The Misery of Mechanistic Interpretability: A Formal Perspective

Mechanistic interpretability has become the dominant lens for understanding frontier language models, as their inner workings are complex and inherently black boxes. To gain insights into these models, interpretable replacement networks (IRNs) are trained at all layers, exposing interpretable features through sparsely activated neurons. However, the faithfulness of an IRN is usually evaluated only empirically on clean data, and we show that even semantically minor input perturbations flip the dominant IRN features-and thus the human-understandable interpretation-across five open-weight model families (GPT-2 small, Gemma 2 2B, Gemma 3 1B, Llama 3.2 1B, R1-Distill-Qwen 1.5B). We propose the first formal verification framework for the faithfulness of an IRN, where reachability analysis certifies a sound upper bound of the faithfulness gap in adversarial scenarios. Moreover, we show that verification-aware training of IRNs substantially tightens this certified bound, restoring a feature-level interpretation that safety auditors can act on. Together, these results give, to the best of our knowledge, the first formal guarantees for mechanistic interpretability of large language models.

==> figures/alignment/alignment.tikz <==
% Alignment of the MLP and the IRN output surfaces (colors as in fig:verification_setup)
% Both surfaces of a panel live in a single patch plot so that z buffer=sort
% interleaves their faces correctly where they cross.
% Data: surfaces_{bad,good}.dat, regenerate with gen_surfaces.py
\colorlet{tccolor}{CORAcolor1}
\colorlet{mlpcolor}{CORAcolor4}
\colorlet{mlpedge}{mlpcolor!70}
\colorlet{mlplo}{mlpcolor!25}
\colorlet{mlphi}{mlpcolor!55}
\colorlet{tcedge}{tccolor!70}
\colorlet{tclo}{tccolor!25}
\colorlet{tchi}{tccolor!55}
\colorlet{failcolor}{CORAcolorRed}
\colorlet{okcolor}{CORAcolorGreen}

\begin{tikzpicture}[
    gap/.style={{Stealth[length=1.3mm]}-{Stealth[length=1.3mm]}, line width=0.7pt},
]
\footnotesize

\begin{groupplot}[
    group style={group size=2 by 1, horizontal sep=1.5cm},
    width=0.34\linewidth, height=4cm, scale only axis,
    view={-32}{16}, clip=false,
    xmin=-1, xmax=1, ymin=-1, ymax=1, zmin=0, zmax=1.2,
    xtick=\empty, ytick=\empty, ztick=\empty,
    xlabel={$\hAdv\vphantom{\ }_{(i)}$},
    ylabel={$\hAdv\vphantom{\ }_{(j)}$},
    zlabel={output},
    label style={font=\scriptsize},
    xlabel style={sloped like x axis, inner sep=1pt},
    ylabel style={sloped like y axis, inner sep=1pt},
    zlabel style={inner sep=2pt},
    title style={font=\small, yshift=2pt},
    % per network: a flat band for the cell borders, a shaded band for the fills
    colormap={bands}{color=(mlpedge) color=(mlpedge) color=(mlplo) color=(mlphi) color=(mlphi)
                     color=(tcedge)  color=(tcedge)  color=(tclo)  color=(tchi)  color=(tchi)},
    point meta min=0, point meta max=9,
    surfpair/.style={
        patch, patch type=rectangle, shader=flat corner, draw=none,
        fill opacity=0.60, point meta=explicit, z buffer=sort, forget plot,
    },
]

% =================================================================
% (a) unfaithful IRN: the two surfaces disagree and cross
% =================================================================
\nextgroupplot[title={(a)}]

    \addplot3[surfpair] table[x=x, y=y, z=z, point meta=\thisrow{c}]
        {./figures/alignment/surfaces_bad.dat};

    % faithfulness gap at the front corner
    \draw[gap, failcolor] (axis cs:1,-1,0.200) -- (axis cs:1,-1,0.688)
        node[midway, right, font=\scriptsize, text=failcolor, inner sep=2pt] {$\nnOutBound$};

% =================================================================
% (b) faithful IRN: the two surfaces nearly coincide
% =================================================================
\nextgroupplot[title={(b)}]

    \addplot3[surfpair] table[x=x, y=y, z=z, point meta=\thisrow{c}]
        {./figures/alignment/surfaces_good.dat};

    % faithfulness gap at the same location as in (a)
    \draw[gap, okcolor] (axis cs:1,-1,0.618) -- (axis cs:1,-1,0.688)
        node[midway, right, font=\scriptsize, text=okcolor, inner sep=2pt] {$\nnOutBound$};

\end{groupplot}


% --- shared legend, centered below both panels ---
\node[anchor=north, draw=black!40, rounded corners=1pt, inner sep=3pt, font=\scriptsize]
    at ($(group c1r1.south)!0.5!(group c2r1.south)+(0,-0.5cm)$) {%
        \fboxsep=0pt%
        \fcolorbox{mlpcolor!45}{mlpcolor!24}{\rule{0pt}{5pt}\rule{7pt}{0pt}}~$\layerMLP$\quad
        \fcolorbox{tccolor!45}{tccolor!24}{\rule{0pt}{5pt}\rule{7pt}{0pt}}~$\layerTC$};

\end{tikzpicture}


==> figures/alignment/surfaces_bad.dat <==
x y z c
-1.0000 -1.0000 0.4483 0.500
-0.9917 -1.0000 0.4498 0.500
-0.9917 -0.8333 0.4617 0.500
-1.0000 -0.8333 0.4599 0.500
-0.8417 -1.0000 0.4782 0.500
-0.8333 -1.0000 0.4799 0.500
-0.8333 -0.8333 0.4988 0.500
-0.8417 -0.8333 0.4967 0.500
-0.9917 -1.0000 0.4498 0.500
-0.8417 -1.0000 0.4782 0.500
-0.8417 -0.9917 0.4790 0.500
-0.9917 -0.9917 0.4503 0.500
-0.9917 -0.8417 0.4610 0.500
-0.8417 -0.8417 0.4956 0.500
-0.8417 -0.8333 0.4967 0.500
-0.9917 -0.8333 0.4617 0.500
-0.9917 -0.9917 0.4503 2.040
-0.8417 -0.9917 0.4790 2.040
-0.8417 -0.8417 0.4956 2.040
-0.9917 -0.8417 0.4610 2.040
-1.0000 -0.8333 0.4599 0.500
-0.9917 -0.8333 0.4617 0.500
-0.9917 -0.6667 0.4768 0.500
-1.0000 -0.6667 0.4746 0.500
-0.8417 -0.8333 0.4967 0.500
-0.8333 -0.8333 0.4988 0.500
-0.8333 -0.6667 0.5227 0.500
-0.8417 -0.6667 0.5201 0.500
-0.9917 -0.8333 0.4617 0.500
-0.8417 -0.8333 0.4967 0.500
-0.8417 -0.8250 0.4978 0.500
-0.9917 -0.8250 0.4624 0.500
-0.9917 -0.6750 0.4760 0.500
-0.8417 -0.6750 0.5189 0.500
-0.8417 -0.6667 0.5201 0.500
-0.9917 -0.6667 0.4768 0.500
-0.9917 -0.8250 0.4624 2.071
-0.8417 -0.8250 0.4978 2.071
-0.8417 -0.6750 0.5189 2.071
-0.9917 -0.6750 0.4760 2.071
-1.0000 -0.6667 0.4746 0.500
-0.9917 -0.6667 0.4768 0.500
-0.9917 -0.5000 0.4935 0.500
-1.0000 -0.5000 0.4909 0.500
-0.8417 -0.6667 0.5201 0.500
-0.8333 -0.6667 0.5227 0.500
-0.8333 -0.5000 0.5493 0.500
-0.8417 -0.5000 0.5461 0.500
-0.9917 -0.6667 0.4768 0.500
-0.8417 -0.6667 0.5201 0.500
-0.8417 -0.6583 0.5214 0.500
-0.9917 -0.6583 0.4776 0.500
-0.9917 -0.5083 0.4927 0.500
-0.8417 -0.5083 0.5448 0.500
-0.8417 -0.5000 0.5461 0.500
-0.9917 -0.5000 0.4935 0.500
-0.9917 -0.6583 0.4776 2.108
-0.8417 -0.6583 0.5214 2.108
-0.8417 -0.5083 0.5448 2.108
-0.9917 -0.5083 0.4927 2.108
-1.0000 -0.5000 0.4909 0.500
-0.9917 -0.5000 0.4935 0.500
-0.9917 -0.3333 0.5091 0.500
-1.0000 -0.3333 0.5061 0.500
-0.8417 -0.5000 0.5461 0.500
-0.8333 -0.5000 0.5493 0.500
-0.8333 -0.3333 0.5740 0.500
-0.8417 -0.3333 0.5703 0.500
-0.9917 -0.5000 0.4935 0.500
-0.8417 -0.5000 0.5461 0.500
-0.8417 -0.4917 0.5474 0.500
-0.9917 -0.4917 0.4944 0.500
-0.9917 -0.3417 0.5084 0.500
-0.8417 -0.3417 0.5692 0.500
-0.8417 -0.3333 0.5703 0.500
-0.9917 -0.3333 0.5091 0.500
-0.9917 -0.4917 0.4944 2.146
-0.8417 -0.4917 0.5474 2.146
-0.8417 -0.3417 0.5692 2.146
-0.9917 -0.3417 0.5084 2.146
-1.0000 -0.3333 0.5061 0.500
-0.9917 -0.3333 0.5091 0.500
-0.9917 -0.1667 0.5202 0.500
-1.0000 -0.1667 0.5169 0.500
-0.8417 -0.3333 0.5703 0.500
-0.8333 -0.3333 0.5740 0.500
-0.8333 -0.1667 0.5917 0.500
-0.8417 -0.1667 0.5876 0.500
-0.9917 -0.3333 0.5091 0.500
-0.8417 -0.3333 0.5703 0.500
-0.8417 -0.3250 0.5713 0.500
-0.9917 -0.3250 0.5098 0.500
-0.9917 -0.1750 0.5198 0.500
-0.8417 -0.1750 0.5869 0.500
-0.8417 -0.1667 0.5876 0.500
-0.9917 -0.1667 0.5202 0.500
-0.9917 -0.3250 0.5098 2.177
-0.8417 -0.3250 0.5713 2.177
-0.8417 -0.1750 0.5869 2.177
-0.9917 -0.1750 0.5198 2.177
-1.0000 -0.1667 0.5169 0.500
-0.9917 -0.1667 0.5202 0.500
-0.9917 0.0000 0.5243 0.500
-1.0000 0.0000 0.5209 0.500
-0.8417 -0.1667 0.5876 0.500
-0.8333 -0.1667 0.5917 0.500
-0.8333 0.0000 0.5981 0.500
-0.8417 0.0000 0.5939 0.500
-0.9917 -0.1667 0.5202 0.500
-0.8417 -0.1667 0.5876 0.500
-0.8417 -0.1583 0.5882 0.500
-0.9917 -0.1583 0.5206 0.500
-0.9917 -0.0083 0.5243 0.500
-0.8417 -0.0083 0.5938 0.500
-0.8417 0.0000 0.5939 0.500
-0.9917 0.0000 0.5243 0.500
-0.9917 -0.1583 0.5206 2.195
-0.8417 -0.1583 0.5882 2.195
-0.8417 -0.0083 0.5938 2.195
-0.9917 -0.0083 0.5243 2.195
-1.0000 0.0000 0.5209 0.500
-0.9917 0.0000 0.5243 0.500
-0.9917 0.1667 0.5202 0.500
-1.0000 0.1667 0.5169 0.500
-0.8417 0.0000 0.5939 0.500
-0.8333 0.0000 0.5981 0.500
-0.8333 0.1667 0.5917 0.500
-0.8417 0.1667 0.5876 0.500
-0.9917 0.0000 0.5243 0.500
-0.8417 0.0000 0.5939 0.500
-0.8417 0.0083 0.5938 0.500
-0.9917 0.0083 0.5243 0.500
-0.9917 0.1583 0.5206 0.500
-0.8417 0.1583 0.5882 0.500
-0.8417 0.1667 0.5876 0.500
-0.9917 0.1667 0.5202 0.500
-0.9917 0.0083 0.5243 2.195
-0.8417 0.0083 0.5938 2.195
-0.8417 0.1583 0.5882 2.195
-0.9917 0.1583 0.5206 2.195
-1.0000 0.1667 0.5169 0.500
-0.9917 0.1667 0.5202 0.500
-0.9917 0.3333 0.5091 0.500
-1.0000 0.3333 0.5061 0.500
-0.8417 0.1667 0.5876 0.500
-0.8333 0.1667 0.5917 0.500
-0.8333 0.3333 0.5740 0.500
-0.8417 0.3333 0.5703 0.500
-0.9917 0.1667 0.5202 0.500
-0.8417 0.1667 0.5876 0.500
-0.8417 0.1750 0.5869 0.500
-0.9917 0.1750 0.5198 0.500
-0.9917 0.3250 0.5098 0.500
-0.8417 0.3250 0.5713 0.500
-0.8417 0.3333 0.5703 0.500
-0.9917 0.3333 0.5091 0.500
-0.9917 0.1750 0.5198 2.177
-0.8417 0.1750 0.5869 2.177
-0.8417 0.3250 0.5713 2.177
-0.9917 0.3250 0.5098 2.177
-1.0000 0.3333 0.5061 0.500
-0.9917 0.3333 0.5091 0.500
-0.9917 0.5000 0.4935 0.500
-1.0000 0.5000 0.4909 0.500
-0.8417 0.3333 0.5703 0.500
-0.8333 0.3333 0.5740 0.500
-0.8333 0.5000 0.5493 0.500
-0.8417 0.5000 0.5461 0.500
-0.9917 0.3333 0.5091 0.500
-0.8417 0.3333 0.5703 0.500
-0.8417 0.3417 0.5692 0.500
-0.9917 0.3417 0.5084 0.500
-0.9917 0.4917 0.4944 0.500
-0.8417 0.4917 0.5474 0.500
-0.8417 0.5000 0.5461 0.500
-0.9917 0.5000 0.4935 0.500
-0.9917 0.3417 0.5084 2.146
-0.8417 0.3417 0.5692 2.146
-0.8417 0.4917 0.5474 2.146
-0.9917 0.4917 0.4944 2.146
-1.0000 0.5000 0.4909 0.500
-0.9917 0.5000 0.4935 0.500
-0.9917 0.6667 0.4768 0.500
-1.0000 0.6667 0.4746 0.500
-0.8417 0.5000 0.5461 0.500
-0.8333 0.5000 0.5493 0.500
-0.8333 0.6667 0.5227 0.500
-0.8417 0.6667 0.5201 0.500
-0.9917 0.5000 0.4935 0.500
-0.8417 0.5000 0.5461 0.500
-0.8417 0.5083 0.5448 0.500
-0.9917 0.5083 0.4927 0.500
-0.9917 0.6583 0.4776 0.500
-0.8417 0.6583 0.5214 0.500
-0.8417 0.6667 0.5201 0.500
-0.9917 0.6667 0.4768 0.500
-0.9917 0.5083 0.4927 2.108
-0.8417 0.5083 0.5448 2.108
-0.8417 0.6583 0.5214 2.108
-0.9917 0.6583 0.4776 2.108
-1.0000 0.6667 0.4746 0.500
-0.9917 0.6667 0.4768 0.500
-0.9917 0.8333 0.4617 0.500
-1.0000 0.8333 0.4599 0.500
-0.8417 0.6667 0.5201 0.500
-0.8333 0.6667 0.5227 0.500
-0.8333 0.8333 0.4988 0.500
-0.8417 0.8333 0.4967 0.500
-0.9917 0.6667 0.4768 0.500
-0.8417 0.6667 0.5201 0.500
-0.8417 0.6750 0.5189 0.500
-0.9917 0.6750 0.4760 0.500
-0.9917 0.8250 0.4624 0.500
-0.8417 0.8250 0.4978 0.500
-0.8417 0.8333 0.4967 0.500
-0.9917 0.8333 0.4617 0.500
-0.9917 0.6750 0.4760 2.071
-0.8417 0.6750 0.5189 2.071
-0.8417 0.8250 0.4978 2.071
-0.9917 0.8250 0.4624 2.071
-1.0000 0.8333 0.4599 0.500
-0.9917 0.8333 0.4617 0.500
-0.9917 1.0000 0.4498 0.500
-1.0000 1.0000 0.4483 0.500
-0.8417 0.8333 0.4967 0.500
-0.8333 0.8333 0.4988 0.500
-0.8333 1.0000 0.4799 0.500
-0.8417 1.0000 0.4782 0.500
-0.9917 0.8333 0.4617 0.500
-0.8417 0.8333 0.4967 0.500
-0.8417 0.8417 0.4956 0.500
-0.9917 0.8417 0.4610 0.500
-0.9917 0.9917 0.4503 0.500
-0.8417 0.9917 0.4790 0.500
-0.8417 1.0000 0.4782 0.500
-0.9917 1.0000 0.4498 0.500
-0.9917 0.8417 0.4610 2.040
-0.8417 0.8417 0.4956 2.040
-0.8417 0.9917 0.4790 2.040
-0.9917 0.9917 0.4503 2.040
-0.8333 -1.0000 0.4799 0.500
-0.8250 -1.0000 0.4816 0.500
-0.8250 -0.8333 0.5009 0.500
-0.8333 -0.8333 0.4988 0.500
-0.6750 -1.0000 0.5128 0.500
-0.6667 -1.0000 0.5146 0.500
-0.6667 -0.8333 0.5427 0.500
-0.6750 -0.8333 0.5405 0.500
-0.8250 -1.0000 0.4816 0.500
-0.6750 -1.0000 0.5128 0.500
-0.6750 -0.9917 0.5140 0.500
-0.8250 -0.9917 0.4824 0.500
-0.8250 -0.8417 0.4998 0.500
-0.6750 -0.8417 0.5389 0.500
-0.6750 -0.8333 0.5405 0.500
-0.8250 -0.8333 0.5009 0.500
-0.8250 -0.9917 0.4824 2.108
-0.6750 -0.9917 0.5140 2.108
-0.6750 -0.8417 0.5389 2.108
-0.8250 -0.8417 0.4998 2.108
-0.8333 -0.8333 0.4988 0.500
-0.8250 -0.8333 0.5009 0.500
-0.8250 -0.6667 0.5254 0.500
-0.8333 -0.6667 0.5227 0.500
-0.6750 -0.8333 0.5405 0.500
-0.6667 -0.8333 0.5427 0.500
-0.6667 -0.6667 0.5785 0.500
-0.6750 -0.6667 0.5756 0.500
-0.8250 -0.8333 0.5009 0.500
-0.6750 -0.8333 0.5405 0.500
-0.6750 -0.8250 0.5421 0.500
-0.8250 -0.8250 0.5020 0.500
-0.8250 -0.6750 0.5241 0.500
-0.6750 -0.6750 0.5737 0.500
-0.6750 -0.6667 0.5756 0.500
-0.8250 -0.6667 0.5254 0.500
-0.8250 -0.8250 0.5020 2.156
-0.6750 -0.8250 0.5421 2.156
-0.6750 -0.6750 0.5737 2.156
-0.8250 -0.6750 0.5241 2.156
-0.8333 -0.6667 0.5227 0.500
-0.8250 -0.6667 0.5254 0.500
-0.8250 -0.5000 0.5525 0.500
-0.8333 -0.5000 0.5493 0.500
-0.6750 -0.6667 0.5756 0.500
-0.6667 -0.6667 0.5785 0.500
-0.6667 -0.5000 0.6181 0.500
-0.6750 -0.5000 0.6145 0.500
-0.8250 -0.6667 0.5254 0.500
-0.6750 -0.6667 0.5756 0.500
-0.6750 -0.6583 0.5775 0.500
-0.8250 -0.6583 0.5267 0.500
-0.8250 -0.5083 0.5512 0.500
-0.6750 -0.5083 0.6126 0.500
-0.6750 -0.5000 0.6145 0.500
-0.8250 -0.5000 0.5525 0.500
-0.8250 -0.6583 0.5267 2.213
-0.6750 -0.6583 0.5775 2.213
-0.6750 -0.5083 0.6126 2.213
-0.8250 -0.5083 0.5512 2.213
-0.8333 -0.5000 0.5493 0.500
-0.8250 -0.5000 0.5525 0.500
-0.8250 -0.3333 0.5778 0.500
-0.8333 -0.3333 0.5740 0.500
-0.6750 -0.5000 0.6145 0.500
-0.6667 -0.5000 0.6181 0.500
-0.6667 -0.3333 0.6550 0.500
-0.6750 -0.3333 0.6507 0.500
-0.8250 -0.5000 0.5525 0.500
-0.6750 -0.5000 0.6145 0.500
-0.6750 -0.4917 0.6164 0.500
-0.8250 -0.4917 0.5539 0.500
-0.8250 -0.3417 0.5766 0.500
-0.6750 -0.3417 0.6491 0.500
-0.6750 -0.3333 0.6507 0.500
-0.8250 -0.3333 0.5778 0.500
-0.8250 -0.4917 0.5539 2.272
-0.6750 -0.4917 0.6164 2.272
-0.6750 -0.3417 0.6491 2.272
-0.8250 -0.3417 0.5766 2.272
-0.8333 -0.3333 0.5740 0.500
-0.8250 -0.3333 0.5778 0.500
-0.8250 -0.1667 0.5959 0.500
-0.8333 -0.1667 0.5917 0.500
-0.6750 -0.3333 0.6507 0.500
-0.6667 -0.3333 0.6550 0.500
-0.6667 -0.1667 0.6814 0.500
-0.6750 -0.1667 0.6766 0.500
-0.8250 -0.3333 0.5778 0.500
-0.6750 -0.3333 0.6507 0.500
-0.6750 -0.3250 0.6523 0.500
-0.8250 -0.3250 0.5789 0.500
-0.8250 -0.1750 0.5952 0.500
-0.6750 -0.1750 0.6757 0.500
-0.6750 -0.1667 0.6766 0.500
-0.8250 -0.1667 0.5959 0.500
-0.8250 -0.3250 0.5789 2.321
-0.6750 -0.3250 0.6523 2.321
-0.6750 -0.1750 0.6757 2.321
-0.8250 -0.1750 0.5952 2.321
-0.8333 -0.1667 0.5917 0.500
-0.8250 -0.1667 0.5959 0.500
-0.8250 0.0000 0.6024 0.500
-0.8333 0.0000 0.5981 0.500
-0.6750 -0.1667 0.6766 0.500
-0.6667 -0.1667 0.6814 0.500
-0.6667 0.0000 0.6910 0.500
-0.6750 0.0000 0.6861 0.500
-0.8250 -0.1667 0.5959 0.500
-0.6750 -0.1667 0.6766 0.500
-0.6750 -0.1583 0.6775 0.500
-0.8250 -0.1583 0.5965 0.500
-0.8250 -0.0083 0.6024 0.500
-0.6750 -0.0083 0.6861 0.500
-0.6750 0.0000 0.6861 0.500
-0.8250 0.0000 0.6024 0.500
-0.8250 -0.1583 0.5965 2.349
-0.6750 -0.1583 0.6775 2.349
-0.6750 -0.0083 0.6861 2.349
-0.8250 -0.0083 0.6024 2.349
-0.8333 0.0000 0.5981 0.500
-0.8250 0.0000 0.6024 0.500
-0.8250 0.1667 0.5959 0.500
-0.8333 0.1667 0.5917 0.500
-0.6750 0.0000 0.6861 0.500
-0.6667 0.0000 0.6910 0.500
-0.6667 0.1667 0.6814 0.500
-0.6750 0.1667 0.6766 0.500
-0.8250 0.0000 0.6024 0.500
-0.6750 0.0000 0.6861 0.500
-0.6750 0.0083 0.6861 0.500
-0.8250 0.0083 0.6024 0.500
-0.8250 0.1583 0.5965 0.500
-0.6750 0.1583 0.6775 0.500
-0.6750 0.1667 0.6766 0.500
-0.8250 0.1667 0.5959 0.500
-0.8250 0.0083 0.6024 2.349
-0.6750 0.0083 0.6861 2.349
-0.6750 0.1583 0.6775 2.349
-0.8250 0.1583 0.5965 2.349
-0.8333 0.1667 0.5917 0.500
-0.8250 0.1667 0.5959 0.500
-0.8250 0.3333 0.5778 0.500
-0.8333 0.3333 0.5740 0.500
-0.6750 0.1667 0.6766 0.500
-0.6667 0.1667 0.6814 0.500
-0.6667 0.3333 0.6550 0.500
-0.6750 0.3333 0.6507 0.500
-0.8250 0.1667 0.5959 0.500
-0.6750 0.1667 0.6766 0.500
-0.6750 0.1750 0.6757 0.500
-0.8250 0.1750 0.5952 0.500
-0.8250 0.3250 0.5789 0.500
-0.6750 0.3250 0.6523 0.500
-0.6750 0.3333 0.6507 0.500
-0.8250 0.3333 0.5778 0.500
-0.8250 0.1750 0.5952 2.321
-0.6750 0.1750 0.6757 2.321
-0.6750 0.3250 0.6523 2.321
-0.8250 0.3250 0.5789 2.321
-0.8333 0.3333 0.5740 0.500
-0.8250 0.3333 0.5778 0.500
-0.8250 0.5000 0.5525 0.500
-0.8333 0.5000 0.5493 0.500
-0.6750 0.3333 0.6507 0.500
-0.6667 0.3333 0.6550 0.500
-0.6667 0.5000 0.6181 0.500
-0.6750 0.5000 0.6145 0.500
-0.8250 0.3333 0.5778 0.500
-0.6750 0.3333 0.6507 0.500
-0.6750 0.3417 0.6491 0.500
-0.8250 0.3417 0.5766 0.500
-0.8250 0.4917 0.5539 0.500
-0.6750 0.4917 0.6164 0.500
-0.6750 0.5000 0.6145 0.500
-0.8250 0.5000 0.5525 0.500
-0.8250 0.3417 0.5766 2.272
-0.6750 0.3417 0.6491 2.272
-0.6750 0.4917 0.6164 2.272
-0.8250 0.4917 0.5539 2.272
-0.8333 0.5000 0.5493 0.500
-0.8250 0.5000 0.5525 0.500
-0.8250 0.6667 0.5254 0.500
-0.8333 0.6667 0.5227 0.500
-0.6750 0.5000 0.6145 0.500
-0.6667 0.5000 0.6181 0.500
-0.6667 0.6667 0.5785 0.500
-0.6750 0.6667 0.5756 0.500
-0.8250 0.5000 0.5525 0.500
-0.6750 0.5000 0.6145 0.500
-0.6750 0.5083 0.6126 0.500
-0.8250 0.5083 0.5512 0.500
-0.8250 0.6583 0.5267 0.500
-0.6750 0.6583 0.5775 0.500
-0.6750 0.6667 0.5756 0.500
-0.8250 0.6667 0.5254 0.500
-0.8250 0.5083 0.5512 2.213
-0.6750 0.5083 0.6126 2.213
-0.6750 0.6583 0.5775 2.213
-0.8250 0.6583 0.5267 2.213
-0.8333 0.6667 0.5227 0.500
-0.8250 0.6667 0.5254 0.500
-0.8250 0.8333 0.5009 0.500
-0.8333 0.8333 0.4988 0.500
-0.6750 0.6667 0.5756 0.500
-0.6667 0.6667 0.5785 0.500
-0.6667 0.8333 0.5427 0.500
-0.6750 0.8333 0.5405 0.500
-0.8250 0.6667 0.5254 0.500
-0.6750 0.6667 0.5756 0.500
-0.6750 0.6750 0.5737 0.500
-0.8250 0.6750 0.5241 0.500
-0.8250 0.8250 0.5020 0.500
-0.6750 0.8250 0.5421 0.500
-0.6750 0.8333 0.5405 0.500
-0.8250 0.8333 0.5009 0.500
-0.8250 0.6750 0.5241 2.156
-0.6750 0.6750 0.5737 2.156
-0.6750 0.8250 0.5421 2.156
-0.8250 0.8250 0.5020 2.156
-0.8333 0.8333 0.4988 0.500
-0.8250 0.8333 0.5009 0.500
-0.8250 1.0000 0.4816 0.500
-0.8333 1.0000 0.4799 0.500
-0.6750 0.8333 0.5405 0.500
-0.6667 0.8333 0.5427 0.500
-0.6667 1.0000 0.5146 0.500
-0.6750 1.0000 0.5128 0.500
-0.8250 0.8333 0.5009 0.500
-0.6750 0.8333 0.5405 0.500
-0.6750 0.8417 0.5389 0.500
-0.8250 0.8417 0.4998 0.500
-0.8250 0.9917 0.4824 0.500
-0.6750 0.9917 0.5140 0.500
-0.6750 1.0000 0.5128 0.500
-0.8250 1.0000 0.4816 0.500
-0.8250 0.8417 0.4998 2.108
-0.6750 0.8417 0.5389 2.108
-0.6750 0.9917 0.5140 2.108
-0.8250 0.9917 0.4824 2.108
-0.6667 -1.0000 0.5146 0.500
-0.6583 -1.0000 0.5164 0.500
-0.6583 -0.8333 0.5450 0.500
-0.6667 -0.8333 0.5427 0.500
-0.5083 -1.0000 0.5491 0.500
-0.5000 -1.0000 0.5509 0.500
-0.5000 -0.8333 0.5893 0.500
-0.5083 -0.8333 0.5870 0.500
-0.6583 -1.0000 0.5164 0.500
-0.5083 -1.0000 0.5491 0.500
-0.5083 -0.9917 0.5507 0.500
-0.6583 -0.9917 0.5176 0.500
-0.6583 -0.8417 0.5434 0.500
-0.5083 -0.8417 0.5848 0.500
-0.5083 -0.8333 0.5870 0.500
-0.6583 -0.8333 0.5450 0.500
-0.6583 -0.9917 0.5176 2.181
-0.5083 -0.9917 0.5507 2.181
-0.5083 -0.8417 0.5848 2.181
-0.6583 -0.8417 0.5434 2.181
-0.6667 -0.8333 0.5427 0.500
-0.6583 -0.8333 0.5450 0.500
-0.6583 -0.6667 0.5815 0.500
-0.6667 -0.6667 0.5785 0.500
-0.5083 -0.8333 0.5870 0.500
-0.5000 -0.8333 0.5893 0.500
-0.5000 -0.6667 0.6381 0.500
-0.5083 -0.6667 0.6352 0.500
-0.6583 -0.8333 0.5450 0.500
-0.5083 -0.8333 0.5870 0.500
-0.5083 -0.8250 0.5892 0.500
-0.6583 -0.8250 0.5467 0.500
-0.6583 -0.6750 0.5795 0.500
-0.5083 -0.6750 0.6326 0.500
-0.5083 -0.6667 0.6352 0.500
-0.6583 -0.6667 0.5815 0.500
-0.6583 -0.8250 0.5467 2.250
-0.5083 -0.8250 0.5892 2.250
-0.5083 -0.6750 0.6326 2.250
-0.6583 -0.6750 0.5795 2.250
-0.6667 -0.6667 0.5785 0.500
-0.6583 -0.6667 0.5815 0.500
-0.6583 -0.5000 0.6218 0.500
-0.6667 -0.5000 0.6181 0.500
-0.5083 -0.6667 0.6352 0.500
-0.5000 -0.6667 0.6381 0.500
-0.5000 -0.5000 0.6922 0.500
-0.5083 -0.5000 0.6885 0.500
-0.6583 -0.6667 0.5815 0.500
-0.5083 -0.6667 0.6352 0.500
-0.5083 -0.6583 0.6378 0.500
-0.6583 -0.6583 0.5834 0.500
-0.6583 -0.5083 0.6198 0.500
-0.5083 -0.5083 0.6858 0.500
-0.5083 -0.5000 0.6885 0.500
-0.6583 -0.5000 0.6218 0.500
-0.6583 -0.6583 0.5834 2.332
-0.5083 -0.6583 0.6378 2.332
-0.5083 -0.5083 0.6858 2.332
-0.6583 -0.5083 0.6198 2.332
-0.6667 -0.5000 0.6181 0.500
-0.6583 -0.5000 0.6218 0.500
-0.6583 -0.3333 0.6593 0.500
-0.6667 -0.3333 0.6550 0.500
-0.5083 -0.5000 0.6885 0.500
-0.5000 -0.5000 0.6922 0.500
-0.5000 -0.3333 0.7425 0.500
-0.5083 -0.3333 0.7381 0.500
-0.6583 -0.5000 0.6218 0.500
-0.5083 -0.5000 0.6885 0.500
-0.5083 -0.4917 0.6912 0.500
-0.6583 -0.4917 0.6238 0.500
-0.6583 -0.3417 0.6576 0.500
-0.5083 -0.3417 0.7359 0.500
-0.5083 -0.3333 0.7381 0.500
-0.6583 -0.3333 0.6593 0.500
-0.6583 -0.4917 0.6238 2.416
-0.5083 -0.4917 0.6912 2.416
-0.5083 -0.3417 0.7359 2.416
-0.6583 -0.3417 0.6576 2.416
-0.6667 -0.3333 0.6550 0.500
-0.6583 -0.3333 0.6593 0.500
-0.6583 -0.1667 0.6862 0.500
-0.6667 -0.1667 0.6814 0.500
-0.5083 -0.3333 0.7381 0.500
-0.5000 -0.3333 0.7425 0.500
-0.5000 -0.1667 0.7785 0.500
-0.5083 -0.1667 0.7737 0.500
-0.6583 -0.3333 0.6593 0.500
-0.5083 -0.3333 0.7381 0.500
-0.5083 -0.3250 0.7403 0.500
-0.6583 -0.3250 0.6610 0.500
-0.6583 -0.1750 0.6852 0.500
-0.5083 -0.1750 0.7724 0.500
-0.5083 -0.1667 0.7737 0.500
-0.6583 -0.1667 0.6862 0.500
-0.6583 -0.3250 0.6610 2.485
-0.5083 -0.3250 0.7403 2.485
-0.5083 -0.1750 0.7724 2.485
-0.6583 -0.1750 0.6852 2.485
-0.6667 -0.1667 0.6814 0.500
-0.6583 -0.1667 0.6862 0.500
-0.6583 0.0000 0.6959 0.500
-0.6667 0.0000 0.6910 0.500
-0.5083 -0.1667 0.7737 0.500
-0.5000 -0.1667 0.7785 0.500
-0.5000 0.0000 0.7916 0.500
-0.5083 0.0000 0.7866 0.500
-0.6583 -0.1667 0.6862 0.500
-0.5083 -0.1667 0.7737 0.500
-0.5083 -0.1583 0.7749 0.500
-0.6583 -0.1583 0.6871 0.500
-0.6583 -0.0083 0.6959 0.500
-0.5083 -0.0083 0.7866 0.500
-0.5083 0.0000 0.7866 0.500
-0.6583 0.0000 0.6959 0.500
-0.6583 -0.1583 0.6871 2.525
-0.5083 -0.1583 0.7749 2.525
-0.5083 -0.0083 0.7866 2.525
-0.6583 -0.0083 0.6959 2.525
-0.6667 0.0000 0.6910 0.500
-0.6583 0.0000 0.6959 0.500
-0.6583 0.1667 0.6862 0.500
-0.6667 0.1667 0.6814 0.500
-0.5083 0.0000 0.7866 0.500
-0.5000 0.0000 0.7916 0.500
-0.5000 0.1667 0.7785 0.500
-0.5083 0.1667 0.7737 0.500
-0.6583 0.0000 0.6959 0.500
-0.5083 0.0000 0.7866 0.500
-0.5083 0.0083 0.7866 0.500
-0.6583 0.0083 0.6959 0.500
-0.6583 0.1583 0.6871 0.500
-0.5083 0.1583 0.7749 0.500
-0.5083 0.1667 0.7737 0.500
-0.6583 0.1667 0.6862 0.500
-0.6583 0.0083 0.6959 2.525
-0.5083 0.0083 0.7866 2.525
-0.5083 0.1583 0.7749 2.525
-0.6583 0.1583 0.6871 2.525
-0.6667 0.1667 0.6814 0.500
-0.6583 0.1667 0.6862 0.500
-0.6583 0.3333 0.6593 0.500
-0.6667 0.3333 0.6550 0.500
-0.5083 0.1667 0.7737 0.500
-0.5000 0.1667 0.7785 0.500
-0.5000 0.3333 0.7425 0.500
-0.5083 0.3333 0.7381 0.500
-0.6583 0.1667 0.6862 0.500
-0.5083 0.1667 0.7737 0.500
-0.5083 0.1750 0.7724 0.500
-0.6583 0.1750 0.6852 0.500
-0.6583 0.3250 0.6610 0.500
-0.5083 0.3250 0.7403 0.500
-0.5083 0.3333 0.7381 0.500
-0.6583 0.3333 0.6593 0.500
-0.6583 0.1750 0.6852 2.485
-0.5083 0.1750 0.7724 2.485
-0.5083 0.3250 0.7403 2.485
-0.6583 0.3250 0.6610 2.485
-0.6667 0.3333 0.6550 0.500
-0.6583 0.3333 0.6593 0.500
-0.6583 0.5000 0.6218 0.500
-0.6667 0.5000 0.6181 0.500
-0.5083 0.3333 0.7381 0.500
-0.5000 0.3333 0.7425 0.500
-0.5000 0.5000 0.6922 0.500
-0.5083 0.5000 0.6885 0.500
-0.6583 0.3333 0.6593 0.500
-0.5083 0.3333 0.7381 0.500
-0.5083 0.3417 0.7359 0.500
-0.6583 0.3417 0.6576 0.500
-0.6583 0.4917 0.6238 0.500
-0.5083 0.4917 0.6912 0.500
-0.5083 0.5000 0.6885 0.500
-0.6583 0.5000 0.6218 0.500
-0.6583 0.3417 0.6576 2.416
-0.5083 0.3417 0.7359 2.416
-0.5083 0.4917 0.6912 2.416
-0.6583 0.4917 0.6238 2.416
-0.6667 0.5000 0.6181 0.500
-0.6583 0.5000 0.6218 0.500
-0.6583 0.6667 0.5815 0.500
-0.6667 0.6667 0.5785 0.500
-0.5083 0.5000 0.6885 0.500
-0.5000 0.5000 0.6922 0.500
-0.5000 0.6667 0.6381 0.500
-0.5083 0.6667 0.6352 0.500
-0.6583 0.5000 0.6218 0.500
-0.5083 0.5000 0.6885 0.500
-0.5083 0.5083 0.6858 0.500
-0.6583 0.5083 0.6198 0.500
-0.6583 0.6583 0.5834 0.500
-0.5083 0.6583 0.6378 0.500
-0.5083 0.6667 0.6352 0.500
-0.6583 0.6667 0.5815 0.500
-0.6583 0.5083 0.6198 2.332
-0.5083 0.5083 0.6858 2.332
-0.5083 0.6583 0.6378 2.332
-0.6583 0.6583 0.5834 2.332
-0.6667 0.6667 0.5785 0.500
-0.6583 0.6667 0.5815 0.500
-0.6583 0.8333 0.5450 0.500
-0.6667 0.8333 0.5427 0.500
-0.5083 0.6667 0.6352 0.500
-0.5000 0.6667 0.6381 0.500
-0.5000 0.8333 0.5893 0.500
-0.5083 0.8333 0.5870 0.500
-0.6583 0.6667 0.5815 0.500
-0.5083 0.6667 0.6352 0.500
-0.5083 0.6750 0.6326 0.500
-0.6583 0.6750 0.5795 0.500
-0.6583 0.8250 0.5467 0.500
-0.5083 0.8250 0.5892 0.500
-0.5083 0.8333 0.5870 0.500
-0.6583 0.8333 0.5450 0.500
-0.6583 0.6750 0.5795 2.250
-0.5083 0.6750 0.6326 2.250
-0.5083 0.8250 0.5892 2.250
-0.6583 0.8250 0.5467 2.250
-0.6667 0.8333 0.5427 0.500
-0.6583 0.8333 0.5450 0.500
-0.6583 1.0000 0.5164 0.500
-0.6667 1.0000 0.5146 0.500
-0.5083 0.8333 0.5870 0.500
-0.5000 0.8333 0.5893 0.500
-0.5000 1.0000 0.5509 0.500
-0.5083 1.0000 0.5491 0.500
-0.6583 0.8333 0.5450 0.500
-0.5083 0.8333 0.5870 0.500
-0.5083 0.8417 0.5848 0.500
-0.6583 0.8417 0.5434 0.500
-0.6583 0.9917 0.5176 0.500
-0.5083 0.9917 0.5507 0.500
-0.5083 1.0000 0.5491 0.500
-0.6583 1.0000 0.5164 0.500
-0.6583 0.8417 0.5434 2.181
-0.5083 0.8417 0.5848 2.181
-0.5083 0.9917 0.5507 2.181
-0.6583 0.9917 0.5176 2.181
-0.5000 -1.0000 0.5509 0.500
-0.4917 -1.0000 0.5527 0.500
-0.4917 -0.8333 0.5916 0.500
-0.5000 -0.8333 0.5893 0.500
-0.3417 -1.0000 0.5844 0.500
-0.3333 -1.0000 0.5861 0.500
-0.3333 -0.8333 0.6340 0.500
-0.3417 -0.8333 0.6319 0.500
-0.4917 -1.0000 0.5527 0.500
-0.3417 -1.0000 0.5844 0.500
-0.3417 -0.9917 0.5864 0.500
-0.4917 -0.9917 0.5544 0.500
-0.4917 -0.8417 0.5894 0.500
-0.3417 -0.8417 0.6292 0.500
-0.3417 -0.8333 0.6319 0.500
-0.4917 -0.8333 0.5916 0.500
-0.4917 -0.9917 0.5544 2.255
-0.3417 -0.9917 0.5864 2.255
-0.3417 -0.8417 0.6292 2.255
-0.4917 -0.8417 0.5894 2.255
-0.5000 -0.8333 0.5893 0.500
-0.4917 -0.8333 0.5916 0.500
-0.4917 -0.6667 0.6411 0.500
-0.5000 -0.6667 0.6381 0.500
-0.3417 -0.8333 0.6319 0.500
-0.3333 -0.8333 0.6340 0.500
-0.3333 -0.6667 0.6950 0.500
-0.3417 -0.6667 0.6923 0.500
-0.4917 -0.8333 0.5916 0.500
-0.3417 -0.8333 0.6319 0.500
-0.3417 -0.8250 0.6346 0.500
-0.4917 -0.8250 0.5939 0.500
-0.4917 -0.6750 0.6384 0.500
-0.3417 -0.6750 0.6891 0.500
-0.3417 -0.6667 0.6923 0.500
-0.4917 -0.6667 0.6411 0.500
-0.4917 -0.8250 0.5939 2.345
-0.3417 -0.8250 0.6346 2.345
-0.3417 -0.6750 0.6891 2.345
-0.4917 -0.6750 0.6384 2.345
-0.5000 -0.6667 0.6381 0.500
-0.4917 -0.6667 0.6411 0.500
-0.4917 -0.5000 0.6959 0.500
-0.5000 -0.5000 0.6922 0.500
-0.3417 -0.6667 0.6923 0.500
-0.3333 -0.6667 0.6950 0.500
-0.3333 -0.5000 0.7625 0.500
-0.3417 -0.5000 0.7593 0.500
-0.4917 -0.6667 0.6411 0.500
-0.3417 -0.6667 0.6923 0.500
-0.3417 -0.6583 0.6956 0.500
-0.4917 -0.6583 0.6438 0.500
-0.4917 -0.5083 0.6932 0.500
-0.3417 -0.5083 0.7559 0.500
-0.3417 -0.5000 0.7593 0.500
-0.4917 -0.5000 0.6959 0.500
-0.4917 -0.6583 0.6438 2.452
-0.3417 -0.6583 0.6956 2.452
-0.3417 -0.5083 0.7559 2.452
-0.4917 -0.5083 0.6932 2.452
-0.5000 -0.5000 0.6922 0.500
-0.4917 -0.5000 0.6959 0.500
-0.4917 -0.3333 0.7469 0.500
-0.5000 -0.3333 0.7425 0.500
-0.3417 -0.5000 0.7593 0.500
-0.3333 -0.5000 0.7625 0.500
-0.3333 -0.3333 0.8254 0.500
-0.3417 -0.3333 0.8215 0.500
-0.4917 -0.5000 0.6959 0.500
-0.3417 -0.5000 0.7593 0.500
-0.3417 -0.4917 0.7626 0.500
-0.4917 -0.4917 0.6986 0.500
-0.4917 -0.3417 0.7446 0.500
-0.3417 -0.3417 0.8187 0.500
-0.3417 -0.3333 0.8215 0.500
-0.4917 -0.3333 0.7469 0.500
-0.4917 -0.4917 0.6986 2.561
-0.3417 -0.4917 0.7626 2.561
-0.3417 -0.3417 0.8187 2.561
-0.4917 -0.3417 0.7446 2.561
-0.5000 -0.3333 0.7425 0.500
-0.4917 -0.3333 0.7469 0.500
-0.4917 -0.1667 0.7834 0.500
-0.5000 -0.1667 0.7785 0.500
-0.3417 -0.3333 0.8215 0.500
-0.3333 -0.3333 0.8254 0.500
-0.3333 -0.1667 0.8703 0.500
-0.3417 -0.1667 0.8661 0.500
-0.4917 -0.3333 0.7469 0.500
-0.3417 -0.3333 0.8215 0.500
-0.3417 -0.3250 0.8243 0.500
-0.4917 -0.3250 0.7491 0.500
-0.4917 -0.1750 0.7820 0.500
-0.3417 -0.1750 0.8645 0.500
-0.3417 -0.1667 0.8661 0.500
-0.4917 -0.1667 0.7834 0.500
-0.4917 -0.3250 0.7491 2.652
-0.3417 -0.3250 0.8243 2.652
-0.3417 -0.1750 0.8645 2.652
-0.4917 -0.1750 0.7820 2.652
-0.5000 -0.1667 0.7785 0.500
-0.4917 -0.1667 0.7834 0.500
-0.4917 0.0000 0.7967 0.500
-0.5000 0.0000 0.7916 0.500
-0.3417 -0.1667 0.8661 0.500
-0.3333 -0.1667 0.8703 0.500
-0.3333 0.0000 0.8867 0.500
-0.3417 0.0000 0.8823 0.500
-0.4917 -0.1667 0.7834 0.500
-0.3417 -0.1667 0.8661 0.500
-0.3417 -0.1583 0.8677 0.500
-0.4917 -0.1583 0.7846 0.500
-0.4917 -0.0083 0.7966 0.500
-0.3417 -0.0083 0.8823 0.500
-0.3417 0.0000 0.8823 0.500
-0.4917 0.0000 0.7967 0.500
-0.4917 -0.1583 0.7846 2.704
-0.3417 -0.1583 0.8677 2.704
-0.3417 -0.0083 0.8823 2.704
-0.4917 -0.0083 0.7966 2.704
-0.5000 0.0000 0.7916 0.500
-0.4917 0.0000 0.7967 0.500
-0.4917 0.1667 0.7834 0.500
-0.5000 0.1667 0.7785 0.500
-0.3417 0.0000 0.8823 0.500
-0.3333 0.0000 0.8867 0.500
-0.3333 0.1667 0.8703 0.500
-0.3417 0.1667 0.8661 0.500
-0.4917 0.0000 0.7967 0.500
-0.3417 0.0000 0.8823 0.500
-0.3417 0.0083 0.8823 0.500
-0.4917 0.0083 0.7966 0.500
-0.4917 0.1583 0.7846 0.500
-0.3417 0.1583 0.8677 0.500
-0.3417 0.1667 0.8661 0.500
-0.4917 0.1667 0.7834 0.500
-0.4917 0.0083 0.7966 2.704
-0.3417 0.0083 0.8823 2.704
-0.3417 0.1583 0.8677 2.704
-0.4917 0.1583 0.7846 2.704
-0.5000 0.1667 0.7785 0.500
-0.4917 0.1667 0.7834 0.500
-0.4917 0.3333 0.7469 0.500
-0.5000 0.3333 0.7425 0.500
-0.3417 0.1667 0.8661 0.500
-0.3333 0.1667 0.8703 0.500
-0.3333 0.3333 0.8254 0.500
-0.3417 0.3333 0.8215 0.500
-0.4917 0.1667 0.7834 0.500
-0.3417 0.1667 0.8661 0.500
-0.3417 0.1750 0.8645 0.500
-0.4917 0.1750 0.7820 0.500
-0.4917 0.3250 0.7491 0.500
-0.3417 0.3250 0.8243 0.500
-0.3417 0.3333 0.8215 0.500
-0.4917 0.3333 0.7469 0.500
-0.4917 0.1750 0.7820 2.652
-0.3417 0.1750 0.8645 2.652
-0.3417 0.3250 0.8243 2.652
-0.4917 0.3250 0.7491 2.652
-0.5000 0.3333 0.7425 0.500
-0.4917 0.3333 0.7469 0.500
-0.4917 0.5000 0.6959 0.500
-0.5000 0.5000 0.6922 0.500
-0.3417 0.3333 0.8215 0.500
-0.3333 0.3333 0.8254 0.500
-0.3333 0.5000 0.7625 0.500
-0.3417 0.5000 0.7593 0.500
-0.4917 0.3333 0.7469 0.500
-0.3417 0.3333 0.8215 0.500
-0.3417 0.3417 0.8187 0.500
-0.4917 0.3417 0.7446 0.500
-0.4917 0.4917 0.6986 0.500
-0.3417 0.4917 0.7626 0.500
-0.3417 0.5000 0.7593 0.500
-0.4917 0.5000 0.6959 0.500
-0.4917 0.3417 0.7446 2.561
-0.3417 0.3417 0.8187 2.561
-0.3417 0.4917 0.7626 2.561
-0.4917 0.4917 0.6986 2.561
-0.5000 0.5000 0.6922 0.500
-0.4917 0.5000 0.6959 0.500
-0.4917 0.6667 0.6411 0.500
-0.5000 0.6667 0.6381 0.500
-0.3417 0.5000 0.7593 0.500
-0.3333 0.5000 0.7625 0.500
-0.3333 0.6667 0.6950 0.500
-0.3417 0.6667 0.6923 0.500
-0.4917 0.5000 0.6959 0.500
-0.3417 0.5000 0.7593 0.500
-0.3417 0.5083 0.7559 0.500
-0.4917 0.5083 0.6932 0.500
-0.4917 0.6583 0.6438 0.500
-0.3417 0.6583 0.6956 0.500
-0.3417 0.6667 0.6923 0.500
-0.4917 0.6667 0.6411 0.500
-0.4917 0.5083 0.6932 2.452
-0.3417 0.5083 0.7559 2.452
-0.3417 0.6583 0.6956 2.452
-0.4917 0.6583 0.6438 2.452
-0.5000 0.6667 0.6381 0.500
-0.4917 0.6667 0.6411 0.500
-0.4917 0.8333 0.5916 0.500
-0.5000 0.8333 0.5893 0.500
-0.3417 0.6667 0.6923 0.500
-0.3333 0.6667 0.6950 0.500
-0.3333 0.8333 0.6340 0.500
-0.3417 0.8333 0.6319 0.500
-0.4917 0.6667 0.6411 0.500
-0.3417 0.6667 0.6923 0.500
-0.3417 0.6750 0.6891 0.500
-0.4917 0.6750 0.6384 0.500
-0.4917 0.8250 0.5939 0.500
-0.3417 0.8250 0.6346 0.500
-0.3417 0.8333 0.6319 0.500
-0.4917 0.8333 0.5916 0.500
-0.4917 0.6750 0.6384 2.345
-0.3417 0.6750 0.6891 2.345
-0.3417 0.8250 0.6346 2.345
-0.4917 0.8250 0.5939 2.345
-0.5000 0.8333 0.5893 0.500
-0.4917 0.8333 0.5916 0.500
-0.4917 1.0000 0.5527 0.500
-0.5000 1.0000 0.5509 0.500
-0.3417 0.8333 0.6319 0.500
-0.3333 0.8333 0.6340 0.500
-0.3333 1.0000 0.5861 0.500
-0.3417 1.0000 0.5844 0.500
-0.4917 0.8333 0.5916 0.500
-0.3417 0.8333 0.6319 0.500
-0.3417 0.8417 0.6292 0.500
-0.4917 0.8417 0.5894 0.500
-0.4917 0.9917 0.5544 0.500
-0.3417 0.9917 0.5864 0.500
-0.3417 1.0000 0.5844 0.500
-0.4917 1.0000 0.5527 0.500
-0.4917 0.8417 0.5894 2.255
-0.3417 0.8417 0.6292 2.255
-0.3417 0.9917 0.5864 2.255
-0.4917 0.9917 0.5544 2.255
-0.3333 -1.0000 0.5861 0.500
-0.3250 -1.0000 0.5877 0.500
-0.3250 -0.8333 0.6361 0.500
-0.3333 -0.8333 0.6340 0.500
-0.1750 -1.0000 0.6155 0.500
-0.1667 -1.0000 0.6169 0.500
-0.1667 -0.8333 0.6717 0.500
-0.1750 -0.8333 0.6701 0.500
-0.3250 -1.0000 0.5877 0.500
-0.1750 -1.0000 0.6155 0.500
-0.1750 -0.9917 0.6178 0.500
-0.3250 -0.9917 0.5898 0.500
-0.3250 -0.8417 0.6333 0.500
-0.1750 -0.8417 0.6669 0.500
-0.1750 -0.8333 0.6701 0.500
-0.3250 -0.8333 0.6361 0.500
-0.3250 -0.9917 0.5898 2.322
-0.1750 -0.9917 0.6178 2.322
-0.1750 -0.8417 0.6669 2.322
-0.3250 -0.8417 0.6333 2.322
-0.3333 -0.8333 0.6340 0.500
-0.3250 -0.8333 0.6361 0.500
-0.3250 -0.6667 0.6976 0.500
-0.3333 -0.6667 0.6950 0.500
-0.1750 -0.8333 0.6701 0.500
-0.1667 -0.8333 0.6717 0.500
-0.1667 -0.6667 0.7414 0.500
-0.1750 -0.6667 0.7394 0.500
-0.3250 -0.8333 0.6361 0.500
-0.1750 -0.8333 0.6701 0.500
-0.1750 -0.8250 0.6732 0.500
-0.3250 -0.8250 0.6389 0.500
-0.3250 -0.6750 0.6943 0.500
-0.1750 -0.6750 0.7357 0.500
-0.1750 -0.6667 0.7394 0.500
-0.3250 -0.6667 0.6976 0.500
-0.3250 -0.8250 0.6389 2.430
-0.1750 -0.8250 0.6732 2.430
-0.1750 -0.6750 0.7357 2.430
-0.3250 -0.6750 0.6943 2.430
-0.3333 -0.6667 0.6950 0.500
-0.3250 -0.6667 0.6976 0.500
-0.3250 -0.5000 0.7657 0.500
-0.3333 -0.5000 0.7625 0.500
-0.1750 -0.6667 0.7394 0.500
-0.1667 -0.6667 0.7414 0.500
-0.1667 -0.5000 0.8185 0.500
-0.1750 -0.5000 0.8162 0.500
-0.3250 -0.6667 0.6976 0.500
-0.1750 -0.6667 0.7394 0.500
-0.1750 -0.6583 0.7432 0.500
-0.3250 -0.6583 0.7010 0.500
-0.3250 -0.5083 0.7623 0.500
-0.1750 -0.5083 0.8124 0.500
-0.1750 -0.5000 0.8162 0.500
-0.3250 -0.5000 0.7657 0.500
-0.3250 -0.6583 0.7010 2.558
-0.1750 -0.6583 0.7432 2.558
-0.1750 -0.5083 0.8124 2.558
-0.3250 -0.5083 0.7623 2.558
-0.3333 -0.5000 0.7625 0.500
-0.3250 -0.5000 0.7657 0.500
-0.3250 -0.3333 0.8291 0.500
-0.3333 -0.3333 0.8254 0.500
-0.1750 -0.5000 0.8162 0.500
-0.1667 -0.5000 0.8185 0.500
-0.1667 -0.3333 0.8903 0.500
-0.1750 -0.3333 0.8877 0.500
-0.3250 -0.5000 0.7657 0.500
-0.1750 -0.5000 0.8162 0.500
-0.1750 -0.4917 0.8200 0.500
-0.3250 -0.4917 0.7691 0.500
-0.3250 -0.3417 0.8263 0.500
-0.1750 -0.3417 0.8845 0.500
-0.1750 -0.3333 0.8877 0.500
-0.3250 -0.3333 0.8291 0.500
-0.3250 -0.4917 0.7691 2.688
-0.1750 -0.4917 0.8200 2.688
-0.1750 -0.3417 0.8845 2.688
-0.3250 -0.3417 0.8263 2.688
-0.3333 -0.3333 0.8254 0.500
-0.3250 -0.3333 0.8291 0.500
-0.3250 -0.1667 0.8745 0.500
-0.3333 -0.1667 0.8703 0.500
-0.1750 -0.3333 0.8877 0.500
-0.1667 -0.3333 0.8903 0.500
-0.1667 -0.1667 0.9417 0.500
-0.1750 -0.1667 0.9389 0.500
-0.3250 -0.3333 0.8291 0.500
-0.1750 -0.3333 0.8877 0.500
-0.1750 -0.3250 0.8909 0.500
-0.3250 -0.3250 0.8319 0.500
-0.3250 -0.1750 0.8729 0.500
-0.1750 -0.1750 0.9370 0.500
-0.1750 -0.1667 0.9389 0.500
-0.3250 -0.1667 0.8745 0.500
-0.3250 -0.3250 0.8319 2.797
-0.1750 -0.3250 0.8909 2.797
-0.1750 -0.1750 0.9370 2.797
-0.3250 -0.1750 0.8729 2.797
-0.3333 -0.1667 0.8703 0.500
-0.3250 -0.1667 0.8745 0.500
-0.3250 0.0000 0.8910 0.500
-0.3333 0.0000 0.8867 0.500
-0.1750 -0.1667 0.9389 0.500
-0.1667 -0.1667 0.9417 0.500
-0.1667 0.0000 0.9604 0.500
-0.1750 0.0000 0.9575 0.500
-0.3250 -0.1667 0.8745 0.500
-0.1750 -0.1667 0.9389 0.500
-0.1750 -0.1583 0.9406 0.500
-0.3250 -0.1583 0.8761 0.500
-0.3250 -0.0083 0.8910 0.500
-0.1750 -0.0083 0.9574 0.500
-0.1750 0.0000 0.9575 0.500
-0.3250 0.0000 0.8910 0.500
-0.3250 -0.1583 0.8761 2.859
-0.1750 -0.1583 0.9406 2.859
-0.1750 -0.0083 0.9574 2.859
-0.3250 -0.0083 0.8910 2.859
-0.3333 0.0000 0.8867 0.500
-0.3250 0.0000 0.8910 0.500
-0.3250 0.1667 0.8745 0.500
-0.3333 0.1667 0.8703 0.500
-0.1750 0.0000 0.9575 0.500
-0.1667 0.0000 0.9604 0.500
-0.1667 0.1667 0.9417 0.500
-0.1750 0.1667 0.9389 0.500
-0.3250 0.0000 0.8910 0.500
-0.1750 0.0000 0.9575 0.500
-0.1750 0.0083 0.9574 0.500
-0.3250 0.0083 0.8910 0.500
-0.3250 0.1583 0.8761 0.500
-0.1750 0.1583 0.9406 0.500
-0.1750 0.1667 0.9389 0.500
-0.3250 0.1667 0.8745 0.500
-0.3250 0.0083 0.8910 2.859
-0.1750 0.0083 0.9574 2.859
-0.1750 0.1583 0.9406 2.859
-0.3250 0.1583 0.8761 2.859
-0.3333 0.1667 0.8703 0.500
-0.3250 0.1667 0.8745 0.500
-0.3250 0.3333 0.8291 0.500
-0.3333 0.3333 0.8254 0.500
-0.1750 0.1667 0.9389 0.500
-0.1667 0.1667 0.9417 0.500
-0.1667 0.3333 0.8903 0.500
-0.1750 0.3333 0.8877 0.500
-0.3250 0.1667 0.8745 0.500
-0.1750 0.1667 0.9389 0.500
-0.1750 0.1750 0.9370 0.500
-0.3250 0.1750 0.8729 0.500
-0.3250 0.3250 0.8319 0.500
-0.1750 0.3250 0.8909 0.500
-0.1750 0.3333 0.8877 0.500
-0.3250 0.3333 0.8291 0.500
-0.3250 0.1750 0.8729 2.797
-0.1750 0.1750 0.9370 2.797
-0.1750 0.3250 0.8909 2.797
-0.3250 0.3250 0.8319 2.797
-0.3333 0.3333 0.8254 0.500
-0.3250 0.3333 0.8291 0.500
-0.3250 0.5000 0.7657 0.500
-0.3333 0.5000 0.7625 0.500
-0.1750 0.3333 0.8877 0.500
-0.1667 0.3333 0.8903 0.500
-0.1667 0.5000 0.8185 0.500
-0.1750 0.5000 0.8162 0.500
-0.3250 0.3333 0.8291 0.500
-0.1750 0.3333 0.8877 0.500
-0.1750 0.3417 0.8845 0.500
-0.3250 0.3417 0.8263 0.500
-0.3250 0.4917 0.7691 0.500
-0.1750 0.4917 0.8200 0.500
-0.1750 0.5000 0.8162 0.500
-0.3250 0.5000 0.7657 0.500
-0.3250 0.3417 0.8263 2.688
-0.1750 0.3417 0.8845 2.688
-0.1750 0.4917 0.8200 2.688
-0.3250 0.4917 0.7691 2.688
-0.3333 0.5000 0.7625 0.500
-0.3250 0.5000 0.7657 0.500
-0.3250 0.6667 0.6976 0.500
-0.3333 0.6667 0.6950 0.500
-0.1750 0.5000 0.8162 0.500
-0.1667 0.5000 0.8185 0.500
-0.1667 0.6667 0.7414 0.500
-0.1750 0.6667 0.7394 0.500
-0.3250 0.5000 0.7657 0.500
-0.1750 0.5000 0.8162 0.500
-0.1750 0.5083 0.8124 0.500
-0.3250 0.5083 0.7623 0.500
-0.3250 0.6583 0.7010 0.500
-0.1750 0.6583 0.7432 0.500
-0.1750 0.6667 0.7394 0.500
-0.3250 0.6667 0.6976 0.500
-0.3250 0.5083 0.7623 2.558
-0.1750 0.5083 0.8124 2.558
-0.1750 0.6583 0.7432 2.558
-0.3250 0.6583 0.7010 2.558
-0.3333 0.6667 0.6950 0.500
-0.3250 0.6667 0.6976 0.500
-0.3250 0.8333 0.6361 0.500
-0.3333 0.8333 0.6340 0.500
-0.1750 0.6667 0.7394 0.500
-0.1667 0.6667 0.7414 0.500
-0.1667 0.8333 0.6717 0.500
-0.1750 0.8333 0.6701 0.500
-0.3250 0.6667 0.6976 0.500
-0.1750 0.6667 0.7394 0.500
-0.1750 0.6750 0.7357 0.500
-0.3250 0.6750 0.6943 0.500
-0.3250 0.8250 0.6389 0.500
-0.1750 0.8250 0.6732 0.500
-0.1750 0.8333 0.6701 0.500
-0.3250 0.8333 0.6361 0.500
-0.3250 0.6750 0.6943 2.430
-0.1750 0.6750 0.7357 2.430
-0.1750 0.8250 0.6732 2.430
-0.3250 0.8250 0.6389 2.430
-0.3333 0.8333 0.6340 0.500
-0.3250 0.8333 0.6361 0.500
-0.3250 1.0000 0.5877 0.500
-0.3333 1.0000 0.5861 0.500
-0.1750 0.8333 0.6701 0.500
-0.1667 0.8333 0.6717 0.500
-0.1667 1.0000 0.6169 0.500
-0.1750 1.0000 0.6155 0.500
-0.3250 0.8333 0.6361 0.500
-0.1750 0.8333 0.6701 0.500
-0.1750 0.8417 0.6669 0.500
-0.3250 0.8417 0.6333 0.500
-0.3250 0.9917 0.5898 0.500
-0.1750 0.9917 0.6178 0.500
-0.1750 1.0000 0.6155 0.500
-0.3250 1.0000 0.5877 0.500
-0.3250 0.8417 0.6333 2.322
-0.1750 0.8417 0.6669 2.322
-0.1750 0.9917 0.6178 2.322
-0.3250 0.9917 0.5898 2.322
-0.1667 -1.0000 0.6169 0.500
-0.1583 -1.0000 0.6183 0.500
-0.1583 -0.8333 0.6733 0.500
-0.1667 -0.8333 0.6717 0.500
-0.0083 -1.0000 0.6398 0.500
0.0000 -1.0000 0.6409 0.500
0.0000 -0.8333 0.6981 0.500
-0.0083 -0.8333 0.6971 0.500
-0.1583 -1.0000 0.6183 0.500
-0.0083 -1.0000 0.6398 0.500
-0.0083 -0.9917 0.6423 0.500
-0.1583 -0.9917 0.6206 0.500
-0.1583 -0.8417 0.6702 0.500
-0.0083 -0.8417 0.6938 0.500
-0.0083 -0.8333 0.6971 0.500
-0.1583 -0.8333 0.6733 0.500
-0.1583 -0.9917 0.6206 2.376
-0.0083 -0.9917 0.6423 2.376
-0.0083 -0.8417 0.6938 2.376
-0.1583 -0.8417 0.6702 2.376
-0.1667 -0.8333 0.6717 0.500
-0.1583 -0.8333 0.6733 0.500
-0.1583 -0.6667 0.7433 0.500
-0.1667 -0.6667 0.7414 0.500
-0.0083 -0.8333 0.6971 0.500
0.0000 -0.8333 0.6981 0.500
0.0000 -0.6667 0.7710 0.500
-0.0083 -0.6667 0.7700 0.500
-0.1583 -0.8333 0.6733 0.500
-0.0083 -0.8333 0.6971 0.500
-0.0083 -0.8250 0.7004 0.500
-0.1583 -0.8250 0.6765 0.500
-0.1583 -0.6750 0.7395 0.500
-0.0083 -0.6750 0.7661 0.500
-0.0083 -0.6667 0.7700 0.500
-0.1583 -0.6667 0.7433 0.500
-0.1583 -0.8250 0.6765 2.494
-0.0083 -0.8250 0.7004 2.494
-0.0083 -0.6750 0.7661 2.494
-0.1583 -0.6750 0.7395 2.494
-0.1667 -0.6667 0.7414 0.500
-0.1583 -0.6667 0.7433 0.500
-0.1583 -0.5000 0.8208 0.500
-0.1667 -0.5000 0.8185 0.500
-0.0083 -0.6667 0.7700 0.500
0.0000 -0.6667 0.7710 0.500
0.0000 -0.5000 0.8516 0.500
-0.0083 -0.5000 0.8506 0.500
-0.1583 -0.6667 0.7433 0.500
-0.0083 -0.6667 0.7700 0.500
-0.0083 -0.6583 0.7739 0.500
-0.1583 -0.6583 0.7471 0.500
-0.1583 -0.5083 0.8169 0.500
-0.0083 -0.5083 0.8466 0.500
-0.0083 -0.5000 0.8506 0.500
-0.1583 -0.5000 0.8208 0.500
-0.1583 -0.6583 0.7471 2.634
-0.0083 -0.6583 0.7739 2.634
-0.0083 -0.5083 0.8466 2.634
-0.1583 -0.5083 0.8169 2.634
-0.1667 -0.5000 0.8185 0.500
-0.1583 -0.5000 0.8208 0.500
-0.1583 -0.3333 0.8929 0.500
-0.1667 -0.3333 0.8903 0.500
-0.0083 -0.5000 0.8506 0.500
0.0000 -0.5000 0.8516 0.500
0.0000 -0.3333 0.9267 0.500
-0.0083 -0.3333 0.9257 0.500
-0.1583 -0.5000 0.8208 0.500
-0.0083 -0.5000 0.8506 0.500
-0.0083 -0.4917 0.8546 0.500
-0.1583 -0.4917 0.8246 0.500
-0.1583 -0.3417 0.8897 0.500
-0.0083 -0.3417 0.9223 0.500
-0.0083 -0.3333 0.9257 0.500
-0.1583 -0.3333 0.8929 0.500
-0.1583 -0.4917 0.8246 2.777
-0.0083 -0.4917 0.8546 2.777
-0.0083 -0.3417 0.9223 2.777
-0.1583 -0.3417 0.8897 2.777
-0.1667 -0.3333 0.8903 0.500
-0.1583 -0.3333 0.8929 0.500
-0.1583 -0.1667 0.9445 0.500
-0.1667 -0.1667 0.9417 0.500
-0.0083 -0.3333 0.9257 0.500
0.0000 -0.3333 0.9267 0.500
0.0000 -0.1667 0.9804 0.500
-0.0083 -0.1667 0.9794 0.500
-0.1583 -0.3333 0.8929 0.500
-0.0083 -0.3333 0.9257 0.500
-0.0083 -0.3250 0.9290 0.500
-0.1583 -0.3250 0.8961 0.500
-0.1583 -0.1750 0.9426 0.500
-0.0083 -0.1750 0.9774 0.500
-0.0083 -0.1667 0.9794 0.500
-0.1583 -0.1667 0.9445 0.500
-0.1583 -0.3250 0.8961 2.895
-0.0083 -0.3250 0.9290 2.895
-0.0083 -0.1750 0.9774 2.895
-0.1583 -0.1750 0.9426 2.895
-0.1667 -0.1667 0.9417 0.500
-0.1583 -0.1667 0.9445 0.500
-0.1583 0.0000 0.9633 0.500
-0.1667 0.0000 0.9604 0.500
-0.0083 -0.1667 0.9794 0.500
0.0000 -0.1667 0.9804 0.500
0.0000 0.0000 1.0000 0.500
-0.0083 0.0000 0.9990 0.500
-0.1583 -0.1667 0.9445 0.500
-0.0083 -0.1667 0.9794 0.500
-0.0083 -0.1583 0.9813 0.500
-0.1583 -0.1583 0.9463 0.500
-0.1583 -0.0083 0.9633 0.500
-0.0083 -0.0083 0.9989 0.500
-0.0083 0.0000 0.9990 0.500
-0.1583 0.0000 0.9633 0.500
-0.1583 -0.1583 0.9463 2.963
-0.0083 -0.1583 0.9813 2.963
-0.0083 -0.0083 0.9989 2.963
-0.1583 -0.0083 0.9633 2.963
-0.1667 0.0000 0.9604 0.500
-0.1583 0.0000 0.9633 0.500
-0.1583 0.1667 0.9445 0.500
-0.1667 0.1667 0.9417 0.500
-0.0083 0.0000 0.9990 0.500
0.0000 0.0000 1.0000 0.500
0.0000 0.1667 0.9804 0.500
-0.0083 0.1667 0.9794 0.500
-0.1583 0.0000 0.9633 0.500
-0.0083 0.0000 0.9990 0.500
-0.0083 0.0083 0.9989 0.500
-0.1583 0.0083 0.9633 0.500
-0.1583 0.1583 0.9463 0.500
-0.0083 0.1583 0.9813 0.500
-0.0083 0.1667 0.9794 0.500
-0.1583 0.1667 0.9445 0.500
-0.1583 0.0083 0.9633 2.963
-0.0083 0.0083 0.9989 2.963
-0.0083 0.1583 0.9813 2.963
-0.1583 0.1583 0.9463 2.963
-0.1667 0.1667 0.9417 0.500
-0.1583 0.1667 0.9445 0.500
-0.1583 0.3333 0.8929 0.500
-0.1667 0.3333 0.8903 0.500
-0.0083 0.1667 0.9794 0.500
0.0000 0.1667 0.9804 0.500
0.0000 0.3333 0.9267 0.500
-0.0083 0.3333 0.9257 0.500
-0.1583 0.1667 0.9445 0.500
-0.0083 0.1667 0.9794 0.500
-0.0083 0.1750 0.9774 0.500
-0.1583 0.1750 0.9426 0.500
-0.1583 0.3250 0.8961 0.500
-0.0083 0.3250 0.9290 0.500
-0.0083 0.3333 0.9257 0.500
-0.1583 0.3333 0.8929 0.500
-0.1583 0.1750 0.9426 2.895
-0.0083 0.1750 0.9774 2.895
-0.0083 0.3250 0.9290 2.895
-0.1583 0.3250 0.8961 2.895
-0.1667 0.3333 0.8903 0.500
-0.1583 0.3333 0.8929 0.500
-0.1583 0.5000 0.8208 0.500
-0.1667 0.5000 0.8185 0.500
-0.0083 0.3333 0.9257 0.500
0.0000 0.3333 0.9267 0.500
0.0000 0.5000 0.8516 0.500
-0.0083 0.5000 0.8506 0.500
-0.1583 0.3333 0.8929 0.500
-0.0083 0.3333 0.9257 0.500
-0.0083 0.3417 0.9223 0.500
-0.1583 0.3417 0.8897 0.500
-0.1583 0.4917 0.8246 0.500
-0.0083 0.4917 0.8546 0.500
-0.0083 0.5000 0.8506 0.500
-0.1583 0.5000 0.8208 0.500
-0.1583 0.3417 0.8897 2.777
-0.0083 0.3417 0.9223 2.777
-0.0083 0.4917 0.8546 2.777
-0.1583 0.4917 0.8246 2.777
-0.1667 0.5000 0.8185 0.500
-0.1583 0.5000 0.8208 0.500
-0.1583 0.6667 0.7433 0.500
-0.1667 0.6667 0.7414 0.500
-0.0083 0.5000 0.8506 0.500
0.0000 0.5000 0.8516 0.500
0.0000 0.6667 0.7710 0.500
-0.0083 0.6667 0.7700 0.500
-0.1583 0.5000 0.8208 0.500
-0.0083 0.5000 0.8506 0.500
-0.0083 0.5083 0.8466 0.500
-0.1583 0.5083 0.8169 0.500
-0.1583 0.6583 0.7471 0.500
-0.0083 0.6583 0.7739 0.500
-0.0083 0.6667 0.7700 0.500
-0.1583 0.6667 0.7433 0.500
-0.1583 0.5083 0.8169 2.634
-0.0083 0.5083 0.8466 2.634
-0.0083 0.6583 0.7739 2.634
-0.1583 0.6583 0.7471 2.634
-0.1667 0.6667 0.7414 0.500
-0.1583 0.6667 0.7433 0.500
-0.1583 0.8333 0.6733 0.500
-0.1667 0.8333 0.6717 0.500
-0.0083 0.6667 0.7700 0.500
0.0000 0.6667 0.7710 0.500
0.0000 0.8333 0.6981 0.500
-0.0083 0.8333 0.6971 0.500
-0.1583 0.6667 0.7433 0.500
-0.0083 0.6667 0.7700 0.500
-0.0083 0.6750 0.7661 0.500
-0.1583 0.6750 0.7395 0.500
-0.1583 0.8250 0.6765 0.500
-0.0083 0.8250 0.7004 0.500
-0.0083 0.8333 0.6971 0.500
-0.1583 0.8333 0.6733 0.500
-0.1583 0.6750 0.7395 2.494
-0.0083 0.6750 0.7661 2.494
-0.0083 0.8250 0.7004 2.494
-0.1583 0.8250 0.6765 2.494
-0.1667 0.8333 0.6717 0.500
-0.1583 0.8333 0.6733 0.500
-0.1583 1.0000 0.6183 0.500
-0.1667 1.0000 0.6169 0.500
-0.0083 0.8333 0.6971 0.500
0.0000 0.8333 0.6981 0.500
0.0000 1.0000 0.6409 0.500
-0.0083 1.0000 0.6398 0.500
-0.1583 0.8333 0.6733 0.500
-0.0083 0.8333 0.6971 0.500
-0.0083 0.8417 0.6938 0.500
-0.1583 0.8417 0.6702 0.500
-0.1583 0.9917 0.6206 0.500
-0.0083 0.9917 0.6423 0.500
-0.0083 1.0000 0.6398 0.500
-0.1583 1.0000 0.6183 0.500
-0.1583 0.8417 0.6702 2.376
-0.0083 0.8417 0.6938 2.376
-0.0083 0.9917 0.6423 2.376
-0.1583 0.9917 0.6206 2.376
0.0000 -1.0000 0.6409 0.500
0.0083 -1.0000 0.6418 0.500
0.0083 -0.8333 0.6991 0.500
0.0000 -0.8333 0.6981 0.500
0.1583 -1.0000 0.6563 0.500
0.1667 -1.0000 0.6569 0.500
0.1667 -0.8333 0.7117 0.500
0.1583 -0.8333 0.7113 0.500
0.0083 -1.0000 0.6418 0.500
0.1583 -1.0000 0.6563 0.500
0.1583 -0.9917 0.6586 0.500
0.0083 -0.9917 0.6443 0.500
0.0083 -0.8417 0.6958 0.500
0.1583 -0.8417 0.7082 0.500
0.1583 -0.8333 0.7113 0.500
0.0083 -0.8333 0.6991 0.500
0.0083 -0.9917 0.6443 2.412
0.1583 -0.9917 0.6586 2.412
0.1583 -0.8417 0.7082 2.412
0.0083 -0.8417 0.6958 2.412
0.0000 -0.8333 0.6981 0.500
0.0083 -0.8333 0.6991 0.500
0.0083 -0.6667 0.7720 0.500
0.0000 -0.6667 0.7710 0.500
0.1583 -0.8333 0.7113 0.500
0.1667 -0.8333 0.7117 0.500
0.1667 -0.6667 0.7814 0.500
0.1583 -0.6667 0.7813 0.500
0.0083 -0.8333 0.6991 0.500
0.1583 -0.8333 0.7113 0.500
0.1583 -0.8250 0.7145 0.500
0.0083 -0.8250 0.7024 0.500
0.0083 -0.6750 0.7681 0.500
0.1583 -0.6750 0.7775 0.500
0.1583 -0.6667 0.7813 0.500
0.0083 -0.6667 0.7720 0.500
0.0083 -0.8250 0.7024 2.530
0.1583 -0.8250 0.7145 2.530
0.1583 -0.6750 0.7775 2.530
0.0083 -0.6750 0.7681 2.530
0.0000 -0.6667 0.7710 0.500
0.0083 -0.6667 0.7720 0.500
0.0083 -0.5000 0.8526 0.500
0.0000 -0.5000 0.8516 0.500
0.1583 -0.6667 0.7813 0.500
0.1667 -0.6667 0.7814 0.500
0.1667 -0.5000 0.8585 0.500
0.1583 -0.5000 0.8588 0.500
0.0083 -0.6667 0.7720 0.500
0.1583 -0.6667 0.7813 0.500
0.1583 -0.6583 0.7851 0.500
0.0083 -0.6583 0.7759 0.500
0.0083 -0.5083 0.8486 0.500
0.1583 -0.5083 0.8549 0.500
0.1583 -0.5000 0.8588 0.500
0.0083 -0.5000 0.8526 0.500
0.0083 -0.6583 0.7759 2.670
0.1583 -0.6583 0.7851 2.670
0.1583 -0.5083 0.8549 2.670
0.0083 -0.5083 0.8486 2.670
0.0000 -0.5000 0.8516 0.500
0.0083 -0.5000 0.8526 0.500
0.0083 -0.3333 0.9277 0.500
0.0000 -0.3333 0.9267 0.500
0.1583 -0.5000 0.8588 0.500
0.1667 -0.5000 0.8585 0.500
0.1667 -0.3333 0.9303 0.500
0.1583 -0.3333 0.9309 0.500
0.0083 -0.5000 0.8526 0.500
0.1583 -0.5000 0.8588 0.500
0.1583 -0.4917 0.8626 0.500
0.0083 -0.4917 0.8566 0.500
0.0083 -0.3417 0.9243 0.500
0.1583 -0.3417 0.9277 0.500
0.1583 -0.3333 0.9309 0.500
0.0083 -0.3333 0.9277 0.500
0.0083 -0.4917 0.8566 2.813
0.1583 -0.4917 0.8626 2.813
0.1583 -0.3417 0.9277 2.813
0.0083 -0.3417 0.9243 2.813
0.0000 -0.3333 0.9267 0.500
0.0083 -0.3333 0.9277 0.500
0.0083 -0.1667 0.9814 0.500
0.0000 -0.1667 0.9804 0.500
0.1583 -0.3333 0.9309 0.500
0.1667 -0.3333 0.9303 0.500
0.1667 -0.1667 0.9817 0.500
0.1583 -0.1667 0.9825 0.500
0.0083 -0.3333 0.9277 0.500
0.1583 -0.3333 0.9309 0.500
0.1583 -0.3250 0.9341 0.500
0.0083 -0.3250 0.9310 0.500
0.0083 -0.1750 0.9794 0.500
0.1583 -0.1750 0.9806 0.500
0.1583 -0.1667 0.9825 0.500
0.0083 -0.1667 0.9814 0.500
0.0083 -0.3250 0.9310 2.932
0.1583 -0.3250 0.9341 2.932
0.1583 -0.1750 0.9806 2.932
0.0083 -0.1750 0.9794 2.932
0.0000 -0.1667 0.9804 0.500
0.0083 -0.1667 0.9814 0.500
0.0083 0.0000 1.0010 0.500
0.0000 0.0000 1.0000 0.500
0.1583 -0.1667 0.9825 0.500
0.1667 -0.1667 0.9817 0.500
0.1667 0.0000 1.0004 0.500
0.1583 0.0000 1.0013 0.500
0.0083 -0.1667 0.9814 0.500
0.1583 -0.1667 0.9825 0.500
0.1583 -0.1583 0.9843 0.500
0.0083 -0.1583 0.9833 0.500
0.0083 -0.0083 1.0009 0.500
0.1583 -0.0083 1.0013 0.500
0.1583 0.0000 1.0013 0.500
0.0083 0.0000 1.0010 0.500
0.0083 -0.1583 0.9833 2.999
0.1583 -0.1583 0.9843 2.999
0.1583 -0.0083 1.0013 2.999
0.0083 -0.0083 1.0009 2.999
0.0000 0.0000 1.0000 0.500
0.0083 0.0000 1.0010 0.500
0.0083 0.1667 0.9814 0.500
0.0000 0.1667 0.9804 0.500
0.1583 0.0000 1.0013 0.500
0.1667 0.0000 1.0004 0.500
0.1667 0.1667 0.9817 0.500
0.1583 0.1667 0.9825 0.500
0.0083 0.0000 1.0010 0.500
0.1583 0.0000 1.0013 0.500
0.1583 0.0083 1.0013 0.500
0.0083 0.0083 1.0009 0.500
0.0083 0.1583 0.9833 0.500
0.1583 0.1583 0.9843 0.500
0.1583 0.1667 0.9825 0.500
0.0083 0.1667 0.9814 0.500
0.0083 0.0083 1.0009 2.999
0.1583 0.0083 1.0013 2.999
0.1583 0.1583 0.9843 2.999
0.0083 0.1583 0.9833 2.999
0.0000 0.1667 0.9804 0.500
0.0083 0.1667 0.9814 0.500
0.0083 0.3333 0.9277 0.500
0.0000 0.3333 0.9267 0.500
0.1583 0.1667 0.9825 0.500
0.1667 0.1667 0.9817 0.500
0.1667 0.3333 0.9303 0.500
0.1583 0.3333 0.9309 0.500
0.0083 0.1667 0.9814 0.500
0.1583 0.1667 0.9825 0.500
0.1583 0.1750 0.9806 0.500
0.0083 0.1750 0.9794 0.500
0.0083 0.3250 0.9310 0.500
0.1583 0.3250 0.9341 0.500
0.1583 0.3333 0.9309 0.500
0.0083 0.3333 0.9277 0.500
0.0083 0.1750 0.9794 2.932
0.1583 0.1750 0.9806 2.932
0.1583 0.3250 0.9341 2.932
0.0083 0.3250 0.9310 2.932
0.0000 0.3333 0.9267 0.500
0.0083 0.3333 0.9277 0.500
0.0083 0.5000 0.8526 0.500
0.0000 0.5000 0.8516 0.500
0.1583 0.3333 0.9309 0.500
0.1667 0.3333 0.9303 0.500
0.1667 0.5000 0.8585 0.500
0.1583 0.5000 0.8588 0.500
0.0083 0.3333 0.9277 0.500
0.1583 0.3333 0.9309 0.500
0.1583 0.3417 0.9277 0.500
0.0083 0.3417 0.9243 0.500
0.0083 0.4917 0.8566 0.500
0.1583 0.4917 0.8626 0.500
0.1583 0.5000 0.8588 0.500
0.0083 0.5000 0.8526 0.500
0.0083 0.3417 0.9243 2.813
0.1583 0.3417 0.9277 2.813
0.1583 0.4917 0.8626 2.813
0.0083 0.4917 0.8566 2.813
0.0000 0.5000 0.8516 0.500
0.0083 0.5000 0.8526 0.500
0.0083 0.6667 0.7720 0.500
0.0000 0.6667 0.7710 0.500
0.1583 0.5000 0.8588 0.500
0.1667 0.5000 0.8585 0.500
0.1667 0.6667 0.7814 0.500
0.1583 0.6667 0.7813 0.500
0.0083 0.5000 0.8526 0.500
0.1583 0.5000 0.8588 0.500
0.1583 0.5083 0.8549 0.500
0.0083 0.5083 0.8486 0.500
0.0083 0.6583 0.7759 0.500
0.1583 0.6583 0.7851 0.500
0.1583 0.6667 0.7813 0.500
0.0083 0.6667 0.7720 0.500
0.0083 0.5083 0.8486 2.670
0.1583 0.5083 0.8549 2.670
0.1583 0.6583 0.7851 2.670
0.0083 0.6583 0.7759 2.670
0.0000 0.6667 0.7710 0.500
0.0083 0.6667 0.7720 0.500
0.0083 0.8333 0.6991 0.500
0.0000 0.8333 0.6981 0.500
0.1583 0.6667 0.7813 0.500
0.1667 0.6667 0.7814 0.500
0.1667 0.8333 0.7117 0.500
0.1583 0.8333 0.7113 0.500
0.0083 0.6667 0.7720 0.500
0.1583 0.6667 0.7813 0.500
0.1583 0.6750 0.7775 0.500
0.0083 0.6750 0.7681 0.500
0.0083 0.8250 0.7024 0.500
0.1583 0.8250 0.7145 0.500
0.1583 0.8333 0.7113 0.500
0.0083 0.8333 0.6991 0.500
0.0083 0.6750 0.7681 2.530
0.1583 0.6750 0.7775 2.530
0.1583 0.8250 0.7145 2.530
0.0083 0.8250 0.7024 2.530
0.0000 0.8333 0.6981 0.500
0.0083 0.8333 0.6991 0.500
0.0083 1.0000 0.6418 0.500
0.0000 1.0000 0.6409 0.500
0.1583 0.8333 0.7113 0.500
0.1667 0.8333 0.7117 0.500
0.1667 1.0000 0.6569 0.500
0.1583 1.0000 0.6563 0.500
0.0083 0.8333 0.6991 0.500
0.1583 0.8333 0.7113 0.500
0.1583 0.8417 0.7082 0.500
0.0083 0.8417 0.6958 0.500
0.0083 0.9917 0.6443 0.500
0.1583 0.9917 0.6586 0.500
0.1583 1.0000 0.6563 0.500
0.0083 1.0000 0.6418 0.500
0.0083 0.8417 0.6958 2.412
0.1583 0.8417 0.7082 2.412
0.1583 0.9917 0.6586 2.412
0.0083 0.9917 0.6443 2.412
0.1667 -1.0000 0.6569 0.500
0.1750 -1.0000 0.6575 0.500
0.1750 -0.8333 0.7121 0.500
0.1667 -0.8333 0.7117 0.500
0.3250 -1.0000 0.6657 0.500
0.3333 -1.0000 0.6661 0.500
0.3333 -0.8333 0.7140 0.500
0.3250 -0.8333 0.7141 0.500
0.1750 -1.0000 0.6575 0.500
0.3250 -1.0000 0.6657 0.500
0.3250 -0.9917 0.6678 0.500
0.1750 -0.9917 0.6598 0.500
0.1750 -0.8417 0.7089 0.500
0.3250 -0.8417 0.7113 0.500
0.3250 -0.8333 0.7141 0.500
0.1750 -0.8333 0.7121 0.500
0.1750 -0.9917 0.6598 2.431
0.3250 -0.9917 0.6678 2.431
0.3250 -0.8417 0.7113 2.431
0.1750 -0.8417 0.7089 2.431
0.1667 -0.8333 0.7117 0.500
0.1750 -0.8333 0.7121 0.500
0.1750 -0.6667 0.7814 0.500
0.1667 -0.6667 0.7814 0.500
0.3250 -0.8333 0.7141 0.500
0.3333 -0.8333 0.7140 0.500
0.3333 -0.6667 0.7750 0.500
0.3250 -0.6667 0.7756 0.500
0.1750 -0.8333 0.7121 0.500
0.3250 -0.8333 0.7141 0.500
0.3250 -0.8250 0.7169 0.500
0.1750 -0.8250 0.7152 0.500
0.1750 -0.6750 0.7777 0.500
0.3250 -0.6750 0.7723 0.500
0.3250 -0.6667 0.7756 0.500
0.1750 -0.6667 0.7814 0.500
0.1750 -0.8250 0.7152 2.538
0.3250 -0.8250 0.7169 2.538
0.3250 -0.6750 0.7723 2.538
0.1750 -0.6750 0.7777 2.538
0.1667 -0.6667 0.7814 0.500
0.1750 -0.6667 0.7814 0.500
0.1750 -0.5000 0.8582 0.500
0.1667 -0.5000 0.8585 0.500
0.3250 -0.6667 0.7756 0.500
0.3333 -0.6667 0.7750 0.500
0.3333 -0.5000 0.8425 0.500
0.3250 -0.5000 0.8437 0.500
0.1750 -0.6667 0.7814 0.500
0.3250 -0.6667 0.7756 0.500
0.3250 -0.6583 0.7790 0.500
0.1750 -0.6583 0.7852 0.500
0.1750 -0.5083 0.8544 0.500
0.3250 -0.5083 0.8403 0.500
0.3250 -0.5000 0.8437 0.500
0.1750 -0.5000 0.8582 0.500
0.1750 -0.6583 0.7852 2.666
0.3250 -0.6583 0.7790 2.666
0.3250 -0.5083 0.8403 2.666
0.1750 -0.5083 0.8544 2.666
0.1667 -0.5000 0.8585 0.500
0.1750 -0.5000 0.8582 0.500
0.1750 -0.3333 0.9297 0.500
0.1667 -0.3333 0.9303 0.500
0.3250 -0.5000 0.8437 0.500
0.3333 -0.5000 0.8425 0.500
0.3333 -0.3333 0.9054 0.500
0.3250 -0.3333 0.9071 0.500
0.1750 -0.5000 0.8582 0.500
0.3250 -0.5000 0.8437 0.500
0.3250 -0.4917 0.8471 0.500
0.1750 -0.4917 0.8620 0.500
0.1750 -0.3417 0.9265 0.500
0.3250 -0.3417 0.9043 0.500
0.3250 -0.3333 0.9071 0.500
0.1750 -0.3333 0.9297 0.500
0.1750 -0.4917 0.8620 2.797
0.3250 -0.4917 0.8471 2.797
0.3250 -0.3417 0.9043 2.797
0.1750 -0.3417 0.9265 2.797
0.1667 -0.3333 0.9303 0.500
0.1750 -0.3333 0.9297 0.500
0.1750 -0.1667 0.9809 0.500
0.1667 -0.1667 0.9817 0.500
0.3250 -0.3333 0.9071 0.500
0.3333 -0.3333 0.9054 0.500
0.3333 -0.1667 0.9503 0.500
0.3250 -0.1667 0.9525 0.500
0.1750 -0.3333 0.9297 0.500
0.3250 -0.3333 0.9071 0.500
0.3250 -0.3250 0.9099 0.500
0.1750 -0.3250 0.9329 0.500
0.1750 -0.1750 0.9790 0.500
0.3250 -0.1750 0.9509 0.500
0.3250 -0.1667 0.9525 0.500
0.1750 -0.1667 0.9809 0.500
0.1750 -0.3250 0.9329 2.906
0.3250 -0.3250 0.9099 2.906
0.3250 -0.1750 0.9509 2.906
0.1750 -0.1750 0.9790 2.906
0.1667 -0.1667 0.9817 0.500
0.1750 -0.1667 0.9809 0.500
0.1750 0.0000 0.9995 0.500
0.1667 0.0000 1.0004 0.500
0.3250 -0.1667 0.9525 0.500
0.3333 -0.1667 0.9503 0.500
0.3333 0.0000 0.9667 0.500
0.3250 0.0000 0.9690 0.500
0.1750 -0.1667 0.9809 0.500
0.3250 -0.1667 0.9525 0.500
0.3250 -0.1583 0.9541 0.500
0.1750 -0.1583 0.9826 0.500
0.1750 -0.0083 0.9994 0.500
0.3250 -0.0083 0.9690 0.500
0.3250 0.0000 0.9690 0.500
0.1750 0.0000 0.9995 0.500
0.1750 -0.1583 0.9826 2.968
0.3250 -0.1583 0.9541 2.968
0.3250 -0.0083 0.9690 2.968
0.1750 -0.0083 0.9994 2.968
0.1667 0.0000 1.0004 0.500
0.1750 0.0000 0.9995 0.500
0.1750 0.1667 0.9809 0.500
0.1667 0.1667 0.9817 0.500
0.3250 0.0000 0.9690 0.500
0.3333 0.0000 0.9667 0.500
0.3333 0.1667 0.9503 0.500
0.3250 0.1667 0.9525 0.500
0.1750 0.0000 0.9995 0.500
0.3250 0.0000 0.9690 0.500
0.3250 0.0083 0.9690 0.500
0.1750 0.0083 0.9994 0.500
0.1750 0.1583 0.9826 0.500
0.3250 0.1583 0.9541 0.500
0.3250 0.1667 0.9525 0.500
0.1750 0.1667 0.9809 0.500
0.1750 0.0083 0.9994 2.968
0.3250 0.0083 0.9690 2.968
0.3250 0.1583 0.9541 2.968
0.1750 0.1583 0.9826 2.968
0.1667 0.1667 0.9817 0.500
0.1750 0.1667 0.9809 0.500
0.1750 0.3333 0.9297 0.500
0.1667 0.3333 0.9303 0.500
0.3250 0.1667 0.9525 0.500
0.3333 0.1667 0.9503 0.500
0.3333 0.3333 0.9054 0.500
0.3250 0.3333 0.9071 0.500
0.1750 0.1667 0.9809 0.500
0.3250 0.1667 0.9525 0.500
0.3250 0.1750 0.9509 0.500
0.1750 0.1750 0.9790 0.500
0.1750 0.3250 0.9329 0.500
0.3250 0.3250 0.9099 0.500
0.3250 0.3333 0.9071 0.500
0.1750 0.3333 0.9297 0.500
0.1750 0.1750 0.9790 2.906
0.3250 0.1750 0.9509 2.906
0.3250 0.3250 0.9099 2.906
0.1750 0.3250 0.9329 2.906
0.1667 0.3333 0.9303 0.500
0.1750 0.3333 0.9297 0.500
0.1750 0.5000 0.8582 0.500
0.1667 0.5000 0.8585 0.500
0.3250 0.3333 0.9071 0.500
0.3333 0.3333 0.9054 0.500
0.3333 0.5000 0.8425 0.500
0.3250 0.5000 0.8437 0.500
0.1750 0.3333 0.9297 0.500
0.3250 0.3333 0.9071 0.500
0.3250 0.3417 0.9043 0.500
0.1750 0.3417 0.9265 0.500
0.1750 0.4917 0.8620 0.500
0.3250 0.4917 0.8471 0.500
0.3250 0.5000 0.8437 0.500
0.1750 0.5000 0.8582 0.500
0.1750 0.3417 0.9265 2.797
0.3250 0.3417 0.9043 2.797
0.3250 0.4917 0.8471 2.797
0.1750 0.4917 0.8620 2.797
0.1667 0.5000 0.8585 0.500
0.1750 0.5000 0.8582 0.500
0.1750 0.6667 0.7814 0.500
0.1667 0.6667 0.7814 0.500
0.3250 0.5000 0.8437 0.500
0.3333 0.5000 0.8425 0.500
0.3333 0.6667 0.7750 0.500
0.3250 0.6667 0.7756 0.500
0.1750 0.5000 0.8582 0.500
0.3250 0.5000 0.8437 0.500
0.3250 0.5083 0.8403 0.500
0.1750 0.5083 0.8544 0.500
0.1750 0.6583 0.7852 0.500
0.3250 0.6583 0.7790 0.500
0.3250 0.6667 0.7756 0.500
0.1750 0.6667 0.7814 0.500
0.1750 0.5083 0.8544 2.666
0.3250 0.5083 0.8403 2.666
0.3250 0.6583 0.7790 2.666
0.1750 0.6583 0.7852 2.666
0.1667 0.6667 0.7814 0.500
0.1750 0.6667 0.7814 0.500
0.1750 0.8333 0.7121 0.500
0.1667 0.8333 0.7117 0.500
0.3250 0.6667 0.7756 0.500
0.3333 0.6667 0.7750 0.500
0.3333 0.8333 0.7140 0.500
0.3250 0.8333 0.7141 0.500
0.1750 0.6667 0.7814 0.500
0.3250 0.6667 0.7756 0.500
0.3250 0.6750 0.7723 0.500
0.1750 0.6750 0.7777 0.500
0.1750 0.8250 0.7152 0.500
0.3250 0.8250 0.7169 0.500
0.3250 0.8333 0.7141 0.500
0.1750 0.8333 0.7121 0.500
0.1750 0.6750 0.7777 2.538
0.3250 0.6750 0.7723 2.538
0.3250 0.8250 0.7169 2.538
0.1750 0.8250 0.7152 2.538
0.1667 0.8333 0.7117 0.500
0.1750 0.8333 0.7121 0.500
0.1750 1.0000 0.6575 0.500
0.1667 1.0000 0.6569 0.500
0.3250 0.8333 0.7141 0.500
0.3333 0.8333 0.7140 0.500
0.3333 1.0000 0.6661 0.500
0.3250 1.0000 0.6657 0.500
0.1750 0.8333 0.7121 0.500
0.3250 0.8333 0.7141 0.500
0.3250 0.8417 0.7113 0.500
0.1750 0.8417 0.7089 0.500
0.1750 0.9917 0.6598 0.500
0.3250 0.9917 0.6678 0.500
0.3250 1.0000 0.6657 0.500
0.1750 1.0000 0.6575 0.500
0.1750 0.8417 0.7089 2.431
0.3250 0.8417 0.7113 2.431
0.3250 0.9917 0.6678 2.431
0.1750 0.9917 0.6598 2.431
0.3333 -1.0000 0.6661 0.500
0.3417 -1.0000 0.6664 0.500
0.3417 -0.8333 0.7139 0.500
0.3333 -0.8333 0.7140 0.500
0.4917 -1.0000 0.6707 0.500
0.5000 -1.0000 0.6709 0.500
0.5000 -0.8333 0.7093 0.500
0.4917 -0.8333 0.7096 0.500
0.3417 -1.0000 0.6664 0.500
0.4917 -1.0000 0.6707 0.500
0.4917 -0.9917 0.6724 0.500
0.3417 -0.9917 0.6684 0.500
0.3417 -0.8417 0.7112 0.500
0.4917 -0.8417 0.7074 0.500
0.4917 -0.8333 0.7096 0.500
0.3417 -0.8333 0.7139 0.500
0.3417 -0.9917 0.6684 2.436
0.4917 -0.9917 0.6724 2.436
0.4917 -0.8417 0.7074 2.436
0.3417 -0.8417 0.7112 2.436
0.3333 -0.8333 0.7140 0.500
0.3417 -0.8333 0.7139 0.500
0.3417 -0.6667 0.7743 0.500
0.3333 -0.6667 0.7750 0.500
0.4917 -0.8333 0.7096 0.500
0.5000 -0.8333 0.7093 0.500
0.5000 -0.6667 0.7581 0.500
0.4917 -0.6667 0.7591 0.500
0.3417 -0.8333 0.7139 0.500
0.4917 -0.8333 0.7096 0.500
0.4917 -0.8250 0.7119 0.500
0.3417 -0.8250 0.7166 0.500
0.3417 -0.6750 0.7711 0.500
0.4917 -0.6750 0.7564 0.500
0.4917 -0.6667 0.7591 0.500
0.3417 -0.6667 0.7743 0.500
0.3417 -0.8250 0.7166 2.526
0.4917 -0.8250 0.7119 2.526
0.4917 -0.6750 0.7564 2.526
0.3417 -0.6750 0.7711 2.526
0.3333 -0.6667 0.7750 0.500
0.3417 -0.6667 0.7743 0.500
0.3417 -0.5000 0.8413 0.500
0.3333 -0.5000 0.8425 0.500
0.4917 -0.6667 0.7591 0.500
0.5000 -0.6667 0.7581 0.500
0.5000 -0.5000 0.8122 0.500
0.4917 -0.5000 0.8139 0.500
0.3417 -0.6667 0.7743 0.500
0.4917 -0.6667 0.7591 0.500
0.4917 -0.6583 0.7618 0.500
0.3417 -0.6583 0.7776 0.500
0.3417 -0.5083 0.8379 0.500
0.4917 -0.5083 0.8112 0.500
0.4917 -0.5000 0.8139 0.500
0.3417 -0.5000 0.8413 0.500
0.3417 -0.6583 0.7776 2.633
0.4917 -0.6583 0.7618 2.633
0.4917 -0.5083 0.8112 2.633
0.3417 -0.5083 0.8379 2.633
0.3333 -0.5000 0.8425 0.500
0.3417 -0.5000 0.8413 0.500
0.3417 -0.3333 0.9035 0.500
0.3333 -0.3333 0.9054 0.500
0.4917 -0.5000 0.8139 0.500
0.5000 -0.5000 0.8122 0.500
0.5000 -0.3333 0.8625 0.500
0.4917 -0.3333 0.8649 0.500
0.3417 -0.5000 0.8413 0.500
0.4917 -0.5000 0.8139 0.500
0.4917 -0.4917 0.8166 0.500
0.3417 -0.4917 0.8446 0.500
0.3417 -0.3417 0.9007 0.500
0.4917 -0.3417 0.8626 0.500
0.4917 -0.3333 0.8649 0.500
0.3417 -0.3333 0.9035 0.500
0.3417 -0.4917 0.8446 2.742
0.4917 -0.4917 0.8166 2.742
0.4917 -0.3417 0.8626 2.742
0.3417 -0.3417 0.9007 2.742
0.3333 -0.3333 0.9054 0.500
0.3417 -0.3333 0.9035 0.500
0.3417 -0.1667 0.9481 0.500
0.3333 -0.1667 0.9503 0.500
0.4917 -0.3333 0.8649 0.500
0.5000 -0.3333 0.8625 0.500
0.5000 -0.1667 0.8985 0.500
0.4917 -0.1667 0.9014 0.500
0.3417 -0.3333 0.9035 0.500
0.4917 -0.3333 0.8649 0.500
0.4917 -0.3250 0.8671 0.500
0.3417 -0.3250 0.9063 0.500
0.3417 -0.1750 0.9465 0.500
0.4917 -0.1750 0.9000 0.500
0.4917 -0.1667 0.9014 0.500
0.3417 -0.1667 0.9481 0.500
0.3417 -0.3250 0.9063 2.833
0.4917 -0.3250 0.8671 2.833
0.4917 -0.1750 0.9000 2.833
0.3417 -0.1750 0.9465 2.833
0.3333 -0.1667 0.9503 0.500
0.3417 -0.1667 0.9481 0.500
0.3417 0.0000 0.9643 0.500
0.3333 0.0000 0.9667 0.500
0.4917 -0.1667 0.9014 0.500
0.5000 -0.1667 0.8985 0.500
0.5000 0.0000 0.9116 0.500
0.4917 0.0000 0.9147 0.500
0.3417 -0.1667 0.9481 0.500
0.4917 -0.1667 0.9014 0.500
0.4917 -0.1583 0.9026 0.500
0.3417 -0.1583 0.9497 0.500
0.3417 -0.0083 0.9643 0.500
0.4917 -0.0083 0.9146 0.500
0.4917 0.0000 0.9147 0.500
0.3417 0.0000 0.9643 0.500
0.3417 -0.1583 0.9497 2.885
0.4917 -0.1583 0.9026 2.885
0.4917 -0.0083 0.9146 2.885
0.3417 -0.0083 0.9643 2.885
0.3333 0.0000 0.9667 0.500
0.3417 0.0000 0.9643 0.500
0.3417 0.1667 0.9481 0.500
0.3333 0.1667 0.9503 0.500
0.4917 0.0000 0.9147 0.500
0.5000 0.0000 0.9116 0.500
0.5000 0.1667 0.8985 0.500
0.4917 0.1667 0.9014 0.500
0.3417 0.0000 0.9643 0.500
0.4917 0.0000 0.9147 0.500
0.4917 0.0083 0.9146 0.500
0.3417 0.0083 0.9643 0.500
0.3417 0.1583 0.9497 0.500
0.4917 0.1583 0.9026 0.500
0.4917 0.1667 0.9014 0.500
0.3417 0.1667 0.9481 0.500
0.3417 0.0083 0.9643 2.885
0.4917 0.0083 0.9146 2.885
0.4917 0.1583 0.9026 2.885
0.3417 0.1583 0.9497 2.885
0.3333 0.1667 0.9503 0.500
0.3417 0.1667 0.9481 0.500
0.3417 0.3333 0.9035 0.500
0.3333 0.3333 0.9054 0.500
0.4917 0.1667 0.9014 0.500
0.5000 0.1667 0.8985 0.500
0.5000 0.3333 0.8625 0.500
0.4917 0.3333 0.8649 0.500
0.3417 0.1667 0.9481 0.500
0.4917 0.1667 0.9014 0.500
0.4917 0.1750 0.9000 0.500
0.3417 0.1750 0.9465 0.500
0.3417 0.3250 0.9063 0.500
0.4917 0.3250 0.8671 0.500
0.4917 0.3333 0.8649 0.500
0.3417 0.3333 0.9035 0.500
0.3417 0.1750 0.9465 2.833
0.4917 0.1750 0.9000 2.833
0.4917 0.3250 0.8671 2.833
0.3417 0.3250 0.9063 2.833
0.3333 0.3333 0.9054 0.500
0.3417 0.3333 0.9035 0.500
0.3417 0.5000 0.8413 0.500
0.3333 0.5000 0.8425 0.500
0.4917 0.3333 0.8649 0.500
0.5000 0.3333 0.8625 0.500
0.5000 0.5000 0.8122 0.500
0.4917 0.5000 0.8139 0.500
0.3417 0.3333 0.9035 0.500
0.4917 0.3333 0.8649 0.500
0.4917 0.3417 0.8626 0.500
0.3417 0.3417 0.9007 0.500
0.3417 0.4917 0.8446 0.500
0.4917 0.4917 0.8166 0.500
0.4917 0.5000 0.8139 0.500
0.3417 0.5000 0.8413 0.500
0.3417 0.3417 0.9007 2.742
0.4917 0.3417 0.8626 2.742
0.4917 0.4917 0.8166 2.742
0.3417 0.4917 0.8446 2.742
0.3333 0.5000 0.8425 0.500
0.3417 0.5000 0.8413 0.500
0.3417 0.6667 0.7743 0.500
0.3333 0.6667 0.7750 0.500
0.4917 0.5000 0.8139 0.500
0.5000 0.5000 0.8122 0.500
0.5000 0.6667 0.7581 0.500
0.4917 0.6667 0.7591 0.500
0.3417 0.5000 0.8413 0.500
0.4917 0.5000 0.8139 0.500
0.4917 0.5083 0.8112 0.500
0.3417 0.5083 0.8379 0.500
0.3417 0.6583 0.7776 0.500
0.4917 0.6583 0.7618 0.500
0.4917 0.6667 0.7591 0.500
0.3417 0.6667 0.7743 0.500
0.3417 0.5083 0.8379 2.633
0.4917 0.5083 0.8112 2.633
0.4917 0.6583 0.7618 2.633
0.3417 0.6583 0.7776 2.633
0.3333 0.6667 0.7750 0.500
0.3417 0.6667 0.7743 0.500
0.3417 0.8333 0.7139 0.500
0.3333 0.8333 0.7140 0.500
0.4917 0.6667 0.7591 0.500
0.5000 0.6667 0.7581 0.500
0.5000 0.8333 0.7093 0.500
0.4917 0.8333 0.7096 0.500
0.3417 0.6667 0.7743 0.500
0.4917 0.6667 0.7591 0.500
0.4917 0.6750 0.7564 0.500
0.3417 0.6750 0.7711 0.500
0.3417 0.8250 0.7166 0.500
0.4917 0.8250 0.7119 0.500
0.4917 0.8333 0.7096 0.500
0.3417 0.8333 0.7139 0.500
0.3417 0.6750 0.7711 2.526
0.4917 0.6750 0.7564 2.526
0.4917 0.8250 0.7119 2.526
0.3417 0.8250 0.7166 2.526
0.3333 0.8333 0.7140 0.500
0.3417 0.8333 0.7139 0.500
0.3417 1.0000 0.6664 0.500
0.3333 1.0000 0.6661 0.500
0.4917 0.8333 0.7096 0.500
0.5000 0.8333 0.7093 0.500
0.5000 1.0000 0.6709 0.500
0.4917 1.0000 0.6707 0.500
0.3417 0.8333 0.7139 0.500
0.4917 0.8333 0.7096 0.500
0.4917 0.8417 0.7074 0.500
0.3417 0.8417 0.7112 0.500
0.3417 0.9917 0.6684 0.500
0.4917 0.9917 0.6724 0.500
0.4917 1.0000 0.6707 0.500
0.3417 1.0000 0.6664 0.500
0.3417 0.8417 0.7112 2.436
0.4917 0.8417 0.7074 2.436
0.4917 0.9917 0.6724 2.436
0.3417 0.9917 0.6684 2.436
0.5000 -1.0000 0.6709 0.500
0.5083 -1.0000 0.6711 0.500
0.5083 -0.8333 0.7090 0.500
0.5000 -0.8333 0.7093 0.500
0.6583 -1.0000 0.6744 0.500
0.6667 -1.0000 0.6746 0.500
0.6667 -0.8333 0.7027 0.500
0.6583 -0.8333 0.7030 0.500
0.5083 -1.0000 0.6711 0.500
0.6583 -1.0000 0.6744 0.500
0.6583 -0.9917 0.6756 0.500
0.5083 -0.9917 0.6727 0.500
0.5083 -0.8417 0.7068 0.500
0.6583 -0.8417 0.7014 0.500
0.6583 -0.8333 0.7030 0.500
0.5083 -0.8333 0.7090 0.500
0.5083 -0.9917 0.6727 2.434
0.6583 -0.9917 0.6756 2.434
0.6583 -0.8417 0.7014 2.434
0.5083 -0.8417 0.7068 2.434
0.5000 -0.8333 0.7093 0.500
0.5083 -0.8333 0.7090 0.500
0.5083 -0.6667 0.7572 0.500
0.5000 -0.6667 0.7581 0.500
0.6583 -0.8333 0.7030 0.500
0.6667 -0.8333 0.7027 0.500
0.6667 -0.6667 0.7385 0.500
0.6583 -0.6667 0.7395 0.500
0.5083 -0.8333 0.7090 0.500
0.6583 -0.8333 0.7030 0.500
0.6583 -0.8250 0.7047 0.500
0.5083 -0.8250 0.7112 0.500
0.5083 -0.6750 0.7546 0.500
0.6583 -0.6750 0.7375 0.500
0.6583 -0.6667 0.7395 0.500
0.5083 -0.6667 0.7572 0.500
0.5083 -0.8250 0.7112 2.503
0.6583 -0.8250 0.7047 2.503
0.6583 -0.6750 0.7375 2.503
0.5083 -0.6750 0.7546 2.503
0.5000 -0.6667 0.7581 0.500
0.5083 -0.6667 0.7572 0.500
0.5083 -0.5000 0.8105 0.500
0.5000 -0.5000 0.8122 0.500
0.6583 -0.6667 0.7395 0.500
0.6667 -0.6667 0.7385 0.500
0.6667 -0.5000 0.7781 0.500
0.6583 -0.5000 0.7798 0.500
0.5083 -0.6667 0.7572 0.500
0.6583 -0.6667 0.7395 0.500
0.6583 -0.6583 0.7414 0.500
0.5083 -0.6583 0.7598 0.500
0.5083 -0.5083 0.8078 0.500
0.6583 -0.5083 0.7778 0.500
0.6583 -0.5000 0.7798 0.500
0.5083 -0.5000 0.8105 0.500
0.5083 -0.6583 0.7598 2.585
0.6583 -0.6583 0.7414 2.585
0.6583 -0.5083 0.7778 2.585
0.5083 -0.5083 0.8078 2.585
0.5000 -0.5000 0.8122 0.500
0.5083 -0.5000 0.8105 0.500
0.5083 -0.3333 0.8601 0.500
0.5000 -0.3333 0.8625 0.500
0.6583 -0.5000 0.7798 0.500
0.6667 -0.5000 0.7781 0.500
0.6667 -0.3333 0.8150 0.500
0.6583 -0.3333 0.8173 0.500
0.5083 -0.5000 0.8105 0.500
0.6583 -0.5000 0.7798 0.500
0.6583 -0.4917 0.7818 0.500
0.5083 -0.4917 0.8132 0.500
0.5083 -0.3417 0.8579 0.500
0.6583 -0.3417 0.8156 0.500
0.6583 -0.3333 0.8173 0.500
0.5083 -0.3333 0.8601 0.500
0.5083 -0.4917 0.8132 2.669
0.6583 -0.4917 0.7818 2.669
0.6583 -0.3417 0.8156 2.669
0.5083 -0.3417 0.8579 2.669
0.5000 -0.3333 0.8625 0.500
0.5083 -0.3333 0.8601 0.500
0.5083 -0.1667 0.8957 0.500
0.5000 -0.1667 0.8985 0.500
0.6583 -0.3333 0.8173 0.500
0.6667 -0.3333 0.8150 0.500
0.6667 -0.1667 0.8414 0.500
0.6583 -0.1667 0.8442 0.500
0.5083 -0.3333 0.8601 0.500
0.6583 -0.3333 0.8173 0.500
0.6583 -0.3250 0.8190 0.500
0.5083 -0.3250 0.8623 0.500
0.5083 -0.1750 0.8944 0.500
0.6583 -0.1750 0.8432 0.500
0.6583 -0.1667 0.8442 0.500
0.5083 -0.1667 0.8957 0.500
0.5083 -0.3250 0.8623 2.739
0.6583 -0.3250 0.8190 2.739
0.6583 -0.1750 0.8432 2.739
0.5083 -0.1750 0.8944 2.739
0.5000 -0.1667 0.8985 0.500
0.5083 -0.1667 0.8957 0.500
0.5083 0.0000 0.9086 0.500
0.5000 0.0000 0.9116 0.500
0.6583 -0.1667 0.8442 0.500
0.6667 -0.1667 0.8414 0.500
0.6667 0.0000 0.8510 0.500
0.6583 0.0000 0.8539 0.500
0.5083 -0.1667 0.8957 0.500
0.6583 -0.1667 0.8442 0.500
0.6583 -0.1583 0.8451 0.500
0.5083 -0.1583 0.8969 0.500
0.5083 -0.0083 0.9086 0.500
0.6583 -0.0083 0.8539 0.500
0.6583 0.0000 0.8539 0.500
0.5083 0.0000 0.9086 0.500
0.5083 -0.1583 0.8969 2.779
0.6583 -0.1583 0.8451 2.779
0.6583 -0.0083 0.8539 2.779
0.5083 -0.0083 0.9086 2.779
0.5000 0.0000 0.9116 0.500
0.5083 0.0000 0.9086 0.500
0.5083 0.1667 0.8957 0.500
0.5000 0.1667 0.8985 0.500
0.6583 0.0000 0.8539 0.500
0.6667 0.0000 0.8510 0.500
0.6667 0.1667 0.8414 0.500
0.6583 0.1667 0.8442 0.500
0.5083 0.0000 0.9086 0.500
0.6583 0.0000 0.8539 0.500
0.6583 0.0083 0.8539 0.500
0.5083 0.0083 0.9086 0.500
0.5083 0.1583 0.8969 0.500
0.6583 0.1583 0.8451 0.500
0.6583 0.1667 0.8442 0.500
0.5083 0.1667 0.8957 0.500
0.5083 0.0083 0.9086 2.779
0.6583 0.0083 0.8539 2.779
0.6583 0.1583 0.8451 2.779
0.5083 0.1583 0.8969 2.779
0.5000 0.1667 0.8985 0.500
0.5083 0.1667 0.8957 0.500
0.5083 0.3333 0.8601 0.500
0.5000 0.3333 0.8625 0.500
0.6583 0.1667 0.8442 0.500
0.6667 0.1667 0.8414 0.500
0.6667 0.3333 0.8150 0.500
0.6583 0.3333 0.8173 0.500
0.5083 0.1667 0.8957 0.500
0.6583 0.1667 0.8442 0.500
0.6583 0.1750 0.8432 0.500
0.5083 0.1750 0.8944 0.500
0.5083 0.3250 0.8623 0.500
0.6583 0.3250 0.8190 0.500
0.6583 0.3333 0.8173 0.500
0.5083 0.3333 0.8601 0.500
0.5083 0.1750 0.8944 2.739
0.6583 0.1750 0.8432 2.739
0.6583 0.3250 0.8190 2.739
0.5083 0.3250 0.8623 2.739
0.5000 0.3333 0.8625 0.500
0.5083 0.3333 0.8601 0.500
0.5083 0.5000 0.8105 0.500
0.5000 0.5000 0.8122 0.500
0.6583 0.3333 0.8173 0.500
0.6667 0.3333 0.8150 0.500
0.6667 0.5000 0.7781 0.500
0.6583 0.5000 0.7798 0.500
0.5083 0.3333 0.8601 0.500
0.6583 0.3333 0.8173 0.500
0.6583 0.3417 0.8156 0.500
0.5083 0.3417 0.8579 0.500
0.5083 0.4917 0.8132 0.500
0.6583 0.4917 0.7818 0.500
0.6583 0.5000 0.7798 0.500
0.5083 0.5000 0.8105 0.500
0.5083 0.3417 0.8579 2.669
0.6583 0.3417 0.8156 2.669
0.6583 0.4917 0.7818 2.669
0.5083 0.4917 0.8132 2.669
0.5000 0.5000 0.8122 0.500
0.5083 0.5000 0.8105 0.500
0.5083 0.6667 0.7572 0.500
0.5000 0.6667 0.7581 0.500
0.6583 0.5000 0.7798 0.500
0.6667 0.5000 0.7781 0.500
0.6667 0.6667 0.7385 0.500
0.6583 0.6667 0.7395 0.500
0.5083 0.5000 0.8105 0.500
0.6583 0.5000 0.7798 0.500
0.6583 0.5083 0.7778 0.500
0.5083 0.5083 0.8078 0.500
0.5083 0.6583 0.7598 0.500
0.6583 0.6583 0.7414 0.500
0.6583 0.6667 0.7395 0.500
0.5083 0.6667 0.7572 0.500
0.5083 0.5083 0.8078 2.585
0.6583 0.5083 0.7778 2.585
0.6583 0.6583 0.7414 2.585
0.5083 0.6583 0.7598 2.585
0.5000 0.6667 0.7581 0.500
0.5083 0.6667 0.7572 0.500
0.5083 0.8333 0.7090 0.500
0.5000 0.8333 0.7093 0.500
0.6583 0.6667 0.7395 0.500
0.6667 0.6667 0.7385 0.500
0.6667 0.8333 0.7027 0.500
0.6583 0.8333 0.7030 0.500
0.5083 0.6667 0.7572 0.500
0.6583 0.6667 0.7395 0.500
0.6583 0.6750 0.7375 0.500
0.5083 0.6750 0.7546 0.500
0.5083 0.8250 0.7112 0.500
0.6583 0.8250 0.7047 0.500
0.6583 0.8333 0.7030 0.500
0.5083 0.8333 0.7090 0.500
0.5083 0.6750 0.7546 2.503
0.6583 0.6750 0.7375 2.503
0.6583 0.8250 0.7047 2.503
0.5083 0.8250 0.7112 2.503
0.5000 0.8333 0.7093 0.500
0.5083 0.8333 0.7090 0.500
0.5083 1.0000 0.6711 0.500
0.5000 1.0000 0.6709 0.500
0.6583 0.8333 0.7030 0.500
0.6667 0.8333 0.7027 0.500
0.6667 1.0000 0.6746 0.500
0.6583 1.0000 0.6744 0.500
0.5083 0.8333 0.7090 0.500
0.6583 0.8333 0.7030 0.500
0.6583 0.8417 0.7014 0.500
0.5083 0.8417 0.7068 0.500
0.5083 0.9917 0.6727 0.500
0.6583 0.9917 0.6756 0.500
0.6583 1.0000 0.6744 0.500
0.5083 1.0000 0.6711 0.500
0.5083 0.8417 0.7068 2.434
0.6583 0.8417 0.7014 2.434
0.6583 0.9917 0.6756 2.434
0.5083 0.9917 0.6727 2.434
0.6667 -1.0000 0.6746 0.500
0.6750 -1.0000 0.6748 0.500
0.6750 -0.8333 0.7025 0.500
0.6667 -0.8333 0.7027 0.500
0.8250 -1.0000 0.6796 0.500
0.8333 -1.0000 0.6799 0.500
0.8333 -0.8333 0.6988 0.500
0.8250 -0.8333 0.6989 0.500
0.6750 -1.0000 0.6748 0.500
0.8250 -1.0000 0.6796 0.500
0.8250 -0.9917 0.6804 0.500
0.6750 -0.9917 0.6760 0.500
0.6750 -0.8417 0.7009 0.500
0.8250 -0.8417 0.6978 0.500
0.8250 -0.8333 0.6989 0.500
0.6750 -0.8333 0.7025 0.500
0.6750 -0.9917 0.6760 2.434
0.8250 -0.9917 0.6804 2.434
0.8250 -0.8417 0.6978 2.434
0.6750 -0.8417 0.7009 2.434
0.6667 -0.8333 0.7027 0.500
0.6750 -0.8333 0.7025 0.500
0.6750 -0.6667 0.7376 0.500
0.6667 -0.6667 0.7385 0.500
0.8250 -0.8333 0.6989 0.500
0.8333 -0.8333 0.6988 0.500
0.8333 -0.6667 0.7227 0.500
0.8250 -0.6667 0.7234 0.500
0.6750 -0.8333 0.7025 0.500
0.8250 -0.8333 0.6989 0.500
0.8250 -0.8250 0.7000 0.500
0.6750 -0.8250 0.7041 0.500
0.6750 -0.6750 0.7357 0.500
0.8250 -0.6750 0.7221 0.500
0.8250 -0.6667 0.7234 0.500
0.6750 -0.6667 0.7376 0.500
0.6750 -0.8250 0.7041 2.482
0.8250 -0.8250 0.7000 2.482
0.8250 -0.6750 0.7221 2.482
0.6750 -0.6750 0.7357 2.482
0.6667 -0.6667 0.7385 0.500
0.6750 -0.6667 0.7376 0.500
0.6750 -0.5000 0.7765 0.500
0.6667 -0.5000 0.7781 0.500
0.8250 -0.6667 0.7234 0.500
0.8333 -0.6667 0.7227 0.500
0.8333 -0.5000 0.7493 0.500
0.8250 -0.5000 0.7505 0.500
0.6750 -0.6667 0.7376 0.500
0.8250 -0.6667 0.7234 0.500
0.8250 -0.6583 0.7247 0.500
0.6750 -0.6583 0.7395 0.500
0.6750 -0.5083 0.7746 0.500
0.8250 -0.5083 0.7492 0.500
0.8250 -0.5000 0.7505 0.500
0.6750 -0.5000 0.7765 0.500
0.6750 -0.6583 0.7395 2.539
0.8250 -0.6583 0.7247 2.539
0.8250 -0.5083 0.7492 2.539
0.6750 -0.5083 0.7746 2.539
0.6667 -0.5000 0.7781 0.500
0.6750 -0.5000 0.7765 0.500
0.6750 -0.3333 0.8127 0.500
0.6667 -0.3333 0.8150 0.500
0.8250 -0.5000 0.7505 0.500
0.8333 -0.5000 0.7493 0.500
0.8333 -0.3333 0.7740 0.500
0.8250 -0.3333 0.7758 0.500
0.6750 -0.5000 0.7765 0.500
0.8250 -0.5000 0.7505 0.500
0.8250 -0.4917 0.7519 0.500
0.6750 -0.4917 0.7784 0.500
0.6750 -0.3417 0.8111 0.500
0.8250 -0.3417 0.7746 0.500
0.8250 -0.3333 0.7758 0.500
0.6750 -0.3333 0.8127 0.500
0.6750 -0.4917 0.7784 2.598
0.8250 -0.4917 0.7519 2.598
0.8250 -0.3417 0.7746 2.598
0.6750 -0.3417 0.8111 2.598
0.6667 -0.3333 0.8150 0.500
0.6750 -0.3333 0.8127 0.500
0.6750 -0.1667 0.8386 0.500
0.6667 -0.1667 0.8414 0.500
0.8250 -0.3333 0.7758 0.500
0.8333 -0.3333 0.7740 0.500
0.8333 -0.1667 0.7917 0.500
0.8250 -0.1667 0.7939 0.500
0.6750 -0.3333 0.8127 0.500
0.8250 -0.3333 0.7758 0.500
0.8250 -0.3250 0.7769 0.500
0.6750 -0.3250 0.8143 0.500
0.6750 -0.1750 0.8377 0.500
0.8250 -0.1750 0.7932 0.500
0.8250 -0.1667 0.7939 0.500
0.6750 -0.1667 0.8386 0.500
0.6750 -0.3250 0.8143 2.647
0.8250 -0.3250 0.7769 2.647
0.8250 -0.1750 0.7932 2.647
0.6750 -0.1750 0.8377 2.647
0.6667 -0.1667 0.8414 0.500
0.6750 -0.1667 0.8386 0.500
0.6750 0.0000 0.8481 0.500
0.6667 0.0000 0.8510 0.500
0.8250 -0.1667 0.7939 0.500
0.8333 -0.1667 0.7917 0.500
0.8333 0.0000 0.7981 0.500
0.8250 0.0000 0.8004 0.500
0.6750 -0.1667 0.8386 0.500
0.8250 -0.1667 0.7939 0.500
0.8250 -0.1583 0.7945 0.500
0.6750 -0.1583 0.8395 0.500
0.6750 -0.0083 0.8481 0.500
0.8250 -0.0083 0.8004 0.500
0.8250 0.0000 0.8004 0.500
0.6750 0.0000 0.8481 0.500
0.6750 -0.1583 0.8395 2.675
0.8250 -0.1583 0.7945 2.675
0.8250 -0.0083 0.8004 2.675
0.6750 -0.0083 0.8481 2.675
0.6667 0.0000 0.8510 0.500
0.6750 0.0000 0.8481 0.500
0.6750 0.1667 0.8386 0.500
0.6667 0.1667 0.8414 0.500
0.8250 0.0000 0.8004 0.500
0.8333 0.0000 0.7981 0.500
0.8333 0.1667 0.7917 0.500
0.8250 0.1667 0.7939 0.500
0.6750 0.0000 0.8481 0.500
0.8250 0.0000 0.8004 0.500
0.8250 0.0083 0.8004 0.500
0.6750 0.0083 0.8481 0.500
0.6750 0.1583 0.8395 0.500
0.8250 0.1583 0.7945 0.500
0.8250 0.1667 0.7939 0.500
0.6750 0.1667 0.8386 0.500
0.6750 0.0083 0.8481 2.675
0.8250 0.0083 0.8004 2.675
0.8250 0.1583 0.7945 2.675
0.6750 0.1583 0.8395 2.675
0.6667 0.1667 0.8414 0.500
0.6750 0.1667 0.8386 0.500
0.6750 0.3333 0.8127 0.500
0.6667 0.3333 0.8150 0.500
0.8250 0.1667 0.7939 0.500
0.8333 0.1667 0.7917 0.500
0.8333 0.3333 0.7740 0.500
0.8250 0.3333 0.7758 0.500
0.6750 0.1667 0.8386 0.500
0.8250 0.1667 0.7939 0.500
0.8250 0.1750 0.7932 0.500
0.6750 0.1750 0.8377 0.500
0.6750 0.3250 0.8143 0.500
0.8250 0.3250 0.7769 0.500
0.8250 0.3333 0.7758 0.500
0.6750 0.3333 0.8127 0.500
0.6750 0.1750 0.8377 2.647
0.8250 0.1750 0.7932 2.647
0.8250 0.3250 0.7769 2.647
0.6750 0.3250 0.8143 2.647
0.6667 0.3333 0.8150 0.500
0.6750 0.3333 0.8127 0.500
0.6750 0.5000 0.7765 0.500
0.6667 0.5000 0.7781 0.500
0.8250 0.3333 0.7758 0.500
0.8333 0.3333 0.7740 0.500
0.8333 0.5000 0.7493 0.500
0.8250 0.5000 0.7505 0.500
0.6750 0.3333 0.8127 0.500
0.8250 0.3333 0.7758 0.500
0.8250 0.3417 0.7746 0.500
0.6750 0.3417 0.8111 0.500
0.6750 0.4917 0.7784 0.500
0.8250 0.4917 0.7519 0.500
0.8250 0.5000 0.7505 0.500
0.6750 0.5000 0.7765 0.500
0.6750 0.3417 0.8111 2.598
0.8250 0.3417 0.7746 2.598
0.8250 0.4917 0.7519 2.598
0.6750 0.4917 0.7784 2.598
0.6667 0.5000 0.7781 0.500
0.6750 0.5000 0.7765 0.500
0.6750 0.6667 0.7376 0.500
0.6667 0.6667 0.7385 0.500
0.8250 0.5000 0.7505 0.500
0.8333 0.5000 0.7493 0.500
0.8333 0.6667 0.7227 0.500
0.8250 0.6667 0.7234 0.500
0.6750 0.5000 0.7765 0.500
0.8250 0.5000 0.7505 0.500
0.8250 0.5083 0.7492 0.500
0.6750 0.5083 0.7746 0.500
0.6750 0.6583 0.7395 0.500
0.8250 0.6583 0.7247 0.500
0.8250 0.6667 0.7234 0.500
0.6750 0.6667 0.7376 0.500
0.6750 0.5083 0.7746 2.539
0.8250 0.5083 0.7492 2.539
0.8250 0.6583 0.7247 2.539
0.6750 0.6583 0.7395 2.539
0.6667 0.6667 0.7385 0.500
0.6750 0.6667 0.7376 0.500
0.6750 0.8333 0.7025 0.500
0.6667 0.8333 0.7027 0.500
0.8250 0.6667 0.7234 0.500
0.8333 0.6667 0.7227 0.500
0.8333 0.8333 0.6988 0.500
0.8250 0.8333 0.6989 0.500
0.6750 0.6667 0.7376 0.500
0.8250 0.6667 0.7234 0.500
0.8250 0.6750 0.7221 0.500
0.6750 0.6750 0.7357 0.500
0.6750 0.8250 0.7041 0.500
0.8250 0.8250 0.7000 0.500
0.8250 0.8333 0.6989 0.500
0.6750 0.8333 0.7025 0.500
0.6750 0.6750 0.7357 2.482
0.8250 0.6750 0.7221 2.482
0.8250 0.8250 0.7000 2.482
0.6750 0.8250 0.7041 2.482
0.6667 0.8333 0.7027 0.500
0.6750 0.8333 0.7025 0.500
0.6750 1.0000 0.6748 0.500
0.6667 1.0000 0.6746 0.500
0.8250 0.8333 0.6989 0.500
0.8333 0.8333 0.6988 0.500
0.8333 1.0000 0.6799 0.500
0.8250 1.0000 0.6796 0.500
0.6750 0.8333 0.7025 0.500
0.8250 0.8333 0.6989 0.500
0.8250 0.8417 0.6978 0.500
0.6750 0.8417 0.7009 0.500
0.6750 0.9917 0.6760 0.500
0.8250 0.9917 0.6804 0.500
0.8250 1.0000 0.6796 0.500
0.6750 1.0000 0.6748 0.500
0.6750 0.8417 0.7009 2.434
0.8250 0.8417 0.6978 2.434
0.8250 0.9917 0.6804 2.434
0.6750 0.9917 0.6760 2.434
0.8333 -1.0000 0.6799 0.500
0.8417 -1.0000 0.6802 0.500
0.8417 -0.8333 0.6987 0.500
0.8333 -0.8333 0.6988 0.500
0.9917 -1.0000 0.6878 0.500
1.0000 -1.0000 0.6883 0.500
1.0000 -0.8333 0.6999 0.500
0.9917 -0.8333 0.6997 0.500
0.8417 -1.0000 0.6802 0.500
0.9917 -1.0000 0.6878 0.500
0.9917 -0.9917 0.6883 0.500
0.8417 -0.9917 0.6810 0.500
0.8417 -0.8417 0.6976 0.500
0.9917 -0.8417 0.6990 0.500
0.9917 -0.8333 0.6997 0.500
0.8417 -0.8333 0.6987 0.500
0.8417 -0.9917 0.6810 2.439
0.9917 -0.9917 0.6883 2.439
0.9917 -0.8417 0.6990 2.439
0.8417 -0.8417 0.6976 2.439
0.8333 -0.8333 0.6988 0.500
0.8417 -0.8333 0.6987 0.500
0.8417 -0.6667 0.7221 0.500
0.8333 -0.6667 0.7227 0.500
0.9917 -0.8333 0.6997 0.500
1.0000 -0.8333 0.6999 0.500
1.0000 -0.6667 0.7146 0.500
0.9917 -0.6667 0.7148 0.500
0.8417 -0.8333 0.6987 0.500
0.9917 -0.8333 0.6997 0.500
0.9917 -0.8250 0.7004 0.500
0.8417 -0.8250 0.6998 0.500
0.8417 -0.6750 0.7209 0.500
0.9917 -0.6750 0.7140 0.500
0.9917 -0.6667 0.7148 0.500
0.8417 -0.6667 0.7221 0.500
0.8417 -0.8250 0.6998 2.470
0.9917 -0.8250 0.7004 2.470
0.9917 -0.6750 0.7140 2.470
0.8417 -0.6750 0.7209 2.470
0.8333 -0.6667 0.7227 0.500
0.8417 -0.6667 0.7221 0.500
0.8417 -0.5000 0.7481 0.500
0.8333 -0.5000 0.7493 0.500
0.9917 -0.6667 0.7148 0.500
1.0000 -0.6667 0.7146 0.500
1.0000 -0.5000 0.7309 0.500
0.9917 -0.5000 0.7315 0.500
0.8417 -0.6667 0.7221 0.500
0.9917 -0.6667 0.7148 0.500
0.9917 -0.6583 0.7156 0.500
0.8417 -0.6583 0.7234 0.500
0.8417 -0.5083 0.7468 0.500
0.9917 -0.5083 0.7307 0.500
0.9917 -0.5000 0.7315 0.500
0.8417 -0.5000 0.7481 0.500
0.8417 -0.6583 0.7234 2.507
0.9917 -0.6583 0.7156 2.507
0.9917 -0.5083 0.7307 2.507
0.8417 -0.5083 0.7468 2.507
0.8333 -0.5000 0.7493 0.500
0.8417 -0.5000 0.7481 0.500
0.8417 -0.3333 0.7723 0.500
0.8333 -0.3333 0.7740 0.500
0.9917 -0.5000 0.7315 0.500
1.0000 -0.5000 0.7309 0.500
1.0000 -0.3333 0.7461 0.500
0.9917 -0.3333 0.7471 0.500
0.8417 -0.5000 0.7481 0.500
0.9917 -0.5000 0.7315 0.500
0.9917 -0.4917 0.7324 0.500
0.8417 -0.4917 0.7494 0.500
0.8417 -0.3417 0.7712 0.500
0.9917 -0.3417 0.7464 0.500
0.9917 -0.3333 0.7471 0.500
0.8417 -0.3333 0.7723 0.500
0.8417 -0.4917 0.7494 2.544
0.9917 -0.4917 0.7324 2.544
0.9917 -0.3417 0.7464 2.544
0.8417 -0.3417 0.7712 2.544
0.8333 -0.3333 0.7740 0.500
0.8417 -0.3333 0.7723 0.500
0.8417 -0.1667 0.7896 0.500
0.8333 -0.1667 0.7917 0.500
0.9917 -0.3333 0.7471 0.500
1.0000 -0.3333 0.7461 0.500
1.0000 -0.1667 0.7569 0.500
0.9917 -0.1667 0.7582 0.500
0.8417 -0.3333 0.7723 0.500
0.9917 -0.3333 0.7471 0.500
0.9917 -0.3250 0.7478 0.500
0.8417 -0.3250 0.7733 0.500
0.8417 -0.1750 0.7889 0.500
0.9917 -0.1750 0.7578 0.500
0.9917 -0.1667 0.7582 0.500
0.8417 -0.1667 0.7896 0.500
0.8417 -0.3250 0.7733 2.576
0.9917 -0.3250 0.7478 2.576
0.9917 -0.1750 0.7578 2.576
0.8417 -0.1750 0.7889 2.576
0.8333 -0.1667 0.7917 0.500
0.8417 -0.1667 0.7896 0.500
0.8417 0.0000 0.7959 0.500
0.8333 0.0000 0.7981 0.500
0.9917 -0.1667 0.7582 0.500
1.0000 -0.1667 0.7569 0.500
1.0000 0.0000 0.7609 0.500
0.9917 0.0000 0.7623 0.500
0.8417 -0.1667 0.7896 0.500
0.9917 -0.1667 0.7582 0.500
0.9917 -0.1583 0.7586 0.500
0.8417 -0.1583 0.7902 0.500
0.8417 -0.0083 0.7958 0.500
0.9917 -0.0083 0.7623 0.500
0.9917 0.0000 0.7623 0.500
0.8417 0.0000 0.7959 0.500
0.8417 -0.1583 0.7902 2.594
0.9917 -0.1583 0.7586 2.594
0.9917 -0.0083 0.7623 2.594
0.8417 -0.0083 0.7958 2.594
0.8333 0.0000 0.7981 0.500
0.8417 0.0000 0.7959 0.500
0.8417 0.1667 0.7896 0.500
0.8333 0.1667 0.7917 0.500
0.9917 0.0000 0.7623 0.500
1.0000 0.0000 0.7609 0.500
1.0000 0.1667 0.7569 0.500
0.9917 0.1667 0.7582 0.500
0.8417 0.0000 0.7959 0.500
0.9917 0.0000 0.7623 0.500
0.9917 0.0083 0.7623 0.500
0.8417 0.0083 0.7958 0.500
0.8417 0.1583 0.7902 0.500
0.9917 0.1583 0.7586 0.500
0.9917 0.1667 0.7582 0.500
0.8417 0.1667 0.7896 0.500
0.8417 0.0083 0.7958 2.594
0.9917 0.0083 0.7623 2.594
0.9917 0.1583 0.7586 2.594
0.8417 0.1583 0.7902 2.594
0.8333 0.1667 0.7917 0.500
0.8417 0.1667 0.7896 0.500
0.8417 0.3333 0.7723 0.500
0.8333 0.3333 0.7740 0.500
0.9917 0.1667 0.7582 0.500
1.0000 0.1667 0.7569 0.500
1.0000 0.3333 0.7461 0.500
0.9917 0.3333 0.7471 0.500
0.8417 0.1667 0.7896 0.500
0.9917 0.1667 0.7582 0.500
0.9917 0.1750 0.7578 0.500
0.8417 0.1750 0.7889 0.500
0.8417 0.3250 0.7733 0.500
0.9917 0.3250 0.7478 0.500
0.9917 0.3333 0.7471 0.500
0.8417 0.3333 0.7723 0.500
0.8417 0.1750 0.7889 2.576
0.9917 0.1750 0.7578 2.576
0.9917 0.3250 0.7478 2.576
0.8417 0.3250 0.7733 2.576
0.8333 0.3333 0.7740 0.500
0.8417 0.3333 0.7723 0.500
0.8417 0.5000 0.7481 0.500
0.8333 0.5000 0.7493 0.500
0.9917 0.3333 0.7471 0.500
1.0000 0.3333 0.7461 0.500
1.0000 0.5000 0.7309 0.500
0.9917 0.5000 0.7315 0.500
0.8417 0.3333 0.7723 0.500
0.9917 0.3333 0.7471 0.500
0.9917 0.3417 0.7464 0.500
0.8417 0.3417 0.7712 0.500
0.8417 0.4917 0.7494 0.500
0.9917 0.4917 0.7324 0.500
0.9917 0.5000 0.7315 0.500
0.8417 0.5000 0.7481 0.500
0.8417 0.3417 0.7712 2.544
0.9917 0.3417 0.7464 2.544
0.9917 0.4917 0.7324 2.544
0.8417 0.4917 0.7494 2.544
0.8333 0.5000 0.7493 0.500
0.8417 0.5000 0.7481 0.500
0.8417 0.6667 0.7221 0.500
0.8333 0.6667 0.7227 0.500
0.9917 0.5000 0.7315 0.500
1.0000 0.5000 0.7309 0.500
1.0000 0.6667 0.7146 0.500
0.9917 0.6667 0.7148 0.500
0.8417 0.5000 0.7481 0.500
0.9917 0.5000 0.7315 0.500
0.9917 0.5083 0.7307 0.500
0.8417 0.5083 0.7468 0.500
0.8417 0.6583 0.7234 0.500
0.9917 0.6583 0.7156 0.500
0.9917 0.6667 0.7148 0.500
0.8417 0.6667 0.7221 0.500
0.8417 0.5083 0.7468 2.507
0.9917 0.5083 0.7307 2.507
0.9917 0.6583 0.7156 2.507
0.8417 0.6583 0.7234 2.507
0.8333 0.6667 0.7227 0.500
0.8417 0.6667 0.7221 0.500
0.8417 0.8333 0.6987 0.500
0.8333 0.8333 0.6988 0.500
0.9917 0.6667 0.7148 0.500
1.0000 0.6667 0.7146 0.500
1.0000 0.8333 0.6999 0.500
0.9917 0.8333 0.6997 0.500
0.8417 0.6667 0.7221 0.500
0.9917 0.6667 0.7148 0.500
0.9917 0.6750 0.7140 0.500
0.8417 0.6750 0.7209 0.500
0.8417 0.8250 0.6998 0.500
0.9917 0.8250 0.7004 0.500
0.9917 0.8333 0.6997 0.500
0.8417 0.8333 0.6987 0.500
0.8417 0.6750 0.7209 2.470
0.9917 0.6750 0.7140 2.470
0.9917 0.8250 0.7004 2.470
0.8417 0.8250 0.6998 2.470
0.8333 0.8333 0.6988 0.500
0.8417 0.8333 0.6987 0.500
0.8417 1.0000 0.6802 0.500
0.8333 1.0000 0.6799 0.500
0.9917 0.8333 0.6997 0.500
1.0000 0.8333 0.6999 0.500
1.0000 1.0000 0.6883 0.500
0.9917 1.0000 0.6878 0.500
0.8417 0.8333 0.6987 0.500
0.9917 0.8333 0.6997 0.500
0.9917 0.8417 0.6990 0.500
0.8417 0.8417 0.6976 0.500
0.8417 0.9917 0.6810 0.500
0.9917 0.9917 0.6883 0.500
0.9917 1.0000 0.6878 0.500
0.8417 1.0000 0.6802 0.500
0.8417 0.8417 0.6976 2.439
0.9917 0.8417 0.6990 2.439
0.9917 0.9917 0.6883 2.439
0.8417 0.9917 0.6810 2.439
-1.0000 -1.0000 0.7600 5.500
-0.9917 -1.0000 0.7577 5.500
-0.9917 -0.8333 0.7347 5.500
-1.0000 -0.8333 0.7367 5.500
-0.8417 -1.0000 0.7157 5.500
-0.8333 -1.0000 0.7133 5.500
-0.8333 -0.8333 0.6978 5.500
-0.8417 -0.8333 0.6997 5.500
-0.9917 -1.0000 0.7577 5.500
-0.8417 -1.0000 0.7157 5.500
-0.8417 -0.9917 0.7149 5.500
-0.9917 -0.9917 0.7565 5.500
-0.9917 -0.8417 0.7359 5.500
-0.8417 -0.8417 0.7005 5.500
-0.8417 -0.8333 0.6997 5.500
-0.9917 -0.8333 0.7347 5.500
-0.9917 -0.9917 0.7565 7.627
-0.8417 -0.9917 0.7149 7.627
-0.8417 -0.8417 0.7005 7.627
-0.9917 -0.8417 0.7359 7.627
-1.0000 -0.8333 0.7367 5.500
-0.9917 -0.8333 0.7347 5.500
-0.9917 -0.6667 0.7118 5.500
-1.0000 -0.6667 0.7133 5.500
-0.8417 -0.8333 0.6997 5.500
-0.8333 -0.8333 0.6978 5.500
-0.8333 -0.6667 0.6822 5.500
-0.8417 -0.6667 0.6838 5.500
-0.9917 -0.8333 0.7347 5.500
-0.8417 -0.8333 0.6997 5.500
-0.8417 -0.8250 0.6989 5.500
-0.9917 -0.8250 0.7336 5.500
-0.9917 -0.6750 0.7129 5.500
-0.8417 -0.6750 0.6846 5.500
-0.8417 -0.6667 0.6838 5.500
-0.9917 -0.6667 0.7118 5.500
-0.9917 -0.8250 0.7336 7.604
-0.8417 -0.8250 0.6989 7.604
-0.8417 -0.6750 0.6846 7.604
-0.9917 -0.6750 0.7129 7.604
-1.0000 -0.6667 0.7133 5.500
-0.9917 -0.6667 0.7118 5.500
-0.9917 -0.5000 0.6888 5.500
-1.0000 -0.5000 0.6900 5.500
-0.8417 -0.6667 0.6838 5.500
-0.8333 -0.6667 0.6822 5.500
-0.8333 -0.5000 0.6667 5.500
-0.8417 -0.5000 0.6678 5.500
-0.9917 -0.6667 0.7118 5.500
-0.8417 -0.6667 0.6838 5.500
-0.8417 -0.6583 0.6830 5.500
-0.9917 -0.6583 0.7106 5.500
-0.9917 -0.5083 0.6900 5.500
-0.8417 -0.5083 0.6686 5.500
-0.8417 -0.5000 0.6678 5.500
-0.9917 -0.5000 0.6888 5.500
-0.9917 -0.6583 0.7106 7.581
-0.8417 -0.6583 0.6830 7.581
-0.8417 -0.5083 0.6686 7.581
-0.9917 -0.5083 0.6900 7.581
-1.0000 -0.5000 0.6900 5.500
-0.9917 -0.5000 0.6888 5.500
-0.9917 -0.3333 0.6659 5.500
-1.0000 -0.3333 0.6667 5.500
-0.8417 -0.5000 0.6678 5.500
-0.8333 -0.5000 0.6667 5.500
-0.8333 -0.3333 0.6511 5.500
-0.8417 -0.3333 0.6519 5.500
-0.9917 -0.5000 0.6888 5.500
-0.8417 -0.5000 0.6678 5.500
-0.8417 -0.4917 0.6670 5.500
-0.9917 -0.4917 0.6877 5.500
-0.9917 -0.3417 0.6670 5.500
-0.8417 -0.3417 0.6527 5.500
-0.8417 -0.3333 0.6519 5.500
-0.9917 -0.3333 0.6659 5.500
-0.9917 -0.4917 0.6877 7.558
-0.8417 -0.4917 0.6670 7.558
-0.8417 -0.3417 0.6527 7.558
-0.9917 -0.3417 0.6670 7.558
-1.0000 -0.3333 0.6667 5.500
-0.9917 -0.3333 0.6659 5.500
-0.9917 -0.1667 0.6429 5.500
-1.0000 -0.1667 0.6433 5.500
-0.8417 -0.3333 0.6519 5.500
-0.8333 -0.3333 0.6511 5.500
-0.8333 -0.1667 0.6356 5.500
-0.8417 -0.1667 0.6359 5.500
-0.9917 -0.3333 0.6659 5.500
-0.8417 -0.3333 0.6519 5.500
-0.8417 -0.3250 0.6511 5.500
-0.9917 -0.3250 0.6647 5.500
-0.9917 -0.1750 0.6441 5.500
-0.8417 -0.1750 0.6367 5.500
-0.8417 -0.1667 0.6359 5.500
-0.9917 -0.1667 0.6429 5.500
-0.9917 -0.3250 0.6647 7.535
-0.8417 -0.3250 0.6511 7.535
-0.8417 -0.1750 0.6367 7.535
-0.9917 -0.1750 0.6441 7.535
-1.0000 -0.1667 0.6433 5.500
-0.9917 -0.1667 0.6429 5.500
-0.9917 0.0000 0.6200 5.500
-1.0000 0.0000 0.6200 5.500
-0.8417 -0.1667 0.6359 5.500
-0.8333 -0.1667 0.6356 5.500
-0.8333 0.0000 0.6200 5.500
-0.8417 0.0000 0.6200 5.500
-0.9917 -0.1667 0.6429 5.500
-0.8417 -0.1667 0.6359 5.500
-0.8417 -0.1583 0.6351 5.500
-0.9917 -0.1583 0.6418 5.500
-0.9917 -0.0083 0.6211 5.500
-0.8417 -0.0083 0.6208 5.500
-0.8417 0.0000 0.6200 5.500
-0.9917 0.0000 0.6200 5.500
-0.9917 -0.1583 0.6418 7.512
-0.8417 -0.1583 0.6351 7.512
-0.8417 -0.0083 0.6208 7.512
-0.9917 -0.0083 0.6211 7.512
-1.0000 0.0000 0.6200 5.500
-0.9917 0.0000 0.6200 5.500
-0.9917 0.1667 0.5971 5.500
-1.0000 0.1667 0.5967 5.500
-0.8417 0.0000 0.6200 5.500
-0.8333 0.0000 0.6200 5.500
-0.8333 0.1667 0.6044 5.500
-0.8417 0.1667 0.6041 5.500
-0.9917 0.0000 0.6200 5.500
-0.8417 0.0000 0.6200 5.500
-0.8417 0.0083 0.6192 5.500
-0.9917 0.0083 0.6189 5.500
-0.9917 0.1583 0.5982 5.500
-0.8417 0.1583 0.6049 5.500
-0.8417 0.1667 0.6041 5.500
-0.9917 0.1667 0.5971 5.500
-0.9917 0.0083 0.6189 7.488
-0.8417 0.0083 0.6192 7.488
-0.8417 0.1583 0.6049 7.488
-0.9917 0.1583 0.5982 7.488
-1.0000 0.1667 0.5967 5.500
-0.9917 0.1667 0.5971 5.500
-0.9917 0.3333 0.5741 5.500
-1.0000 0.3333 0.5733 5.500
-0.8417 0.1667 0.6041 5.500
-0.8333 0.1667 0.6044 5.500
-0.8333 0.3333 0.5889 5.500
-0.8417 0.3333 0.5881 5.500
-0.9917 0.1667 0.5971 5.500
-0.8417 0.1667 0.6041 5.500
-0.8417 0.1750 0.6033 5.500
-0.9917 0.1750 0.5959 5.500
-0.9917 0.3250 0.5753 5.500
-0.8417 0.3250 0.5889 5.500
-0.8417 0.3333 0.5881 5.500
-0.9917 0.3333 0.5741 5.500
-0.9917 0.1750 0.5959 7.465
-0.8417 0.1750 0.6033 7.465
-0.8417 0.3250 0.5889 7.465
-0.9917 0.3250 0.5753 7.465
-1.0000 0.3333 0.5733 5.500
-0.9917 0.3333 0.5741 5.500
-0.9917 0.5000 0.5512 5.500
-1.0000 0.5000 0.5500 5.500
-0.8417 0.3333 0.5881 5.500
-0.8333 0.3333 0.5889 5.500
-0.8333 0.5000 0.5733 5.500
-0.8417 0.5000 0.5722 5.500
-0.9917 0.3333 0.5741 5.500
-0.8417 0.3333 0.5881 5.500
-0.8417 0.3417 0.5873 5.500
-0.9917 0.3417 0.5730 5.500
-0.9917 0.4917 0.5523 5.500
-0.8417 0.4917 0.5730 5.500
-0.8417 0.5000 0.5722 5.500
-0.9917 0.5000 0.5512 5.500
-0.9917 0.3417 0.5730 7.442
-0.8417 0.3417 0.5873 7.442
-0.8417 0.4917 0.5730 7.442
-0.9917 0.4917 0.5523 7.442
-1.0000 0.5000 0.5500 5.500
-0.9917 0.5000 0.5512 5.500
-0.9917 0.6667 0.5282 5.500
-1.0000 0.6667 0.5267 5.500
-0.8417 0.5000 0.5722 5.500
-0.8333 0.5000 0.5733 5.500
-0.8333 0.6667 0.5578 5.500
-0.8417 0.6667 0.5562 5.500
-0.9917 0.5000 0.5512 5.500
-0.8417 0.5000 0.5722 5.500
-0.8417 0.5083 0.5714 5.500
-0.9917 0.5083 0.5500 5.500
-0.9917 0.6583 0.5294 5.500
-0.8417 0.6583 0.5570 5.500
-0.8417 0.6667 0.5562 5.500
-0.9917 0.6667 0.5282 5.500
-0.9917 0.5083 0.5500 7.419
-0.8417 0.5083 0.5714 7.419
-0.8417 0.6583 0.5570 7.419
-0.9917 0.6583 0.5294 7.419
-1.0000 0.6667 0.5267 5.500
-0.9917 0.6667 0.5282 5.500
-0.9917 0.8333 0.5053 5.500
-1.0000 0.8333 0.5033 5.500
-0.8417 0.6667 0.5562 5.500
-0.8333 0.6667 0.5578 5.500
-0.8333 0.8333 0.5422 5.500
-0.8417 0.8333 0.5403 5.500
-0.9917 0.6667 0.5282 5.500
-0.8417 0.6667 0.5562 5.500
-0.8417 0.6750 0.5554 5.500
-0.9917 0.6750 0.5271 5.500
-0.9917 0.8250 0.5064 5.500
-0.8417 0.8250 0.5411 5.500
-0.8417 0.8333 0.5403 5.500
-0.9917 0.8333 0.5053 5.500
-0.9917 0.6750 0.5271 7.396
-0.8417 0.6750 0.5554 7.396
-0.8417 0.8250 0.5411 7.396
-0.9917 0.8250 0.5064 7.396
-1.0000 0.8333 0.5033 5.500
-0.9917 0.8333 0.5053 5.500
-0.9917 1.0000 0.4823 5.500
-1.0000 1.0000 0.4800 5.500
-0.8417 0.8333 0.5403 5.500
-0.8333 0.8333 0.5422 5.500
-0.8333 1.0000 0.5267 5.500
-0.8417 1.0000 0.5243 5.500
-0.9917 0.8333 0.5053 5.500
-0.8417 0.8333 0.5403 5.500
-0.8417 0.8417 0.5395 5.500
-0.9917 0.8417 0.5041 5.500
-0.9917 0.9917 0.4835 5.500
-0.8417 0.9917 0.5251 5.500
-0.8417 1.0000 0.5243 5.500
-0.9917 1.0000 0.4823 5.500
-0.9917 0.8417 0.5041 7.373
-0.8417 0.8417 0.5395 7.373
-0.8417 0.9917 0.5251 7.373
-0.9917 0.9917 0.4835 7.373
-0.8333 -1.0000 0.7133 5.500
-0.8250 -1.0000 0.7110 5.500
-0.8250 -0.8333 0.6958 5.500
-0.8333 -0.8333 0.6978 5.500
-0.6750 -1.0000 0.6690 5.500
-0.6667 -1.0000 0.6667 5.500
-0.6667 -0.8333 0.6589 5.500
-0.6750 -0.8333 0.6608 5.500
-0.8250 -1.0000 0.7110 5.500
-0.6750 -1.0000 0.6690 5.500
-0.6750 -0.9917 0.6686 5.500
-0.8250 -0.9917 0.7102 5.500
-0.8250 -0.8417 0.6966 5.500
-0.6750 -0.8417 0.6612 5.500
-0.6750 -0.8333 0.6608 5.500
-0.8250 -0.8333 0.6958 5.500
-0.8250 -0.9917 0.7102 7.576
-0.6750 -0.9917 0.6686 7.576
-0.6750 -0.8417 0.6612 7.576
-0.8250 -0.8417 0.6966 7.576
-0.8333 -0.8333 0.6978 5.500
-0.8250 -0.8333 0.6958 5.500
-0.8250 -0.6667 0.6807 5.500
-0.8333 -0.6667 0.6822 5.500
-0.6750 -0.8333 0.6608 5.500
-0.6667 -0.8333 0.6589 5.500
-0.6667 -0.6667 0.6511 5.500
-0.6750 -0.6667 0.6527 5.500
-0.8250 -0.8333 0.6958 5.500
-0.6750 -0.8333 0.6608 5.500
-0.6750 -0.8250 0.6604 5.500
-0.8250 -0.8250 0.6951 5.500
-0.8250 -0.6750 0.6814 5.500
-0.6750 -0.6750 0.6531 5.500
-0.6750 -0.6667 0.6527 5.500
-0.8250 -0.6667 0.6807 5.500
-0.8250 -0.8250 0.6951 7.562
-0.6750 -0.8250 0.6604 7.562
-0.6750 -0.6750 0.6531 7.562
-0.8250 -0.6750 0.6814 7.562
-0.8333 -0.6667 0.6822 5.500
-0.8250 -0.6667 0.6807 5.500
-0.8250 -0.5000 0.6655 5.500
-0.8333 -0.5000 0.6667 5.500
-0.6750 -0.6667 0.6527 5.500
-0.6667 -0.6667 0.6511 5.500
-0.6667 -0.5000 0.6433 5.500
-0.6750 -0.5000 0.6445 5.500
-0.8250 -0.6667 0.6807 5.500
-0.6750 -0.6667 0.6527 5.500
-0.6750 -0.6583 0.6523 5.500
-0.8250 -0.6583 0.6799 5.500
-0.8250 -0.5083 0.6663 5.500
-0.6750 -0.5083 0.6449 5.500
-0.6750 -0.5000 0.6445 5.500
-0.8250 -0.5000 0.6655 5.500
-0.8250 -0.6583 0.6799 7.549
-0.6750 -0.6583 0.6523 7.549
-0.6750 -0.5083 0.6449 7.549
-0.8250 -0.5083 0.6663 7.549
-0.8333 -0.5000 0.6667 5.500
-0.8250 -0.5000 0.6655 5.500
-0.8250 -0.3333 0.6503 5.500
-0.8333 -0.3333 0.6511 5.500
-0.6750 -0.5000 0.6445 5.500
-0.6667 -0.5000 0.6433 5.500
-0.6667 -0.3333 0.6356 5.500
-0.6750 -0.3333 0.6363 5.500
-0.8250 -0.5000 0.6655 5.500
-0.6750 -0.5000 0.6445 5.500
-0.6750 -0.4917 0.6441 5.500
-0.8250 -0.4917 0.6647 5.500
-0.8250 -0.3417 0.6511 5.500
-0.6750 -0.3417 0.6367 5.500
-0.6750 -0.3333 0.6363 5.500
-0.8250 -0.3333 0.6503 5.500
-0.8250 -0.4917 0.6647 7.535
-0.6750 -0.4917 0.6441 7.535
-0.6750 -0.3417 0.6367 7.535
-0.8250 -0.3417 0.6511 7.535
-0.8333 -0.3333 0.6511 5.500
-0.8250 -0.3333 0.6503 5.500
-0.8250 -0.1667 0.6352 5.500
-0.8333 -0.1667 0.6356 5.500
-0.6750 -0.3333 0.6363 5.500
-0.6667 -0.3333 0.6356 5.500
-0.6667 -0.1667 0.6278 5.500
-0.6750 -0.1667 0.6282 5.500
-0.8250 -0.3333 0.6503 5.500
-0.6750 -0.3333 0.6363 5.500
-0.6750 -0.3250 0.6359 5.500
-0.8250 -0.3250 0.6496 5.500
-0.8250 -0.1750 0.6359 5.500
-0.6750 -0.1750 0.6286 5.500
-0.6750 -0.1667 0.6282 5.500
-0.8250 -0.1667 0.6352 5.500
-0.8250 -0.3250 0.6496 7.521
-0.6750 -0.3250 0.6359 7.521
-0.6750 -0.1750 0.6286 7.521
-0.8250 -0.1750 0.6359 7.521
-0.8333 -0.1667 0.6356 5.500
-0.8250 -0.1667 0.6352 5.500
-0.8250 0.0000 0.6200 5.500
-0.8333 0.0000 0.6200 5.500
-0.6750 -0.1667 0.6282 5.500
-0.6667 -0.1667 0.6278 5.500
-0.6667 0.0000 0.6200 5.500
-0.6750 0.0000 0.6200 5.500
-0.8250 -0.1667 0.6352 5.500
-0.6750 -0.1667 0.6282 5.500
-0.6750 -0.1583 0.6278 5.500
-0.8250 -0.1583 0.6344 5.500
-0.8250 -0.0083 0.6208 5.500
-0.6750 -0.0083 0.6204 5.500
-0.6750 0.0000 0.6200 5.500
-0.8250 0.0000 0.6200 5.500
-0.8250 -0.1583 0.6344 7.507
-0.6750 -0.1583 0.6278 7.507
-0.6750 -0.0083 0.6204 7.507
-0.8250 -0.0083 0.6208 7.507
-0.8333 0.0000 0.6200 5.500
-0.8250 0.0000 0.6200 5.500
-0.8250 0.1667 0.6048 5.500
-0.8333 0.1667 0.6044 5.500
-0.6750 0.0000 0.6200 5.500
-0.6667 0.0000 0.6200 5.500
-0.6667 0.1667 0.6122 5.500
-0.6750 0.1667 0.6118 5.500
-0.8250 0.0000 0.6200 5.500
-0.6750 0.0000 0.6200 5.500
-0.6750 0.0083 0.6196 5.500
-0.8250 0.0083 0.6192 5.500
-0.8250 0.1583 0.6056 5.500
-0.6750 0.1583 0.6122 5.500
-0.6750 0.1667 0.6118 5.500
-0.8250 0.1667 0.6048 5.500
-0.8250 0.0083 0.6192 7.493
-0.6750 0.0083 0.6196 7.493
-0.6750 0.1583 0.6122 7.493
-0.8250 0.1583 0.6056 7.493
-0.8333 0.1667 0.6044 5.500
-0.8250 0.1667 0.6048 5.500
-0.8250 0.3333 0.5897 5.500
-0.8333 0.3333 0.5889 5.500
-0.6750 0.1667 0.6118 5.500
-0.6667 0.1667 0.6122 5.500
-0.6667 0.3333 0.6044 5.500
-0.6750 0.3333 0.6037 5.500
-0.8250 0.1667 0.6048 5.500
-0.6750 0.1667 0.6118 5.500
-0.6750 0.1750 0.6114 5.500
-0.8250 0.1750 0.6041 5.500
-0.8250 0.3250 0.5904 5.500
-0.6750 0.3250 0.6041 5.500
-0.6750 0.3333 0.6037 5.500
-0.8250 0.3333 0.5897 5.500
-0.8250 0.1750 0.6041 7.479
-0.6750 0.1750 0.6114 7.479
-0.6750 0.3250 0.6041 7.479
-0.8250 0.3250 0.5904 7.479
-0.8333 0.3333 0.5889 5.500
-0.8250 0.3333 0.5897 5.500
-0.8250 0.5000 0.5745 5.500
-0.8333 0.5000 0.5733 5.500
-0.6750 0.3333 0.6037 5.500
-0.6667 0.3333 0.6044 5.500
-0.6667 0.5000 0.5967 5.500
-0.6750 0.5000 0.5955 5.500
-0.8250 0.3333 0.5897 5.500
-0.6750 0.3333 0.6037 5.500
-0.6750 0.3417 0.6033 5.500
-0.8250 0.3417 0.5889 5.500
-0.8250 0.4917 0.5753 5.500
-0.6750 0.4917 0.5959 5.500
-0.6750 0.5000 0.5955 5.500
-0.8250 0.5000 0.5745 5.500
-0.8250 0.3417 0.5889 7.465
-0.6750 0.3417 0.6033 7.465
-0.6750 0.4917 0.5959 7.465
-0.8250 0.4917 0.5753 7.465
-0.8333 0.5000 0.5733 5.500
-0.8250 0.5000 0.5745 5.500
-0.8250 0.6667 0.5593 5.500
-0.8333 0.6667 0.5578 5.500
-0.6750 0.5000 0.5955 5.500
-0.6667 0.5000 0.5967 5.500
-0.6667 0.6667 0.5889 5.500
-0.6750 0.6667 0.5873 5.500
-0.8250 0.5000 0.5745 5.500
-0.6750 0.5000 0.5955 5.500
-0.6750 0.5083 0.5951 5.500
-0.8250 0.5083 0.5737 5.500
-0.8250 0.6583 0.5601 5.500
-0.6750 0.6583 0.5877 5.500
-0.6750 0.6667 0.5873 5.500
-0.8250 0.6667 0.5593 5.500
-0.8250 0.5083 0.5737 7.451
-0.6750 0.5083 0.5951 7.451
-0.6750 0.6583 0.5877 7.451
-0.8250 0.6583 0.5601 7.451
-0.8333 0.6667 0.5578 5.500
-0.8250 0.6667 0.5593 5.500
-0.8250 0.8333 0.5442 5.500
-0.8333 0.8333 0.5422 5.500
-0.6750 0.6667 0.5873 5.500
-0.6667 0.6667 0.5889 5.500
-0.6667 0.8333 0.5811 5.500
-0.6750 0.8333 0.5792 5.500
-0.8250 0.6667 0.5593 5.500
-0.6750 0.6667 0.5873 5.500
-0.6750 0.6750 0.5869 5.500
-0.8250 0.6750 0.5586 5.500
-0.8250 0.8250 0.5449 5.500
-0.6750 0.8250 0.5796 5.500
-0.6750 0.8333 0.5792 5.500
-0.8250 0.8333 0.5442 5.500
-0.8250 0.6750 0.5586 7.438
-0.6750 0.6750 0.5869 7.438
-0.6750 0.8250 0.5796 7.438
-0.8250 0.8250 0.5449 7.438
-0.8333 0.8333 0.5422 5.500
-0.8250 0.8333 0.5442 5.500
-0.8250 1.0000 0.5290 5.500
-0.8333 1.0000 0.5267 5.500
-0.6750 0.8333 0.5792 5.500
-0.6667 0.8333 0.5811 5.500
-0.6667 1.0000 0.5733 5.500
-0.6750 1.0000 0.5710 5.500
-0.8250 0.8333 0.5442 5.500
-0.6750 0.8333 0.5792 5.500
-0.6750 0.8417 0.5788 5.500
-0.8250 0.8417 0.5434 5.500
-0.8250 0.9917 0.5298 5.500
-0.6750 0.9917 0.5714 5.500
-0.6750 1.0000 0.5710 5.500
-0.8250 1.0000 0.5290 5.500
-0.8250 0.8417 0.5434 7.424
-0.6750 0.8417 0.5788 7.424
-0.6750 0.9917 0.5714 7.424
-0.8250 0.9917 0.5298 7.424
-0.6667 -1.0000 0.6667 5.500
-0.6583 -1.0000 0.6643 5.500
-0.6583 -0.8333 0.6569 5.500
-0.6667 -0.8333 0.6589 5.500
-0.5083 -1.0000 0.6223 5.500
-0.5000 -1.0000 0.6200 5.500
-0.5000 -0.8333 0.6200 5.500
-0.5083 -0.8333 0.6219 5.500
-0.6583 -1.0000 0.6643 5.500
-0.5083 -1.0000 0.6223 5.500
-0.5083 -0.9917 0.6223 5.500
-0.6583 -0.9917 0.6640 5.500
-0.6583 -0.8417 0.6573 5.500
-0.5083 -0.8417 0.6220 5.500
-0.5083 -0.8333 0.6219 5.500
-0.6583 -0.8333 0.6569 5.500
-0.6583 -0.9917 0.6640 7.525
-0.5083 -0.9917 0.6223 7.525
-0.5083 -0.8417 0.6220 7.525
-0.6583 -0.8417 0.6573 7.525
-0.6667 -0.8333 0.6589 5.500
-0.6583 -0.8333 0.6569 5.500
-0.6583 -0.6667 0.6496 5.500
-0.6667 -0.6667 0.6511 5.500
-0.5083 -0.8333 0.6219 5.500
-0.5000 -0.8333 0.6200 5.500
-0.5000 -0.6667 0.6200 5.500
-0.5083 -0.6667 0.6216 5.500
-0.6583 -0.8333 0.6569 5.500
-0.5083 -0.8333 0.6219 5.500
-0.5083 -0.8250 0.6219 5.500
-0.6583 -0.8250 0.6566 5.500
-0.6583 -0.6750 0.6499 5.500
-0.5083 -0.6750 0.6216 5.500
-0.5083 -0.6667 0.6216 5.500
-0.6583 -0.6667 0.6496 5.500
-0.6583 -0.8250 0.6566 7.521
-0.5083 -0.8250 0.6219 7.521
-0.5083 -0.6750 0.6216 7.521
-0.6583 -0.6750 0.6499 7.521
-0.6667 -0.6667 0.6511 5.500
-0.6583 -0.6667 0.6496 5.500
-0.6583 -0.5000 0.6422 5.500
-0.6667 -0.5000 0.6433 5.500
-0.5083 -0.6667 0.6216 5.500
-0.5000 -0.6667 0.6200 5.500
-0.5000 -0.5000 0.6200 5.500
-0.5083 -0.5000 0.6212 5.500
-0.6583 -0.6667 0.6496 5.500
-0.5083 -0.6667 0.6216 5.500
-0.5083 -0.6583 0.6215 5.500
-0.6583 -0.6583 0.6492 5.500
-0.6583 -0.5083 0.6425 5.500
-0.5083 -0.5083 0.6212 5.500
-0.5083 -0.5000 0.6212 5.500
-0.6583 -0.5000 0.6422 5.500
-0.6583 -0.6583 0.6492 7.516
-0.5083 -0.6583 0.6215 7.516
-0.5083 -0.5083 0.6212 7.516
-0.6583 -0.5083 0.6425 7.516
-0.6667 -0.5000 0.6433 5.500
-0.6583 -0.5000 0.6422 5.500
-0.6583 -0.3333 0.6348 5.500
-0.6667 -0.3333 0.6356 5.500
-0.5083 -0.5000 0.6212 5.500
-0.5000 -0.5000 0.6200 5.500
-0.5000 -0.3333 0.6200 5.500
-0.5083 -0.3333 0.6208 5.500
-0.6583 -0.5000 0.6422 5.500
-0.5083 -0.5000 0.6212 5.500
-0.5083 -0.4917 0.6211 5.500
-0.6583 -0.4917 0.6418 5.500
-0.6583 -0.3417 0.6351 5.500
-0.5083 -0.3417 0.6208 5.500
-0.5083 -0.3333 0.6208 5.500
-0.6583 -0.3333 0.6348 5.500
-0.6583 -0.4917 0.6418 7.512
-0.5083 -0.4917 0.6211 7.512
-0.5083 -0.3417 0.6208 7.512
-0.6583 -0.3417 0.6351 7.512
-0.6667 -0.3333 0.6356 5.500
-0.6583 -0.3333 0.6348 5.500
-0.6583 -0.1667 0.6274 5.500
-0.6667 -0.1667 0.6278 5.500
-0.5083 -0.3333 0.6208 5.500
-0.5000 -0.3333 0.6200 5.500
-0.5000 -0.1667 0.6200 5.500
-0.5083 -0.1667 0.6204 5.500
-0.6583 -0.3333 0.6348 5.500
-0.5083 -0.3333 0.6208 5.500
-0.5083 -0.3250 0.6208 5.500
-0.6583 -0.3250 0.6344 5.500
-0.6583 -0.1750 0.6278 5.500
-0.5083 -0.1750 0.6204 5.500
-0.5083 -0.1667 0.6204 5.500
-0.6583 -0.1667 0.6274 5.500
-0.6583 -0.3250 0.6344 7.507
-0.5083 -0.3250 0.6208 7.507
-0.5083 -0.1750 0.6204 7.507
-0.6583 -0.1750 0.6278 7.507
-0.6667 -0.1667 0.6278 5.500
-0.6583 -0.1667 0.6274 5.500
-0.6583 0.0000 0.6200 5.500
-0.6667 0.0000 0.6200 5.500
-0.5083 -0.1667 0.6204 5.500
-0.5000 -0.1667 0.6200 5.500
-0.5000 0.0000 0.6200 5.500
-0.5083 0.0000 0.6200 5.500
-0.6583 -0.1667 0.6274 5.500
-0.5083 -0.1667 0.6204 5.500
-0.5083 -0.1583 0.6204 5.500
-0.6583 -0.1583 0.6270 5.500
-0.6583 -0.0083 0.6204 5.500
-0.5083 -0.0083 0.6200 5.500
-0.5083 0.0000 0.6200 5.500
-0.6583 0.0000 0.6200 5.500
-0.6583 -0.1583 0.6270 7.502
-0.5083 -0.1583 0.6204 7.502
-0.5083 -0.0083 0.6200 7.502
-0.6583 -0.0083 0.6204 7.502
-0.6667 0.0000 0.6200 5.500
-0.6583 0.0000 0.6200 5.500
-0.6583 0.1667 0.6126 5.500
-0.6667 0.1667 0.6122 5.500
-0.5083 0.0000 0.6200 5.500
-0.5000 0.0000 0.6200 5.500
-0.5000 0.1667 0.6200 5.500
-0.5083 0.1667 0.6196 5.500
-0.6583 0.0000 0.6200 5.500
-0.5083 0.0000 0.6200 5.500
-0.5083 0.0083 0.6200 5.500
-0.6583 0.0083 0.6196 5.500
-0.6583 0.1583 0.6130 5.500
-0.5083 0.1583 0.6196 5.500
-0.5083 0.1667 0.6196 5.500
-0.6583 0.1667 0.6126 5.500
-0.6583 0.0083 0.6196 7.498
-0.5083 0.0083 0.6200 7.498
-0.5083 0.1583 0.6196 7.498
-0.6583 0.1583 0.6130 7.498
-0.6667 0.1667 0.6122 5.500
-0.6583 0.1667 0.6126 5.500
-0.6583 0.3333 0.6052 5.500
-0.6667 0.3333 0.6044 5.500
-0.5083 0.1667 0.6196 5.500
-0.5000 0.1667 0.6200 5.500
-0.5000 0.3333 0.6200 5.500
-0.5083 0.3333 0.6192 5.500
-0.6583 0.1667 0.6126 5.500
-0.5083 0.1667 0.6196 5.500
-0.5083 0.1750 0.6196 5.500
-0.6583 0.1750 0.6122 5.500
-0.6583 0.3250 0.6056 5.500
-0.5083 0.3250 0.6192 5.500
-0.5083 0.3333 0.6192 5.500
-0.6583 0.3333 0.6052 5.500
-0.6583 0.1750 0.6122 7.493
-0.5083 0.1750 0.6196 7.493
-0.5083 0.3250 0.6192 7.493
-0.6583 0.3250 0.6056 7.493
-0.6667 0.3333 0.6044 5.500
-0.6583 0.3333 0.6052 5.500
-0.6583 0.5000 0.5978 5.500
-0.6667 0.5000 0.5967 5.500
-0.5083 0.3333 0.6192 5.500
-0.5000 0.3333 0.6200 5.500
-0.5000 0.5000 0.6200 5.500
-0.5083 0.5000 0.6188 5.500
-0.6583 0.3333 0.6052 5.500
-0.5083 0.3333 0.6192 5.500
-0.5083 0.3417 0.6192 5.500
-0.6583 0.3417 0.6049 5.500
-0.6583 0.4917 0.5982 5.500
-0.5083 0.4917 0.6189 5.500
-0.5083 0.5000 0.6188 5.500
-0.6583 0.5000 0.5978 5.500
-0.6583 0.3417 0.6049 7.488
-0.5083 0.3417 0.6192 7.488
-0.5083 0.4917 0.6189 7.488
-0.6583 0.4917 0.5982 7.488
-0.6667 0.5000 0.5967 5.500
-0.6583 0.5000 0.5978 5.500
-0.6583 0.6667 0.5904 5.500
-0.6667 0.6667 0.5889 5.500
-0.5083 0.5000 0.6188 5.500
-0.5000 0.5000 0.6200 5.500
-0.5000 0.6667 0.6200 5.500
-0.5083 0.6667 0.6184 5.500
-0.6583 0.5000 0.5978 5.500
-0.5083 0.5000 0.6188 5.500
-0.5083 0.5083 0.6188 5.500
-0.6583 0.5083 0.5975 5.500
-0.6583 0.6583 0.5908 5.500
-0.5083 0.6583 0.6185 5.500
-0.5083 0.6667 0.6184 5.500
-0.6583 0.6667 0.5904 5.500
-0.6583 0.5083 0.5975 7.484
-0.5083 0.5083 0.6188 7.484
-0.5083 0.6583 0.6185 7.484
-0.6583 0.6583 0.5908 7.484
-0.6667 0.6667 0.5889 5.500
-0.6583 0.6667 0.5904 5.500
-0.6583 0.8333 0.5831 5.500
-0.6667 0.8333 0.5811 5.500
-0.5083 0.6667 0.6184 5.500
-0.5000 0.6667 0.6200 5.500
-0.5000 0.8333 0.6200 5.500
-0.5083 0.8333 0.6181 5.500
-0.6583 0.6667 0.5904 5.500
-0.5083 0.6667 0.6184 5.500
-0.5083 0.6750 0.6184 5.500
-0.6583 0.6750 0.5901 5.500
-0.6583 0.8250 0.5834 5.500
-0.5083 0.8250 0.6181 5.500
-0.5083 0.8333 0.6181 5.500
-0.6583 0.8333 0.5831 5.500
-0.6583 0.6750 0.5901 7.479
-0.5083 0.6750 0.6184 7.479
-0.5083 0.8250 0.6181 7.479
-0.6583 0.8250 0.5834 7.479
-0.6667 0.8333 0.5811 5.500
-0.6583 0.8333 0.5831 5.500
-0.6583 1.0000 0.5757 5.500
-0.6667 1.0000 0.5733 5.500
-0.5083 0.8333 0.6181 5.500
-0.5000 0.8333 0.6200 5.500
-0.5000 1.0000 0.6200 5.500
-0.5083 1.0000 0.6177 5.500
-0.6583 0.8333 0.5831 5.500
-0.5083 0.8333 0.6181 5.500
-0.5083 0.8417 0.6180 5.500
-0.6583 0.8417 0.5827 5.500
-0.6583 0.9917 0.5760 5.500
-0.5083 0.9917 0.6177 5.500
-0.5083 1.0000 0.6177 5.500
-0.6583 1.0000 0.5757 5.500
-0.6583 0.8417 0.5827 7.475
-0.5083 0.8417 0.6180 7.475
-0.5083 0.9917 0.6177 7.475
-0.6583 0.9917 0.5760 7.475
-0.5000 -1.0000 0.6200 5.500
-0.4917 -1.0000 0.6177 5.500
-0.4917 -0.8333 0.6181 5.500
-0.5000 -0.8333 0.6200 5.500
-0.3417 -1.0000 0.5757 5.500
-0.3333 -1.0000 0.5733 5.500
-0.3333 -0.8333 0.5811 5.500
-0.3417 -0.8333 0.5831 5.500
-0.4917 -1.0000 0.6177 5.500
-0.3417 -1.0000 0.5757 5.500
-0.3417 -0.9917 0.5760 5.500
-0.4917 -0.9917 0.6177 5.500
-0.4917 -0.8417 0.6180 5.500
-0.3417 -0.8417 0.5827 5.500
-0.3417 -0.8333 0.5831 5.500
-0.4917 -0.8333 0.6181 5.500
-0.4917 -0.9917 0.6177 7.475
-0.3417 -0.9917 0.5760 7.475
-0.3417 -0.8417 0.5827 7.475
-0.4917 -0.8417 0.6180 7.475
-0.5000 -0.8333 0.6200 5.500
-0.4917 -0.8333 0.6181 5.500
-0.4917 -0.6667 0.6184 5.500
-0.5000 -0.6667 0.6200 5.500
-0.3417 -0.8333 0.5831 5.500
-0.3333 -0.8333 0.5811 5.500
-0.3333 -0.6667 0.5889 5.500
-0.3417 -0.6667 0.5904 5.500
-0.4917 -0.8333 0.6181 5.500
-0.3417 -0.8333 0.5831 5.500
-0.3417 -0.8250 0.5834 5.500
-0.4917 -0.8250 0.6181 5.500
-0.4917 -0.6750 0.6184 5.500
-0.3417 -0.6750 0.5901 5.500
-0.3417 -0.6667 0.5904 5.500
-0.4917 -0.6667 0.6184 5.500
-0.4917 -0.8250 0.6181 7.479
-0.3417 -0.8250 0.5834 7.479
-0.3417 -0.6750 0.5901 7.479
-0.4917 -0.6750 0.6184 7.479
-0.5000 -0.6667 0.6200 5.500
-0.4917 -0.6667 0.6184 5.500
-0.4917 -0.5000 0.6188 5.500
-0.5000 -0.5000 0.6200 5.500
-0.3417 -0.6667 0.5904 5.500
-0.3333 -0.6667 0.5889 5.500
-0.3333 -0.5000 0.5967 5.500
-0.3417 -0.5000 0.5978 5.500
-0.4917 -0.6667 0.6184 5.500
-0.3417 -0.6667 0.5904 5.500
-0.3417 -0.6583 0.5908 5.500
-0.4917 -0.6583 0.6185 5.500
-0.4917 -0.5083 0.6188 5.500
-0.3417 -0.5083 0.5975 5.500
-0.3417 -0.5000 0.5978 5.500
-0.4917 -0.5000 0.6188 5.500
-0.4917 -0.6583 0.6185 7.484
-0.3417 -0.6583 0.5908 7.484
-0.3417 -0.5083 0.5975 7.484
-0.4917 -0.5083 0.6188 7.484
-0.5000 -0.5000 0.6200 5.500
-0.4917 -0.5000 0.6188 5.500
-0.4917 -0.3333 0.6192 5.500
-0.5000 -0.3333 0.6200 5.500
-0.3417 -0.5000 0.5978 5.500
-0.3333 -0.5000 0.5967 5.500
-0.3333 -0.3333 0.6044 5.500
-0.3417 -0.3333 0.6052 5.500
-0.4917 -0.5000 0.6188 5.500
-0.3417 -0.5000 0.5978 5.500
-0.3417 -0.4917 0.5982 5.500
-0.4917 -0.4917 0.6189 5.500
-0.4917 -0.3417 0.6192 5.500
-0.3417 -0.3417 0.6049 5.500
-0.3417 -0.3333 0.6052 5.500
-0.4917 -0.3333 0.6192 5.500
-0.4917 -0.4917 0.6189 7.488
-0.3417 -0.4917 0.5982 7.488
-0.3417 -0.3417 0.6049 7.488
-0.4917 -0.3417 0.6192 7.488
-0.5000 -0.3333 0.6200 5.500
-0.4917 -0.3333 0.6192 5.500
-0.4917 -0.1667 0.6196 5.500
-0.5000 -0.1667 0.6200 5.500
-0.3417 -0.3333 0.6052 5.500
-0.3333 -0.3333 0.6044 5.500
-0.3333 -0.1667 0.6122 5.500
-0.3417 -0.1667 0.6126 5.500
-0.4917 -0.3333 0.6192 5.500
-0.3417 -0.3333 0.6052 5.500
-0.3417 -0.3250 0.6056 5.500
-0.4917 -0.3250 0.6192 5.500
-0.4917 -0.1750 0.6196 5.500
-0.3417 -0.1750 0.6122 5.500
-0.3417 -0.1667 0.6126 5.500
-0.4917 -0.1667 0.6196 5.500
-0.4917 -0.3250 0.6192 7.493
-0.3417 -0.3250 0.6056 7.493
-0.3417 -0.1750 0.6122 7.493
-0.4917 -0.1750 0.6196 7.493
-0.5000 -0.1667 0.6200 5.500
-0.4917 -0.1667 0.6196 5.500
-0.4917 0.0000 0.6200 5.500
-0.5000 0.0000 0.6200 5.500
-0.3417 -0.1667 0.6126 5.500
-0.3333 -0.1667 0.6122 5.500
-0.3333 0.0000 0.6200 5.500
-0.3417 0.0000 0.6200 5.500
-0.4917 -0.1667 0.6196 5.500
-0.3417 -0.1667 0.6126 5.500
-0.3417 -0.1583 0.6130 5.500
-0.4917 -0.1583 0.6196 5.500
-0.4917 -0.0083 0.6200 5.500
-0.3417 -0.0083 0.6196 5.500
-0.3417 0.0000 0.6200 5.500
-0.4917 0.0000 0.6200 5.500
-0.4917 -0.1583 0.6196 7.498
-0.3417 -0.1583 0.6130 7.498
-0.3417 -0.0083 0.6196 7.498
-0.4917 -0.0083 0.6200 7.498
-0.5000 0.0000 0.6200 5.500
-0.4917 0.0000 0.6200 5.500
-0.4917 0.1667 0.6204 5.500
-0.5000 0.1667 0.6200 5.500
-0.3417 0.0000 0.6200 5.500
-0.3333 0.0000 0.6200 5.500
-0.3333 0.1667 0.6278 5.500
-0.3417 0.1667 0.6274 5.500
-0.4917 0.0000 0.6200 5.500
-0.3417 0.0000 0.6200 5.500
-0.3417 0.0083 0.6204 5.500
-0.4917 0.0083 0.6200 5.500
-0.4917 0.1583 0.6204 5.500
-0.3417 0.1583 0.6270 5.500
-0.3417 0.1667 0.6274 5.500
-0.4917 0.1667 0.6204 5.500
-0.4917 0.0083 0.6200 7.502
-0.3417 0.0083 0.6204 7.502
-0.3417 0.1583 0.6270 7.502
-0.4917 0.1583 0.6204 7.502
-0.5000 0.1667 0.6200 5.500
-0.4917 0.1667 0.6204 5.500
-0.4917 0.3333 0.6208 5.500
-0.5000 0.3333 0.6200 5.500
-0.3417 0.1667 0.6274 5.500
-0.3333 0.1667 0.6278 5.500
-0.3333 0.3333 0.6356 5.500
-0.3417 0.3333 0.6348 5.500
-0.4917 0.1667 0.6204 5.500
-0.3417 0.1667 0.6274 5.500
-0.3417 0.1750 0.6278 5.500
-0.4917 0.1750 0.6204 5.500
-0.4917 0.3250 0.6208 5.500
-0.3417 0.3250 0.6344 5.500
-0.3417 0.3333 0.6348 5.500
-0.4917 0.3333 0.6208 5.500
-0.4917 0.1750 0.6204 7.507
-0.3417 0.1750 0.6278 7.507
-0.3417 0.3250 0.6344 7.507
-0.4917 0.3250 0.6208 7.507
-0.5000 0.3333 0.6200 5.500
-0.4917 0.3333 0.6208 5.500
-0.4917 0.5000 0.6212 5.500
-0.5000 0.5000 0.6200 5.500
-0.3417 0.3333 0.6348 5.500
-0.3333 0.3333 0.6356 5.500
-0.3333 0.5000 0.6433 5.500
-0.3417 0.5000 0.6422 5.500
-0.4917 0.3333 0.6208 5.500
-0.3417 0.3333 0.6348 5.500
-0.3417 0.3417 0.6351 5.500
-0.4917 0.3417 0.6208 5.500
-0.4917 0.4917 0.6211 5.500
-0.3417 0.4917 0.6418 5.500
-0.3417 0.5000 0.6422 5.500
-0.4917 0.5000 0.6212 5.500
-0.4917 0.3417 0.6208 7.512
-0.3417 0.3417 0.6351 7.512
-0.3417 0.4917 0.6418 7.512
-0.4917 0.4917 0.6211 7.512
-0.5000 0.5000 0.6200 5.500
-0.4917 0.5000 0.6212 5.500
-0.4917 0.6667 0.6216 5.500
-0.5000 0.6667 0.6200 5.500
-0.3417 0.5000 0.6422 5.500
-0.3333 0.5000 0.6433 5.500
-0.3333 0.6667 0.6511 5.500
-0.3417 0.6667 0.6496 5.500
-0.4917 0.5000 0.6212 5.500
-0.3417 0.5000 0.6422 5.500
-0.3417 0.5083 0.6425 5.500
-0.4917 0.5083 0.6212 5.500
-0.4917 0.6583 0.6215 5.500
-0.3417 0.6583 0.6492 5.500
-0.3417 0.6667 0.6496 5.500
-0.4917 0.6667 0.6216 5.500
-0.4917 0.5083 0.6212 7.516
-0.3417 0.5083 0.6425 7.516
-0.3417 0.6583 0.6492 7.516
-0.4917 0.6583 0.6215 7.516
-0.5000 0.6667 0.6200 5.500
-0.4917 0.6667 0.6216 5.500
-0.4917 0.8333 0.6219 5.500
-0.5000 0.8333 0.6200 5.500
-0.3417 0.6667 0.6496 5.500
-0.3333 0.6667 0.6511 5.500
-0.3333 0.8333 0.6589 5.500
-0.3417 0.8333 0.6569 5.500
-0.4917 0.6667 0.6216 5.500
-0.3417 0.6667 0.6496 5.500
-0.3417 0.6750 0.6499 5.500
-0.4917 0.6750 0.6216 5.500
-0.4917 0.8250 0.6219 5.500
-0.3417 0.8250 0.6566 5.500
-0.3417 0.8333 0.6569 5.500
-0.4917 0.8333 0.6219 5.500
-0.4917 0.6750 0.6216 7.521
-0.3417 0.6750 0.6499 7.521
-0.3417 0.8250 0.6566 7.521
-0.4917 0.8250 0.6219 7.521
-0.5000 0.8333 0.6200 5.500
-0.4917 0.8333 0.6219 5.500
-0.4917 1.0000 0.6223 5.500
-0.5000 1.0000 0.6200 5.500
-0.3417 0.8333 0.6569 5.500
-0.3333 0.8333 0.6589 5.500
-0.3333 1.0000 0.6667 5.500
-0.3417 1.0000 0.6643 5.500
-0.4917 0.8333 0.6219 5.500
-0.3417 0.8333 0.6569 5.500
-0.3417 0.8417 0.6573 5.500
-0.4917 0.8417 0.6220 5.500
-0.4917 0.9917 0.6223 5.500
-0.3417 0.9917 0.6640 5.500
-0.3417 1.0000 0.6643 5.500
-0.4917 1.0000 0.6223 5.500
-0.4917 0.8417 0.6220 7.525
-0.3417 0.8417 0.6573 7.525
-0.3417 0.9917 0.6640 7.525
-0.4917 0.9917 0.6223 7.525
-0.3333 -1.0000 0.5733 5.500
-0.3250 -1.0000 0.5710 5.500
-0.3250 -0.8333 0.5792 5.500
-0.3333 -0.8333 0.5811 5.500
-0.1750 -1.0000 0.5290 5.500
-0.1667 -1.0000 0.5267 5.500
-0.1667 -0.8333 0.5422 5.500
-0.1750 -0.8333 0.5442 5.500
-0.3250 -1.0000 0.5710 5.500
-0.1750 -1.0000 0.5290 5.500
-0.1750 -0.9917 0.5298 5.500
-0.3250 -0.9917 0.5714 5.500
-0.3250 -0.8417 0.5788 5.500
-0.1750 -0.8417 0.5434 5.500
-0.1750 -0.8333 0.5442 5.500
-0.3250 -0.8333 0.5792 5.500
-0.3250 -0.9917 0.5714 7.424
-0.1750 -0.9917 0.5298 7.424
-0.1750 -0.8417 0.5434 7.424
-0.3250 -0.8417 0.5788 7.424
-0.3333 -0.8333 0.5811 5.500
-0.3250 -0.8333 0.5792 5.500
-0.3250 -0.6667 0.5873 5.500
-0.3333 -0.6667 0.5889 5.500
-0.1750 -0.8333 0.5442 5.500
-0.1667 -0.8333 0.5422 5.500
-0.1667 -0.6667 0.5578 5.500
-0.1750 -0.6667 0.5593 5.500
-0.3250 -0.8333 0.5792 5.500
-0.1750 -0.8333 0.5442 5.500
-0.1750 -0.8250 0.5449 5.500
-0.3250 -0.8250 0.5796 5.500
-0.3250 -0.6750 0.5869 5.500
-0.1750 -0.6750 0.5586 5.500
-0.1750 -0.6667 0.5593 5.500
-0.3250 -0.6667 0.5873 5.500
-0.3250 -0.8250 0.5796 7.438
-0.1750 -0.8250 0.5449 7.438
-0.1750 -0.6750 0.5586 7.438
-0.3250 -0.6750 0.5869 7.438
-0.3333 -0.6667 0.5889 5.500
-0.3250 -0.6667 0.5873 5.500
-0.3250 -0.5000 0.5955 5.500
-0.3333 -0.5000 0.5967 5.500
-0.1750 -0.6667 0.5593 5.500
-0.1667 -0.6667 0.5578 5.500
-0.1667 -0.5000 0.5733 5.500
-0.1750 -0.5000 0.5745 5.500
-0.3250 -0.6667 0.5873 5.500
-0.1750 -0.6667 0.5593 5.500
-0.1750 -0.6583 0.5601 5.500
-0.3250 -0.6583 0.5877 5.500
-0.3250 -0.5083 0.5951 5.500
-0.1750 -0.5083 0.5737 5.500
-0.1750 -0.5000 0.5745 5.500
-0.3250 -0.5000 0.5955 5.500
-0.3250 -0.6583 0.5877 7.451
-0.1750 -0.6583 0.5601 7.451
-0.1750 -0.5083 0.5737 7.451
-0.3250 -0.5083 0.5951 7.451
-0.3333 -0.5000 0.5967 5.500
-0.3250 -0.5000 0.5955 5.500
-0.3250 -0.3333 0.6037 5.500
-0.3333 -0.3333 0.6044 5.500
-0.1750 -0.5000 0.5745 5.500
-0.1667 -0.5000 0.5733 5.500
-0.1667 -0.3333 0.5889 5.500
-0.1750 -0.3333 0.5897 5.500
-0.3250 -0.5000 0.5955 5.500
-0.1750 -0.5000 0.5745 5.500
-0.1750 -0.4917 0.5753 5.500
-0.3250 -0.4917 0.5959 5.500
-0.3250 -0.3417 0.6033 5.500
-0.1750 -0.3417 0.5889 5.500
-0.1750 -0.3333 0.5897 5.500
-0.3250 -0.3333 0.6037 5.500
-0.3250 -0.4917 0.5959 7.465
-0.1750 -0.4917 0.5753 7.465
-0.1750 -0.3417 0.5889 7.465
-0.3250 -0.3417 0.6033 7.465
-0.3333 -0.3333 0.6044 5.500
-0.3250 -0.3333 0.6037 5.500
-0.3250 -0.1667 0.6118 5.500
-0.3333 -0.1667 0.6122 5.500
-0.1750 -0.3333 0.5897 5.500
-0.1667 -0.3333 0.5889 5.500
-0.1667 -0.1667 0.6044 5.500
-0.1750 -0.1667 0.6048 5.500
-0.3250 -0.3333 0.6037 5.500
-0.1750 -0.3333 0.5897 5.500
-0.1750 -0.3250 0.5904 5.500
-0.3250 -0.3250 0.6041 5.500
-0.3250 -0.1750 0.6114 5.500
-0.1750 -0.1750 0.6041 5.500
-0.1750 -0.1667 0.6048 5.500
-0.3250 -0.1667 0.6118 5.500
-0.3250 -0.3250 0.6041 7.479
-0.1750 -0.3250 0.5904 7.479
-0.1750 -0.1750 0.6041 7.479
-0.3250 -0.1750 0.6114 7.479
-0.3333 -0.1667 0.6122 5.500
-0.3250 -0.1667 0.6118 5.500
-0.3250 0.0000 0.6200 5.500
-0.3333 0.0000 0.6200 5.500
-0.1750 -0.1667 0.6048 5.500
-0.1667 -0.1667 0.6044 5.500
-0.1667 0.0000 0.6200 5.500
-0.1750 0.0000 0.6200 5.500
-0.3250 -0.1667 0.6118 5.500
-0.1750 -0.1667 0.6048 5.500
-0.1750 -0.1583 0.6056 5.500
-0.3250 -0.1583 0.6122 5.500
-0.3250 -0.0083 0.6196 5.500
-0.1750 -0.0083 0.6192 5.500
-0.1750 0.0000 0.6200 5.500
-0.3250 0.0000 0.6200 5.500
-0.3250 -0.1583 0.6122 7.493
-0.1750 -0.1583 0.6056 7.493
-0.1750 -0.0083 0.6192 7.493
-0.3250 -0.0083 0.6196 7.493
-0.3333 0.0000 0.6200 5.500
-0.3250 0.0000 0.6200 5.500
-0.3250 0.1667 0.6282 5.500
-0.3333 0.1667 0.6278 5.500
-0.1750 0.0000 0.6200 5.500
-0.1667 0.0000 0.6200 5.500
-0.1667 0.1667 0.6356 5.500
-0.1750 0.1667 0.6352 5.500
-0.3250 0.0000 0.6200 5.500
-0.1750 0.0000 0.6200 5.500
-0.1750 0.0083 0.6208 5.500
-0.3250 0.0083 0.6204 5.500
-0.3250 0.1583 0.6278 5.500
-0.1750 0.1583 0.6344 5.500
-0.1750 0.1667 0.6352 5.500
-0.3250 0.1667 0.6282 5.500
-0.3250 0.0083 0.6204 7.507
-0.1750 0.0083 0.6208 7.507
-0.1750 0.1583 0.6344 7.507
-0.3250 0.1583 0.6278 7.507
-0.3333 0.1667 0.6278 5.500
-0.3250 0.1667 0.6282 5.500
-0.3250 0.3333 0.6363 5.500
-0.3333 0.3333 0.6356 5.500
-0.1750 0.1667 0.6352 5.500
-0.1667 0.1667 0.6356 5.500
-0.1667 0.3333 0.6511 5.500
-0.1750 0.3333 0.6503 5.500
-0.3250 0.1667 0.6282 5.500
-0.1750 0.1667 0.6352 5.500
-0.1750 0.1750 0.6359 5.500
-0.3250 0.1750 0.6286 5.500
-0.3250 0.3250 0.6359 5.500
-0.1750 0.3250 0.6496 5.500
-0.1750 0.3333 0.6503 5.500
-0.3250 0.3333 0.6363 5.500
-0.3250 0.1750 0.6286 7.521
-0.1750 0.1750 0.6359 7.521
-0.1750 0.3250 0.6496 7.521
-0.3250 0.3250 0.6359 7.521
-0.3333 0.3333 0.6356 5.500
-0.3250 0.3333 0.6363 5.500
-0.3250 0.5000 0.6445 5.500
-0.3333 0.5000 0.6433 5.500
-0.1750 0.3333 0.6503 5.500
-0.1667 0.3333 0.6511 5.500
-0.1667 0.5000 0.6667 5.500
-0.1750 0.5000 0.6655 5.500
-0.3250 0.3333 0.6363 5.500
-0.1750 0.3333 0.6503 5.500
-0.1750 0.3417 0.6511 5.500
-0.3250 0.3417 0.6367 5.500
-0.3250 0.4917 0.6441 5.500
-0.1750 0.4917 0.6647 5.500
-0.1750 0.5000 0.6655 5.500
-0.3250 0.5000 0.6445 5.500
-0.3250 0.3417 0.6367 7.535
-0.1750 0.3417 0.6511 7.535
-0.1750 0.4917 0.6647 7.535
-0.3250 0.4917 0.6441 7.535
-0.3333 0.5000 0.6433 5.500
-0.3250 0.5000 0.6445 5.500
-0.3250 0.6667 0.6527 5.500
-0.3333 0.6667 0.6511 5.500
-0.1750 0.5000 0.6655 5.500
-0.1667 0.5000 0.6667 5.500
-0.1667 0.6667 0.6822 5.500
-0.1750 0.6667 0.6807 5.500
-0.3250 0.5000 0.6445 5.500
-0.1750 0.5000 0.6655 5.500
-0.1750 0.5083 0.6663 5.500
-0.3250 0.5083 0.6449 5.500
-0.3250 0.6583 0.6523 5.500
-0.1750 0.6583 0.6799 5.500
-0.1750 0.6667 0.6807 5.500
-0.3250 0.6667 0.6527 5.500
-0.3250 0.5083 0.6449 7.549
-0.1750 0.5083 0.6663 7.549
-0.1750 0.6583 0.6799 7.549
-0.3250 0.6583 0.6523 7.549
-0.3333 0.6667 0.6511 5.500
-0.3250 0.6667 0.6527 5.500
-0.3250 0.8333 0.6608 5.500
-0.3333 0.8333 0.6589 5.500
-0.1750 0.6667 0.6807 5.500
-0.1667 0.6667 0.6822 5.500
-0.1667 0.8333 0.6978 5.500
-0.1750 0.8333 0.6958 5.500
-0.3250 0.6667 0.6527 5.500
-0.1750 0.6667 0.6807 5.500
-0.1750 0.6750 0.6814 5.500
-0.3250 0.6750 0.6531 5.500
-0.3250 0.8250 0.6604 5.500
-0.1750 0.8250 0.6951 5.500
-0.1750 0.8333 0.6958 5.500
-0.3250 0.8333 0.6608 5.500
-0.3250 0.6750 0.6531 7.562
-0.1750 0.6750 0.6814 7.562
-0.1750 0.8250 0.6951 7.562
-0.3250 0.8250 0.6604 7.562
-0.3333 0.8333 0.6589 5.500
-0.3250 0.8333 0.6608 5.500
-0.3250 1.0000 0.6690 5.500
-0.3333 1.0000 0.6667 5.500
-0.1750 0.8333 0.6958 5.500
-0.1667 0.8333 0.6978 5.500
-0.1667 1.0000 0.7133 5.500
-0.1750 1.0000 0.7110 5.500
-0.3250 0.8333 0.6608 5.500
-0.1750 0.8333 0.6958 5.500
-0.1750 0.8417 0.6966 5.500
-0.3250 0.8417 0.6612 5.500
-0.3250 0.9917 0.6686 5.500
-0.1750 0.9917 0.7102 5.500
-0.1750 1.0000 0.7110 5.500
-0.3250 1.0000 0.6690 5.500
-0.3250 0.8417 0.6612 7.576
-0.1750 0.8417 0.6966 7.576
-0.1750 0.9917 0.7102 7.576
-0.3250 0.9917 0.6686 7.576
-0.1667 -1.0000 0.5267 5.500
-0.1583 -1.0000 0.5243 5.500
-0.1583 -0.8333 0.5403 5.500
-0.1667 -0.8333 0.5422 5.500
-0.0083 -1.0000 0.4823 5.500
0.0000 -1.0000 0.4800 5.500
0.0000 -0.8333 0.5033 5.500
-0.0083 -0.8333 0.5053 5.500
-0.1583 -1.0000 0.5243 5.500
-0.0083 -1.0000 0.4823 5.500
-0.0083 -0.9917 0.4835 5.500
-0.1583 -0.9917 0.5251 5.500
-0.1583 -0.8417 0.5395 5.500
-0.0083 -0.8417 0.5041 5.500
-0.0083 -0.8333 0.5053 5.500
-0.1583 -0.8333 0.5403 5.500
-0.1583 -0.9917 0.5251 7.373
-0.0083 -0.9917 0.4835 7.373
-0.0083 -0.8417 0.5041 7.373
-0.1583 -0.8417 0.5395 7.373
-0.1667 -0.8333 0.5422 5.500
-0.1583 -0.8333 0.5403 5.500
-0.1583 -0.6667 0.5562 5.500
-0.1667 -0.6667 0.5578 5.500
-0.0083 -0.8333 0.5053 5.500
0.0000 -0.8333 0.5033 5.500
0.0000 -0.6667 0.5267 5.500
-0.0083 -0.6667 0.5282 5.500
-0.1583 -0.8333 0.5403 5.500
-0.0083 -0.8333 0.5053 5.500
-0.0083 -0.8250 0.5064 5.500
-0.1583 -0.8250 0.5411 5.500
-0.1583 -0.6750 0.5554 5.500
-0.0083 -0.6750 0.5271 5.500
-0.0083 -0.6667 0.5282 5.500
-0.1583 -0.6667 0.5562 5.500
-0.1583 -0.8250 0.5411 7.396
-0.0083 -0.8250 0.5064 7.396
-0.0083 -0.6750 0.5271 7.396
-0.1583 -0.6750 0.5554 7.396
-0.1667 -0.6667 0.5578 5.500
-0.1583 -0.6667 0.5562 5.500
-0.1583 -0.5000 0.5722 5.500
-0.1667 -0.5000 0.5733 5.500
-0.0083 -0.6667 0.5282 5.500
0.0000 -0.6667 0.5267 5.500
0.0000 -0.5000 0.5500 5.500
-0.0083 -0.5000 0.5512 5.500
-0.1583 -0.6667 0.5562 5.500
-0.0083 -0.6667 0.5282 5.500
-0.0083 -0.6583 0.5294 5.500
-0.1583 -0.6583 0.5570 5.500
-0.1583 -0.5083 0.5714 5.500
-0.0083 -0.5083 0.5500 5.500
-0.0083 -0.5000 0.5512 5.500
-0.1583 -0.5000 0.5722 5.500
-0.1583 -0.6583 0.5570 7.419
-0.0083 -0.6583 0.5294 7.419
-0.0083 -0.5083 0.5500 7.419
-0.1583 -0.5083 0.5714 7.419
-0.1667 -0.5000 0.5733 5.500
-0.1583 -0.5000 0.5722 5.500
-0.1583 -0.3333 0.5881 5.500
-0.1667 -0.3333 0.5889 5.500
-0.0083 -0.5000 0.5512 5.500
0.0000 -0.5000 0.5500 5.500
0.0000 -0.3333 0.5733 5.500
-0.0083 -0.3333 0.5741 5.500
-0.1583 -0.5000 0.5722 5.500
-0.0083 -0.5000 0.5512 5.500
-0.0083 -0.4917 0.5523 5.500
-0.1583 -0.4917 0.5730 5.500
-0.1583 -0.3417 0.5873 5.500
-0.0083 -0.3417 0.5730 5.500
-0.0083 -0.3333 0.5741 5.500
-0.1583 -0.3333 0.5881 5.500
-0.1583 -0.4917 0.5730 7.442
-0.0083 -0.4917 0.5523 7.442
-0.0083 -0.3417 0.5730 7.442
-0.1583 -0.3417 0.5873 7.442
-0.1667 -0.3333 0.5889 5.500
-0.1583 -0.3333 0.5881 5.500
-0.1583 -0.1667 0.6041 5.500
-0.1667 -0.1667 0.6044 5.500
-0.0083 -0.3333 0.5741 5.500
0.0000 -0.3333 0.5733 5.500
0.0000 -0.1667 0.5967 5.500
-0.0083 -0.1667 0.5971 5.500
-0.1583 -0.3333 0.5881 5.500
-0.0083 -0.3333 0.5741 5.500
-0.0083 -0.3250 0.5753 5.500
-0.1583 -0.3250 0.5889 5.500
-0.1583 -0.1750 0.6033 5.500
-0.0083 -0.1750 0.5959 5.500
-0.0083 -0.1667 0.5971 5.500
-0.1583 -0.1667 0.6041 5.500
-0.1583 -0.3250 0.5889 7.465
-0.0083 -0.3250 0.5753 7.465
-0.0083 -0.1750 0.5959 7.465
-0.1583 -0.1750 0.6033 7.465
-0.1667 -0.1667 0.6044 5.500
-0.1583 -0.1667 0.6041 5.500
-0.1583 0.0000 0.6200 5.500
-0.1667 0.0000 0.6200 5.500
-0.0083 -0.1667 0.5971 5.500
0.0000 -0.1667 0.5967 5.500
0.0000 0.0000 0.6200 5.500
-0.0083 0.0000 0.6200 5.500
-0.1583 -0.1667 0.6041 5.500
-0.0083 -0.1667 0.5971 5.500
-0.0083 -0.1583 0.5982 5.500
-0.1583 -0.1583 0.6049 5.500
-0.1583 -0.0083 0.6192 5.500
-0.0083 -0.0083 0.6189 5.500
-0.0083 0.0000 0.6200 5.500
-0.1583 0.0000 0.6200 5.500
-0.1583 -0.1583 0.6049 7.488
-0.0083 -0.1583 0.5982 7.488
-0.0083 -0.0083 0.6189 7.488
-0.1583 -0.0083 0.6192 7.488
-0.1667 0.0000 0.6200 5.500
-0.1583 0.0000 0.6200 5.500
-0.1583 0.1667 0.6359 5.500
-0.1667 0.1667 0.6356 5.500
-0.0083 0.0000 0.6200 5.500
0.0000 0.0000 0.6200 5.500
0.0000 0.1667 0.6433 5.500
-0.0083 0.1667 0.6429 5.500
-0.1583 0.0000 0.6200 5.500
-0.0083 0.0000 0.6200 5.500
-0.0083 0.0083 0.6211 5.500
-0.1583 0.0083 0.6208 5.500
-0.1583 0.1583 0.6351 5.500
-0.0083 0.1583 0.6418 5.500
-0.0083 0.1667 0.6429 5.500
-0.1583 0.1667 0.6359 5.500
-0.1583 0.0083 0.6208 7.512
-0.0083 0.0083 0.6211 7.512
-0.0083 0.1583 0.6418 7.512
-0.1583 0.1583 0.6351 7.512
-0.1667 0.1667 0.6356 5.500
-0.1583 0.1667 0.6359 5.500
-0.1583 0.3333 0.6519 5.500
-0.1667 0.3333 0.6511 5.500
-0.0083 0.1667 0.6429 5.500
0.0000 0.1667 0.6433 5.500
0.0000 0.3333 0.6667 5.500
-0.0083 0.3333 0.6659 5.500
-0.1583 0.1667 0.6359 5.500
-0.0083 0.1667 0.6429 5.500
-0.0083 0.1750 0.6441 5.500
-0.1583 0.1750 0.6367 5.500
-0.1583 0.3250 0.6511 5.500
-0.0083 0.3250 0.6647 5.500
-0.0083 0.3333 0.6659 5.500
-0.1583 0.3333 0.6519 5.500
-0.1583 0.1750 0.6367 7.535
-0.0083 0.1750 0.6441 7.535
-0.0083 0.3250 0.6647 7.535
-0.1583 0.3250 0.6511 7.535
-0.1667 0.3333 0.6511 5.500
-0.1583 0.3333 0.6519 5.500
-0.1583 0.5000 0.6678 5.500
-0.1667 0.5000 0.6667 5.500
-0.0083 0.3333 0.6659 5.500
0.0000 0.3333 0.6667 5.500
0.0000 0.5000 0.6900 5.500
-0.0083 0.5000 0.6888 5.500
-0.1583 0.3333 0.6519 5.500
-0.0083 0.3333 0.6659 5.500
-0.0083 0.3417 0.6670 5.500
-0.1583 0.3417 0.6527 5.500
-0.1583 0.4917 0.6670 5.500
-0.0083 0.4917 0.6877 5.500
-0.0083 0.5000 0.6888 5.500
-0.1583 0.5000 0.6678 5.500
-0.1583 0.3417 0.6527 7.558
-0.0083 0.3417 0.6670 7.558
-0.0083 0.4917 0.6877 7.558
-0.1583 0.4917 0.6670 7.558
-0.1667 0.5000 0.6667 5.500
-0.1583 0.5000 0.6678 5.500
-0.1583 0.6667 0.6838 5.500
-0.1667 0.6667 0.6822 5.500
-0.0083 0.5000 0.6888 5.500
0.0000 0.5000 0.6900 5.500
0.0000 0.6667 0.7133 5.500
-0.0083 0.6667 0.7118 5.500
-0.1583 0.5000 0.6678 5.500
-0.0083 0.5000 0.6888 5.500
-0.0083 0.5083 0.6900 5.500
-0.1583 0.5083 0.6686 5.500
-0.1583 0.6583 0.6830 5.500
-0.0083 0.6583 0.7106 5.500
-0.0083 0.6667 0.7118 5.500
-0.1583 0.6667 0.6838 5.500
-0.1583 0.5083 0.6686 7.581
-0.0083 0.5083 0.6900 7.581
-0.0083 0.6583 0.7106 7.581
-0.1583 0.6583 0.6830 7.581
-0.1667 0.6667 0.6822 5.500
-0.1583 0.6667 0.6838 5.500
-0.1583 0.8333 0.6997 5.500
-0.1667 0.8333 0.6978 5.500
-0.0083 0.6667 0.7118 5.500
0.0000 0.6667 0.7133 5.500
0.0000 0.8333 0.7367 5.500
-0.0083 0.8333 0.7347 5.500
-0.1583 0.6667 0.6838 5.500
-0.0083 0.6667 0.7118 5.500
-0.0083 0.6750 0.7129 5.500
-0.1583 0.6750 0.6846 5.500
-0.1583 0.8250 0.6989 5.500
-0.0083 0.8250 0.7336 5.500
-0.0083 0.8333 0.7347 5.500
-0.1583 0.8333 0.6997 5.500
-0.1583 0.6750 0.6846 7.604
-0.0083 0.6750 0.7129 7.604
-0.0083 0.8250 0.7336 7.604
-0.1583 0.8250 0.6989 7.604
-0.1667 0.8333 0.6978 5.500
-0.1583 0.8333 0.6997 5.500
-0.1583 1.0000 0.7157 5.500
-0.1667 1.0000 0.7133 5.500
-0.0083 0.8333 0.7347 5.500
0.0000 0.8333 0.7367 5.500
0.0000 1.0000 0.7600 5.500
-0.0083 1.0000 0.7577 5.500
-0.1583 0.8333 0.6997 5.500
-0.0083 0.8333 0.7347 5.500
-0.0083 0.8417 0.7359 5.500
-0.1583 0.8417 0.7005 5.500
-0.1583 0.9917 0.7149 5.500
-0.0083 0.9917 0.7565 5.500
-0.0083 1.0000 0.7577 5.500
-0.1583 1.0000 0.7157 5.500
-0.1583 0.8417 0.7005 7.627
-0.0083 0.8417 0.7359 7.627
-0.0083 0.9917 0.7565 7.627
-0.1583 0.9917 0.7149 7.627
0.0000 -1.0000 0.4800 5.500
0.0083 -1.0000 0.4777 5.500
0.0083 -0.8333 0.5014 5.500
0.0000 -0.8333 0.5033 5.500
0.1583 -1.0000 0.4357 5.500
0.1667 -1.0000 0.4333 5.500
0.1667 -0.8333 0.4644 5.500
0.1583 -0.8333 0.4664 5.500
0.0083 -1.0000 0.4777 5.500
0.1583 -1.0000 0.4357 5.500
0.1583 -0.9917 0.4372 5.500
0.0083 -0.9917 0.4789 5.500
0.0083 -0.8417 0.5002 5.500
0.1583 -0.8417 0.4649 5.500
0.1583 -0.8333 0.4664 5.500
0.0083 -0.8333 0.5014 5.500
0.0083 -0.9917 0.4789 7.322
0.1583 -0.9917 0.4372 7.322
0.1583 -0.8417 0.4649 7.322
0.0083 -0.8417 0.5002 7.322
0.0000 -0.8333 0.5033 5.500
0.0083 -0.8333 0.5014 5.500
0.0083 -0.6667 0.5251 5.500
0.0000 -0.6667 0.5267 5.500
0.1583 -0.8333 0.4664 5.500
0.1667 -0.8333 0.4644 5.500
0.1667 -0.6667 0.4956 5.500
0.1583 -0.6667 0.4971 5.500
0.0083 -0.8333 0.5014 5.500
0.1583 -0.8333 0.4664 5.500
0.1583 -0.8250 0.4679 5.500
0.0083 -0.8250 0.5026 5.500
0.0083 -0.6750 0.5239 5.500
0.1583 -0.6750 0.4956 5.500
0.1583 -0.6667 0.4971 5.500
0.0083 -0.6667 0.5251 5.500
0.0083 -0.8250 0.5026 7.354
0.1583 -0.8250 0.4679 7.354
0.1583 -0.6750 0.4956 7.354
0.0083 -0.6750 0.5239 7.354
0.0000 -0.6667 0.5267 5.500
0.0083 -0.6667 0.5251 5.500
0.0083 -0.5000 0.5488 5.500
0.0000 -0.5000 0.5500 5.500
0.1583 -0.6667 0.4971 5.500
0.1667 -0.6667 0.4956 5.500
0.1667 -0.5000 0.5267 5.500
0.1583 -0.5000 0.5278 5.500
0.0083 -0.6667 0.5251 5.500
0.1583 -0.6667 0.4971 5.500
0.1583 -0.6583 0.4986 5.500
0.0083 -0.6583 0.5263 5.500
0.0083 -0.5083 0.5476 5.500
0.1583 -0.5083 0.5263 5.500
0.1583 -0.5000 0.5278 5.500
0.0083 -0.5000 0.5488 5.500
0.0083 -0.6583 0.5263 7.387
0.1583 -0.6583 0.4986 7.387
0.1583 -0.5083 0.5263 7.387
0.0083 -0.5083 0.5476 7.387
0.0000 -0.5000 0.5500 5.500
0.0083 -0.5000 0.5488 5.500
0.0083 -0.3333 0.5726 5.500
0.0000 -0.3333 0.5733 5.500
0.1583 -0.5000 0.5278 5.500
0.1667 -0.5000 0.5267 5.500
0.1667 -0.3333 0.5578 5.500
0.1583 -0.3333 0.5586 5.500
0.0083 -0.5000 0.5488 5.500
0.1583 -0.5000 0.5278 5.500
0.1583 -0.4917 0.5294 5.500
0.0083 -0.4917 0.5500 5.500
0.0083 -0.3417 0.5714 5.500
0.1583 -0.3417 0.5570 5.500
0.1583 -0.3333 0.5586 5.500
0.0083 -0.3333 0.5726 5.500
0.0083 -0.4917 0.5500 7.419
0.1583 -0.4917 0.5294 7.419
0.1583 -0.3417 0.5570 7.419
0.0083 -0.3417 0.5714 7.419
0.0000 -0.3333 0.5733 5.500
0.0083 -0.3333 0.5726 5.500
0.0083 -0.1667 0.5963 5.500
0.0000 -0.1667 0.5967 5.500
0.1583 -0.3333 0.5586 5.500
0.1667 -0.3333 0.5578 5.500
0.1667 -0.1667 0.5889 5.500
0.1583 -0.1667 0.5893 5.500
0.0083 -0.3333 0.5726 5.500
0.1583 -0.3333 0.5586 5.500
0.1583 -0.3250 0.5601 5.500
0.0083 -0.3250 0.5737 5.500
0.0083 -0.1750 0.5951 5.500
0.1583 -0.1750 0.5877 5.500
0.1583 -0.1667 0.5893 5.500
0.0083 -0.1667 0.5963 5.500
0.0083 -0.3250 0.5737 7.451
0.1583 -0.3250 0.5601 7.451
0.1583 -0.1750 0.5877 7.451
0.0083 -0.1750 0.5951 7.451
0.0000 -0.1667 0.5967 5.500
0.0083 -0.1667 0.5963 5.500
0.0083 0.0000 0.6200 5.500
0.0000 0.0000 0.6200 5.500
0.1583 -0.1667 0.5893 5.500
0.1667 -0.1667 0.5889 5.500
0.1667 0.0000 0.6200 5.500
0.1583 0.0000 0.6200 5.500
0.0083 -0.1667 0.5963 5.500
0.1583 -0.1667 0.5893 5.500
0.1583 -0.1583 0.5908 5.500
0.0083 -0.1583 0.5975 5.500
0.0083 -0.0083 0.6188 5.500
0.1583 -0.0083 0.6185 5.500
0.1583 0.0000 0.6200 5.500
0.0083 0.0000 0.6200 5.500
0.0083 -0.1583 0.5975 7.484
0.1583 -0.1583 0.5908 7.484
0.1583 -0.0083 0.6185 7.484
0.0083 -0.0083 0.6188 7.484
0.0000 0.0000 0.6200 5.500
0.0083 0.0000 0.6200 5.500
0.0083 0.1667 0.6437 5.500
0.0000 0.1667 0.6433 5.500
0.1583 0.0000 0.6200 5.500
0.1667 0.0000 0.6200 5.500
0.1667 0.1667 0.6511 5.500
0.1583 0.1667 0.6507 5.500
0.0083 0.0000 0.6200 5.500
0.1583 0.0000 0.6200 5.500
0.1583 0.0083 0.6215 5.500
0.0083 0.0083 0.6212 5.500
0.0083 0.1583 0.6425 5.500
0.1583 0.1583 0.6492 5.500
0.1583 0.1667 0.6507 5.500
0.0083 0.1667 0.6437 5.500
0.0083 0.0083 0.6212 7.516
0.1583 0.0083 0.6215 7.516
0.1583 0.1583 0.6492 7.516
0.0083 0.1583 0.6425 7.516
0.0000 0.1667 0.6433 5.500
0.0083 0.1667 0.6437 5.500
0.0083 0.3333 0.6674 5.500
0.0000 0.3333 0.6667 5.500
0.1583 0.1667 0.6507 5.500
0.1667 0.1667 0.6511 5.500
0.1667 0.3333 0.6822 5.500
0.1583 0.3333 0.6814 5.500
0.0083 0.1667 0.6437 5.500
0.1583 0.1667 0.6507 5.500
0.1583 0.1750 0.6523 5.500
0.0083 0.1750 0.6449 5.500
0.0083 0.3250 0.6663 5.500
0.1583 0.3250 0.6799 5.500
0.1583 0.3333 0.6814 5.500
0.0083 0.3333 0.6674 5.500
0.0083 0.1750 0.6449 7.549
0.1583 0.1750 0.6523 7.549
0.1583 0.3250 0.6799 7.549
0.0083 0.3250 0.6663 7.549
0.0000 0.3333 0.6667 5.500
0.0083 0.3333 0.6674 5.500
0.0083 0.5000 0.6912 5.500
0.0000 0.5000 0.6900 5.500
0.1583 0.3333 0.6814 5.500
0.1667 0.3333 0.6822 5.500
0.1667 0.5000 0.7133 5.500
0.1583 0.5000 0.7122 5.500
0.0083 0.3333 0.6674 5.500
0.1583 0.3333 0.6814 5.500
0.1583 0.3417 0.6830 5.500
0.0083 0.3417 0.6686 5.500
0.0083 0.4917 0.6900 5.500
0.1583 0.4917 0.7106 5.500
0.1583 0.5000 0.7122 5.500
0.0083 0.5000 0.6912 5.500
0.0083 0.3417 0.6686 7.581
0.1583 0.3417 0.6830 7.581
0.1583 0.4917 0.7106 7.581
0.0083 0.4917 0.6900 7.581
0.0000 0.5000 0.6900 5.500
0.0083 0.5000 0.6912 5.500
0.0083 0.6667 0.7149 5.500
0.0000 0.6667 0.7133 5.500
0.1583 0.5000 0.7122 5.500
0.1667 0.5000 0.7133 5.500
0.1667 0.6667 0.7444 5.500
0.1583 0.6667 0.7429 5.500
0.0083 0.5000 0.6912 5.500
0.1583 0.5000 0.7122 5.500
0.1583 0.5083 0.7137 5.500
0.0083 0.5083 0.6924 5.500
0.0083 0.6583 0.7137 5.500
0.1583 0.6583 0.7414 5.500
0.1583 0.6667 0.7429 5.500
0.0083 0.6667 0.7149 5.500
0.0083 0.5083 0.6924 7.613
0.1583 0.5083 0.7137 7.613
0.1583 0.6583 0.7414 7.613
0.0083 0.6583 0.7137 7.613
0.0000 0.6667 0.7133 5.500
0.0083 0.6667 0.7149 5.500
0.0083 0.8333 0.7386 5.500
0.0000 0.8333 0.7367 5.500
0.1583 0.6667 0.7429 5.500
0.1667 0.6667 0.7444 5.500
0.1667 0.8333 0.7756 5.500
0.1583 0.8333 0.7736 5.500
0.0083 0.6667 0.7149 5.500
0.1583 0.6667 0.7429 5.500
0.1583 0.6750 0.7444 5.500
0.0083 0.6750 0.7161 5.500
0.0083 0.8250 0.7374 5.500
0.1583 0.8250 0.7721 5.500
0.1583 0.8333 0.7736 5.500
0.0083 0.8333 0.7386 5.500
0.0083 0.6750 0.7161 7.646
0.1583 0.6750 0.7444 7.646
0.1583 0.8250 0.7721 7.646
0.0083 0.8250 0.7374 7.646
0.0000 0.8333 0.7367 5.500
0.0083 0.8333 0.7386 5.500
0.0083 1.0000 0.7623 5.500
0.0000 1.0000 0.7600 5.500
0.1583 0.8333 0.7736 5.500
0.1667 0.8333 0.7756 5.500
0.1667 1.0000 0.8067 5.500
0.1583 1.0000 0.8043 5.500
0.0083 0.8333 0.7386 5.500
0.1583 0.8333 0.7736 5.500
0.1583 0.8417 0.7751 5.500
0.0083 0.8417 0.7398 5.500
0.0083 0.9917 0.7611 5.500
0.1583 0.9917 0.8028 5.500
0.1583 1.0000 0.8043 5.500
0.0083 1.0000 0.7623 5.500
0.0083 0.8417 0.7398 7.678
0.1583 0.8417 0.7751 7.678
0.1583 0.9917 0.8028 7.678
0.0083 0.9917 0.7611 7.678
0.1667 -1.0000 0.4333 5.500
0.1750 -1.0000 0.4310 5.500
0.1750 -0.8333 0.4625 5.500
0.1667 -0.8333 0.4644 5.500
0.3250 -1.0000 0.3890 5.500
0.3333 -1.0000 0.3867 5.500
0.3333 -0.8333 0.4256 5.500
0.3250 -0.8333 0.4275 5.500
0.1750 -1.0000 0.4310 5.500
0.3250 -1.0000 0.3890 5.500
0.3250 -0.9917 0.3909 5.500
0.1750 -0.9917 0.4326 5.500
0.1750 -0.8417 0.4609 5.500
0.3250 -0.8417 0.4256 5.500
0.3250 -0.8333 0.4275 5.500
0.1750 -0.8333 0.4625 5.500
0.1750 -0.9917 0.4326 7.271
0.3250 -0.9917 0.3909 7.271
0.3250 -0.8417 0.4256 7.271
0.1750 -0.8417 0.4609 7.271
0.1667 -0.8333 0.4644 5.500
0.1750 -0.8333 0.4625 5.500
0.1750 -0.6667 0.4940 5.500
0.1667 -0.6667 0.4956 5.500
0.3250 -0.8333 0.4275 5.500
0.3333 -0.8333 0.4256 5.500
0.3333 -0.6667 0.4644 5.500
0.3250 -0.6667 0.4660 5.500
0.1750 -0.8333 0.4625 5.500
0.3250 -0.8333 0.4275 5.500
0.3250 -0.8250 0.4294 5.500
0.1750 -0.8250 0.4641 5.500
0.1750 -0.6750 0.4924 5.500
0.3250 -0.6750 0.4641 5.500
0.3250 -0.6667 0.4660 5.500
0.1750 -0.6667 0.4940 5.500
0.1750 -0.8250 0.4641 7.312
0.3250 -0.8250 0.4294 7.312
0.3250 -0.6750 0.4641 7.312
0.1750 -0.6750 0.4924 7.312
0.1667 -0.6667 0.4956 5.500
0.1750 -0.6667 0.4940 5.500
0.1750 -0.5000 0.5255 5.500
0.1667 -0.5000 0.5267 5.500
0.3250 -0.6667 0.4660 5.500
0.3333 -0.6667 0.4644 5.500
0.3333 -0.5000 0.5033 5.500
0.3250 -0.5000 0.5045 5.500
0.1750 -0.6667 0.4940 5.500
0.3250 -0.6667 0.4660 5.500
0.3250 -0.6583 0.4679 5.500
0.1750 -0.6583 0.4956 5.500
0.1750 -0.5083 0.5239 5.500
0.3250 -0.5083 0.5026 5.500
0.3250 -0.5000 0.5045 5.500
0.1750 -0.5000 0.5255 5.500
0.1750 -0.6583 0.4956 7.354
0.3250 -0.6583 0.4679 7.354
0.3250 -0.5083 0.5026 7.354
0.1750 -0.5083 0.5239 7.354
0.1667 -0.5000 0.5267 5.500
0.1750 -0.5000 0.5255 5.500
0.1750 -0.3333 0.5570 5.500
0.1667 -0.3333 0.5578 5.500
0.3250 -0.5000 0.5045 5.500
0.3333 -0.5000 0.5033 5.500
0.3333 -0.3333 0.5422 5.500
0.3250 -0.3333 0.5430 5.500
0.1750 -0.5000 0.5255 5.500
0.3250 -0.5000 0.5045 5.500
0.3250 -0.4917 0.5064 5.500
0.1750 -0.4917 0.5271 5.500
0.1750 -0.3417 0.5554 5.500
0.3250 -0.3417 0.5411 5.500
0.3250 -0.3333 0.5430 5.500
0.1750 -0.3333 0.5570 5.500
0.1750 -0.4917 0.5271 7.396
0.3250 -0.4917 0.5064 7.396
0.3250 -0.3417 0.5411 7.396
0.1750 -0.3417 0.5554 7.396
0.1667 -0.3333 0.5578 5.500
0.1750 -0.3333 0.5570 5.500
0.1750 -0.1667 0.5885 5.500
0.1667 -0.1667 0.5889 5.500
0.3250 -0.3333 0.5430 5.500
0.3333 -0.3333 0.5422 5.500
0.3333 -0.1667 0.5811 5.500
0.3250 -0.1667 0.5815 5.500
0.1750 -0.3333 0.5570 5.500
0.3250 -0.3333 0.5430 5.500
0.3250 -0.3250 0.5449 5.500
0.1750 -0.3250 0.5586 5.500
0.1750 -0.1750 0.5869 5.500
0.3250 -0.1750 0.5796 5.500
0.3250 -0.1667 0.5815 5.500
0.1750 -0.1667 0.5885 5.500
0.1750 -0.3250 0.5586 7.438
0.3250 -0.3250 0.5449 7.438
0.3250 -0.1750 0.5796 7.438
0.1750 -0.1750 0.5869 7.438
0.1667 -0.1667 0.5889 5.500
0.1750 -0.1667 0.5885 5.500
0.1750 0.0000 0.6200 5.500
0.1667 0.0000 0.6200 5.500
0.3250 -0.1667 0.5815 5.500
0.3333 -0.1667 0.5811 5.500
0.3333 0.0000 0.6200 5.500
0.3250 0.0000 0.6200 5.500
0.1750 -0.1667 0.5885 5.500
0.3250 -0.1667 0.5815 5.500
0.3250 -0.1583 0.5834 5.500
0.1750 -0.1583 0.5901 5.500
0.1750 -0.0083 0.6184 5.500
0.3250 -0.0083 0.6181 5.500
0.3250 0.0000 0.6200 5.500
0.1750 0.0000 0.6200 5.500
0.1750 -0.1583 0.5901 7.479
0.3250 -0.1583 0.5834 7.479
0.3250 -0.0083 0.6181 7.479
0.1750 -0.0083 0.6184 7.479
0.1667 0.0000 0.6200 5.500
0.1750 0.0000 0.6200 5.500
0.1750 0.1667 0.6515 5.500
0.1667 0.1667 0.6511 5.500
0.3250 0.0000 0.6200 5.500
0.3333 0.0000 0.6200 5.500
0.3333 0.1667 0.6589 5.500
0.3250 0.1667 0.6585 5.500
0.1750 0.0000 0.6200 5.500
0.3250 0.0000 0.6200 5.500
0.3250 0.0083 0.6219 5.500
0.1750 0.0083 0.6216 5.500
0.1750 0.1583 0.6499 5.500
0.3250 0.1583 0.6566 5.500
0.3250 0.1667 0.6585 5.500
0.1750 0.1667 0.6515 5.500
0.1750 0.0083 0.6216 7.521
0.3250 0.0083 0.6219 7.521
0.3250 0.1583 0.6566 7.521
0.1750 0.1583 0.6499 7.521
0.1667 0.1667 0.6511 5.500
0.1750 0.1667 0.6515 5.500
0.1750 0.3333 0.6830 5.500
0.1667 0.3333 0.6822 5.500
0.3250 0.1667 0.6585 5.500
0.3333 0.1667 0.6589 5.500
0.3333 0.3333 0.6978 5.500
0.3250 0.3333 0.6970 5.500
0.1750 0.1667 0.6515 5.500
0.3250 0.1667 0.6585 5.500
0.3250 0.1750 0.6604 5.500
0.1750 0.1750 0.6531 5.500
0.1750 0.3250 0.6814 5.500
0.3250 0.3250 0.6951 5.500
0.3250 0.3333 0.6970 5.500
0.1750 0.3333 0.6830 5.500
0.1750 0.1750 0.6531 7.562
0.3250 0.1750 0.6604 7.562
0.3250 0.3250 0.6951 7.562
0.1750 0.3250 0.6814 7.562
0.1667 0.3333 0.6822 5.500
0.1750 0.3333 0.6830 5.500
0.1750 0.5000 0.7145 5.500
0.1667 0.5000 0.7133 5.500
0.3250 0.3333 0.6970 5.500
0.3333 0.3333 0.6978 5.500
0.3333 0.5000 0.7367 5.500
0.3250 0.5000 0.7355 5.500
0.1750 0.3333 0.6830 5.500
0.3250 0.3333 0.6970 5.500
0.3250 0.3417 0.6989 5.500
0.1750 0.3417 0.6846 5.500
0.1750 0.4917 0.7129 5.500
0.3250 0.4917 0.7336 5.500
0.3250 0.5000 0.7355 5.500
0.1750 0.5000 0.7145 5.500
0.1750 0.3417 0.6846 7.604
0.3250 0.3417 0.6989 7.604
0.3250 0.4917 0.7336 7.604
0.1750 0.4917 0.7129 7.604
0.1667 0.5000 0.7133 5.500
0.1750 0.5000 0.7145 5.500
0.1750 0.6667 0.7460 5.500
0.1667 0.6667 0.7444 5.500
0.3250 0.5000 0.7355 5.500
0.3333 0.5000 0.7367 5.500
0.3333 0.6667 0.7756 5.500
0.3250 0.6667 0.7740 5.500
0.1750 0.5000 0.7145 5.500
0.3250 0.5000 0.7355 5.500
0.3250 0.5083 0.7374 5.500
0.1750 0.5083 0.7161 5.500
0.1750 0.6583 0.7444 5.500
0.3250 0.6583 0.7721 5.500
0.3250 0.6667 0.7740 5.500
0.1750 0.6667 0.7460 5.500
0.1750 0.5083 0.7161 7.646
0.3250 0.5083 0.7374 7.646
0.3250 0.6583 0.7721 7.646
0.1750 0.6583 0.7444 7.646
0.1667 0.6667 0.7444 5.500
0.1750 0.6667 0.7460 5.500
0.1750 0.8333 0.7775 5.500
0.1667 0.8333 0.7756 5.500
0.3250 0.6667 0.7740 5.500
0.3333 0.6667 0.7756 5.500
0.3333 0.8333 0.8144 5.500
0.3250 0.8333 0.8125 5.500
0.1750 0.6667 0.7460 5.500
0.3250 0.6667 0.7740 5.500
0.3250 0.6750 0.7759 5.500
0.1750 0.6750 0.7476 5.500
0.1750 0.8250 0.7759 5.500
0.3250 0.8250 0.8106 5.500
0.3250 0.8333 0.8125 5.500
0.1750 0.8333 0.7775 5.500
0.1750 0.6750 0.7476 7.688
0.3250 0.6750 0.7759 7.688
0.3250 0.8250 0.8106 7.688
0.1750 0.8250 0.7759 7.688
0.1667 0.8333 0.7756 5.500
0.1750 0.8333 0.7775 5.500
0.1750 1.0000 0.8090 5.500
0.1667 1.0000 0.8067 5.500
0.3250 0.8333 0.8125 5.500
0.3333 0.8333 0.8144 5.500
0.3333 1.0000 0.8533 5.500
0.3250 1.0000 0.8510 5.500
0.1750 0.8333 0.7775 5.500
0.3250 0.8333 0.8125 5.500
0.3250 0.8417 0.8144 5.500
0.1750 0.8417 0.7791 5.500
0.1750 0.9917 0.8074 5.500
0.3250 0.9917 0.8491 5.500
0.3250 1.0000 0.8510 5.500
0.1750 1.0000 0.8090 5.500
0.1750 0.8417 0.7791 7.729
0.3250 0.8417 0.8144 7.729
0.3250 0.9917 0.8491 7.729
0.1750 0.9917 0.8074 7.729
0.3333 -1.0000 0.3867 5.500
0.3417 -1.0000 0.3843 5.500
0.3417 -0.8333 0.4236 5.500
0.3333 -0.8333 0.4256 5.500
0.4917 -1.0000 0.3423 5.500
0.5000 -1.0000 0.3400 5.500
0.5000 -0.8333 0.3867 5.500
0.4917 -0.8333 0.3886 5.500
0.3417 -1.0000 0.3843 5.500
0.4917 -1.0000 0.3423 5.500
0.4917 -0.9917 0.3446 5.500
0.3417 -0.9917 0.3863 5.500
0.3417 -0.8417 0.4216 5.500
0.4917 -0.8417 0.3863 5.500
0.4917 -0.8333 0.3886 5.500
0.3417 -0.8333 0.4236 5.500
0.3417 -0.9917 0.3863 7.220
0.4917 -0.9917 0.3446 7.220
0.4917 -0.8417 0.3863 7.220
0.3417 -0.8417 0.4216 7.220
0.3333 -0.8333 0.4256 5.500
0.3417 -0.8333 0.4236 5.500
0.3417 -0.6667 0.4629 5.500
0.3333 -0.6667 0.4644 5.500
0.4917 -0.8333 0.3886 5.500
0.5000 -0.8333 0.3867 5.500
0.5000 -0.6667 0.4333 5.500
0.4917 -0.6667 0.4349 5.500
0.3417 -0.8333 0.4236 5.500
0.4917 -0.8333 0.3886 5.500
0.4917 -0.8250 0.3909 5.500
0.3417 -0.8250 0.4256 5.500
0.3417 -0.6750 0.4609 5.500
0.4917 -0.6750 0.4326 5.500
0.4917 -0.6667 0.4349 5.500
0.3417 -0.6667 0.4629 5.500
0.3417 -0.8250 0.4256 7.271
0.4917 -0.8250 0.3909 7.271
0.4917 -0.6750 0.4326 7.271
0.3417 -0.6750 0.4609 7.271
0.3333 -0.6667 0.4644 5.500
0.3417 -0.6667 0.4629 5.500
0.3417 -0.5000 0.5022 5.500
0.3333 -0.5000 0.5033 5.500
0.4917 -0.6667 0.4349 5.500
0.5000 -0.6667 0.4333 5.500
0.5000 -0.5000 0.4800 5.500
0.4917 -0.5000 0.4812 5.500
0.3417 -0.6667 0.4629 5.500
0.4917 -0.6667 0.4349 5.500
0.4917 -0.6583 0.4372 5.500
0.3417 -0.6583 0.4649 5.500
0.3417 -0.5083 0.5002 5.500
0.4917 -0.5083 0.4789 5.500
0.4917 -0.5000 0.4812 5.500
0.3417 -0.5000 0.5022 5.500
0.3417 -0.6583 0.4649 7.322
0.4917 -0.6583 0.4372 7.322
0.4917 -0.5083 0.4789 7.322
0.3417 -0.5083 0.5002 7.322
0.3333 -0.5000 0.5033 5.500
0.3417 -0.5000 0.5022 5.500
0.3417 -0.3333 0.5414 5.500
0.3333 -0.3333 0.5422 5.500
0.4917 -0.5000 0.4812 5.500
0.5000 -0.5000 0.4800 5.500
0.5000 -0.3333 0.5267 5.500
0.4917 -0.3333 0.5274 5.500
0.3417 -0.5000 0.5022 5.500
0.4917 -0.5000 0.4812 5.500
0.4917 -0.4917 0.4835 5.500
0.3417 -0.4917 0.5041 5.500
0.3417 -0.3417 0.5395 5.500
0.4917 -0.3417 0.5251 5.500
0.4917 -0.3333 0.5274 5.500
0.3417 -0.3333 0.5414 5.500
0.3417 -0.4917 0.5041 7.373
0.4917 -0.4917 0.4835 7.373
0.4917 -0.3417 0.5251 7.373
0.3417 -0.3417 0.5395 7.373
0.3333 -0.3333 0.5422 5.500
0.3417 -0.3333 0.5414 5.500
0.3417 -0.1667 0.5807 5.500
0.3333 -0.1667 0.5811 5.500
0.4917 -0.3333 0.5274 5.500
0.5000 -0.3333 0.5267 5.500
0.5000 -0.1667 0.5733 5.500
0.4917 -0.1667 0.5737 5.500
0.3417 -0.3333 0.5414 5.500
0.4917 -0.3333 0.5274 5.500
0.4917 -0.3250 0.5298 5.500
0.3417 -0.3250 0.5434 5.500
0.3417 -0.1750 0.5788 5.500
0.4917 -0.1750 0.5714 5.500
0.4917 -0.1667 0.5737 5.500
0.3417 -0.1667 0.5807 5.500
0.3417 -0.3250 0.5434 7.424
0.4917 -0.3250 0.5298 7.424
0.4917 -0.1750 0.5714 7.424
0.3417 -0.1750 0.5788 7.424
0.3333 -0.1667 0.5811 5.500
0.3417 -0.1667 0.5807 5.500
0.3417 0.0000 0.6200 5.500
0.3333 0.0000 0.6200 5.500
0.4917 -0.1667 0.5737 5.500
0.5000 -0.1667 0.5733 5.500
0.5000 0.0000 0.6200 5.500
0.4917 0.0000 0.6200 5.500
0.3417 -0.1667 0.5807 5.500
0.4917 -0.1667 0.5737 5.500
0.4917 -0.1583 0.5760 5.500
0.3417 -0.1583 0.5827 5.500
0.3417 -0.0083 0.6180 5.500
0.4917 -0.0083 0.6177 5.500
0.4917 0.0000 0.6200 5.500
0.3417 0.0000 0.6200 5.500
0.3417 -0.1583 0.5827 7.475
0.4917 -0.1583 0.5760 7.475
0.4917 -0.0083 0.6177 7.475
0.3417 -0.0083 0.6180 7.475
0.3333 0.0000 0.6200 5.500
0.3417 0.0000 0.6200 5.500
0.3417 0.1667 0.6593 5.500
0.3333 0.1667 0.6589 5.500
0.4917 0.0000 0.6200 5.500
0.5000 0.0000 0.6200 5.500
0.5000 0.1667 0.6667 5.500
0.4917 0.1667 0.6663 5.500
0.3417 0.0000 0.6200 5.500
0.4917 0.0000 0.6200 5.500
0.4917 0.0083 0.6223 5.500
0.3417 0.0083 0.6220 5.500
0.3417 0.1583 0.6573 5.500
0.4917 0.1583 0.6640 5.500
0.4917 0.1667 0.6663 5.500
0.3417 0.1667 0.6593 5.500
0.3417 0.0083 0.6220 7.525
0.4917 0.0083 0.6223 7.525
0.4917 0.1583 0.6640 7.525
0.3417 0.1583 0.6573 7.525
0.3333 0.1667 0.6589 5.500
0.3417 0.1667 0.6593 5.500
0.3417 0.3333 0.6986 5.500
0.3333 0.3333 0.6978 5.500
0.4917 0.1667 0.6663 5.500
0.5000 0.1667 0.6667 5.500
0.5000 0.3333 0.7133 5.500
0.4917 0.3333 0.7126 5.500
0.3417 0.1667 0.6593 5.500
0.4917 0.1667 0.6663 5.500
0.4917 0.1750 0.6686 5.500
0.3417 0.1750 0.6612 5.500
0.3417 0.3250 0.6966 5.500
0.4917 0.3250 0.7102 5.500
0.4917 0.3333 0.7126 5.500
0.3417 0.3333 0.6986 5.500
0.3417 0.1750 0.6612 7.576
0.4917 0.1750 0.6686 7.576
0.4917 0.3250 0.7102 7.576
0.3417 0.3250 0.6966 7.576
0.3333 0.3333 0.6978 5.500
0.3417 0.3333 0.6986 5.500
0.3417 0.5000 0.7378 5.500
0.3333 0.5000 0.7367 5.500
0.4917 0.3333 0.7126 5.500
0.5000 0.3333 0.7133 5.500
0.5000 0.5000 0.7600 5.500
0.4917 0.5000 0.7588 5.500
0.3417 0.3333 0.6986 5.500
0.4917 0.3333 0.7126 5.500
0.4917 0.3417 0.7149 5.500
0.3417 0.3417 0.7005 5.500
0.3417 0.4917 0.7359 5.500
0.4917 0.4917 0.7565 5.500
0.4917 0.5000 0.7588 5.500
0.3417 0.5000 0.7378 5.500
0.3417 0.3417 0.7005 7.627
0.4917 0.3417 0.7149 7.627
0.4917 0.4917 0.7565 7.627
0.3417 0.4917 0.7359 7.627
0.3333 0.5000 0.7367 5.500
0.3417 0.5000 0.7378 5.500
0.3417 0.6667 0.7771 5.500
0.3333 0.6667 0.7756 5.500
0.4917 0.5000 0.7588 5.500
0.5000 0.5000 0.7600 5.500
0.5000 0.6667 0.8067 5.500
0.4917 0.6667 0.8051 5.500
0.3417 0.5000 0.7378 5.500
0.4917 0.5000 0.7588 5.500
0.4917 0.5083 0.7611 5.500
0.3417 0.5083 0.7398 5.500
0.3417 0.6583 0.7751 5.500
0.4917 0.6583 0.8028 5.500
0.4917 0.6667 0.8051 5.500
0.3417 0.6667 0.7771 5.500
0.3417 0.5083 0.7398 7.678
0.4917 0.5083 0.7611 7.678
0.4917 0.6583 0.8028 7.678
0.3417 0.6583 0.7751 7.678
0.3333 0.6667 0.7756 5.500
0.3417 0.6667 0.7771 5.500
0.3417 0.8333 0.8164 5.500
0.3333 0.8333 0.8144 5.500
0.4917 0.6667 0.8051 5.500
0.5000 0.6667 0.8067 5.500
0.5000 0.8333 0.8533 5.500
0.4917 0.8333 0.8514 5.500
0.3417 0.6667 0.7771 5.500
0.4917 0.6667 0.8051 5.500
0.4917 0.6750 0.8074 5.500
0.3417 0.6750 0.7791 5.500
0.3417 0.8250 0.8144 5.500
0.4917 0.8250 0.8491 5.500
0.4917 0.8333 0.8514 5.500
0.3417 0.8333 0.8164 5.500
0.3417 0.6750 0.7791 7.729
0.4917 0.6750 0.8074 7.729
0.4917 0.8250 0.8491 7.729
0.3417 0.8250 0.8144 7.729
0.3333 0.8333 0.8144 5.500
0.3417 0.8333 0.8164 5.500
0.3417 1.0000 0.8557 5.500
0.3333 1.0000 0.8533 5.500
0.4917 0.8333 0.8514 5.500
0.5000 0.8333 0.8533 5.500
0.5000 1.0000 0.9000 5.500
0.4917 1.0000 0.8977 5.500
0.3417 0.8333 0.8164 5.500
0.4917 0.8333 0.8514 5.500
0.4917 0.8417 0.8537 5.500
0.3417 0.8417 0.8184 5.500
0.3417 0.9917 0.8537 5.500
0.4917 0.9917 0.8954 5.500
0.4917 1.0000 0.8977 5.500
0.3417 1.0000 0.8557 5.500
0.3417 0.8417 0.8184 7.780
0.4917 0.8417 0.8537 7.780
0.4917 0.9917 0.8954 7.780
0.3417 0.9917 0.8537 7.780
0.5000 -1.0000 0.3400 5.500
0.5083 -1.0000 0.3377 5.500
0.5083 -0.8333 0.3847 5.500
0.5000 -0.8333 0.3867 5.500
0.6583 -1.0000 0.2957 5.500
0.6667 -1.0000 0.2933 5.500
0.6667 -0.8333 0.3478 5.500
0.6583 -0.8333 0.3497 5.500
0.5083 -1.0000 0.3377 5.500
0.6583 -1.0000 0.2957 5.500
0.6583 -0.9917 0.2984 5.500
0.5083 -0.9917 0.3400 5.500
0.5083 -0.8417 0.3824 5.500
0.6583 -0.8417 0.3470 5.500
0.6583 -0.8333 0.3497 5.500
0.5083 -0.8333 0.3847 5.500
0.5083 -0.9917 0.3400 7.169
0.6583 -0.9917 0.2984 7.169
0.6583 -0.8417 0.3470 7.169
0.5083 -0.8417 0.3824 7.169
0.5000 -0.8333 0.3867 5.500
0.5083 -0.8333 0.3847 5.500
0.5083 -0.6667 0.4318 5.500
0.5000 -0.6667 0.4333 5.500
0.6583 -0.8333 0.3497 5.500
0.6667 -0.8333 0.3478 5.500
0.6667 -0.6667 0.4022 5.500
0.6583 -0.6667 0.4038 5.500
0.5083 -0.8333 0.3847 5.500
0.6583 -0.8333 0.3497 5.500
0.6583 -0.8250 0.3524 5.500
0.5083 -0.8250 0.3871 5.500
0.5083 -0.6750 0.4294 5.500
0.6583 -0.6750 0.4011 5.500
0.6583 -0.6667 0.4038 5.500
0.5083 -0.6667 0.4318 5.500
0.5083 -0.8250 0.3871 7.229
0.6583 -0.8250 0.3524 7.229
0.6583 -0.6750 0.4011 7.229
0.5083 -0.6750 0.4294 7.229
0.5000 -0.6667 0.4333 5.500
0.5083 -0.6667 0.4318 5.500
0.5083 -0.5000 0.4788 5.500
0.5000 -0.5000 0.4800 5.500
0.6583 -0.6667 0.4038 5.500
0.6667 -0.6667 0.4022 5.500
0.6667 -0.5000 0.4567 5.500
0.6583 -0.5000 0.4578 5.500
0.5083 -0.6667 0.4318 5.500
0.6583 -0.6667 0.4038 5.500
0.6583 -0.6583 0.4065 5.500
0.5083 -0.6583 0.4341 5.500
0.5083 -0.5083 0.4765 5.500
0.6583 -0.5083 0.4551 5.500
0.6583 -0.5000 0.4578 5.500
0.5083 -0.5000 0.4788 5.500
0.5083 -0.6583 0.4341 7.289
0.6583 -0.6583 0.4065 7.289
0.6583 -0.5083 0.4551 7.289
0.5083 -0.5083 0.4765 7.289
0.5000 -0.5000 0.4800 5.500
0.5083 -0.5000 0.4788 5.500
0.5083 -0.3333 0.5259 5.500
0.5000 -0.3333 0.5267 5.500
0.6583 -0.5000 0.4578 5.500
0.6667 -0.5000 0.4567 5.500
0.6667 -0.3333 0.5111 5.500
0.6583 -0.3333 0.5119 5.500
0.5083 -0.5000 0.4788 5.500
0.6583 -0.5000 0.4578 5.500
0.6583 -0.4917 0.4605 5.500
0.5083 -0.4917 0.4812 5.500
0.5083 -0.3417 0.5235 5.500
0.6583 -0.3417 0.5092 5.500
0.6583 -0.3333 0.5119 5.500
0.5083 -0.3333 0.5259 5.500
0.5083 -0.4917 0.4812 7.350
0.6583 -0.4917 0.4605 7.350
0.6583 -0.3417 0.5092 7.350
0.5083 -0.3417 0.5235 7.350
0.5000 -0.3333 0.5267 5.500
0.5083 -0.3333 0.5259 5.500
0.5083 -0.1667 0.5729 5.500
0.5000 -0.1667 0.5733 5.500
0.6583 -0.3333 0.5119 5.500
0.6667 -0.3333 0.5111 5.500
0.6667 -0.1667 0.5656 5.500
0.6583 -0.1667 0.5659 5.500
0.5083 -0.3333 0.5259 5.500
0.6583 -0.3333 0.5119 5.500
0.6583 -0.3250 0.5146 5.500
0.5083 -0.3250 0.5282 5.500
0.5083 -0.1750 0.5706 5.500
0.6583 -0.1750 0.5632 5.500
0.6583 -0.1667 0.5659 5.500
0.5083 -0.1667 0.5729 5.500
0.5083 -0.3250 0.5282 7.410
0.6583 -0.3250 0.5146 7.410
0.6583 -0.1750 0.5632 7.410
0.5083 -0.1750 0.5706 7.410
0.5000 -0.1667 0.5733 5.500
0.5083 -0.1667 0.5729 5.500
0.5083 0.0000 0.6200 5.500
0.5000 0.0000 0.6200 5.500
0.6583 -0.1667 0.5659 5.500
0.6667 -0.1667 0.5656 5.500
0.6667 0.0000 0.6200 5.500
0.6583 0.0000 0.6200 5.500
0.5083 -0.1667 0.5729 5.500
0.6583 -0.1667 0.5659 5.500
0.6583 -0.1583 0.5686 5.500
0.5083 -0.1583 0.5753 5.500
0.5083 -0.0083 0.6176 5.500
0.6583 -0.0083 0.6173 5.500
0.6583 0.0000 0.6200 5.500
0.5083 0.0000 0.6200 5.500
0.5083 -0.1583 0.5753 7.470
0.6583 -0.1583 0.5686 7.470
0.6583 -0.0083 0.6173 7.470
0.5083 -0.0083 0.6176 7.470
0.5000 0.0000 0.6200 5.500
0.5083 0.0000 0.6200 5.500
0.5083 0.1667 0.6671 5.500
0.5000 0.1667 0.6667 5.500
0.6583 0.0000 0.6200 5.500
0.6667 0.0000 0.6200 5.500
0.6667 0.1667 0.6744 5.500
0.6583 0.1667 0.6741 5.500
0.5083 0.0000 0.6200 5.500
0.6583 0.0000 0.6200 5.500
0.6583 0.0083 0.6227 5.500
0.5083 0.0083 0.6224 5.500
0.5083 0.1583 0.6647 5.500
0.6583 0.1583 0.6714 5.500
0.6583 0.1667 0.6741 5.500
0.5083 0.1667 0.6671 5.500
0.5083 0.0083 0.6224 7.530
0.6583 0.0083 0.6227 7.530
0.6583 0.1583 0.6714 7.530
0.5083 0.1583 0.6647 7.530
0.5000 0.1667 0.6667 5.500
0.5083 0.1667 0.6671 5.500
0.5083 0.3333 0.7141 5.500
0.5000 0.3333 0.7133 5.500
0.6583 0.1667 0.6741 5.500
0.6667 0.1667 0.6744 5.500
0.6667 0.3333 0.7289 5.500
0.6583 0.3333 0.7281 5.500
0.5083 0.1667 0.6671 5.500
0.6583 0.1667 0.6741 5.500
0.6583 0.1750 0.6768 5.500
0.5083 0.1750 0.6694 5.500
0.5083 0.3250 0.7118 5.500
0.6583 0.3250 0.7254 5.500
0.6583 0.3333 0.7281 5.500
0.5083 0.3333 0.7141 5.500
0.5083 0.1750 0.6694 7.590
0.6583 0.1750 0.6768 7.590
0.6583 0.3250 0.7254 7.590
0.5083 0.3250 0.7118 7.590
0.5000 0.3333 0.7133 5.500
0.5083 0.3333 0.7141 5.500
0.5083 0.5000 0.7612 5.500
0.5000 0.5000 0.7600 5.500
0.6583 0.3333 0.7281 5.500
0.6667 0.3333 0.7289 5.500
0.6667 0.5000 0.7833 5.500
0.6583 0.5000 0.7822 5.500
0.5083 0.3333 0.7141 5.500
0.6583 0.3333 0.7281 5.500
0.6583 0.3417 0.7308 5.500
0.5083 0.3417 0.7165 5.500
0.5083 0.4917 0.7588 5.500
0.6583 0.4917 0.7795 5.500
0.6583 0.5000 0.7822 5.500
0.5083 0.5000 0.7612 5.500
0.5083 0.3417 0.7165 7.650
0.6583 0.3417 0.7308 7.650
0.6583 0.4917 0.7795 7.650
0.5083 0.4917 0.7588 7.650
0.5000 0.5000 0.7600 5.500
0.5083 0.5000 0.7612 5.500
0.5083 0.6667 0.8082 5.500
0.5000 0.6667 0.8067 5.500
0.6583 0.5000 0.7822 5.500
0.6667 0.5000 0.7833 5.500
0.6667 0.6667 0.8378 5.500
0.6583 0.6667 0.8362 5.500
0.5083 0.5000 0.7612 5.500
0.6583 0.5000 0.7822 5.500
0.6583 0.5083 0.7849 5.500
0.5083 0.5083 0.7635 5.500
0.5083 0.6583 0.8059 5.500
0.6583 0.6583 0.8335 5.500
0.6583 0.6667 0.8362 5.500
0.5083 0.6667 0.8082 5.500
0.5083 0.5083 0.7635 7.711
0.6583 0.5083 0.7849 7.711
0.6583 0.6583 0.8335 7.711
0.5083 0.6583 0.8059 7.711
0.5000 0.6667 0.8067 5.500
0.5083 0.6667 0.8082 5.500
0.5083 0.8333 0.8553 5.500
0.5000 0.8333 0.8533 5.500
0.6583 0.6667 0.8362 5.500
0.6667 0.6667 0.8378 5.500
0.6667 0.8333 0.8922 5.500
0.6583 0.8333 0.8903 5.500
0.5083 0.6667 0.8082 5.500
0.6583 0.6667 0.8362 5.500
0.6583 0.6750 0.8389 5.500
0.5083 0.6750 0.8106 5.500
0.5083 0.8250 0.8529 5.500
0.6583 0.8250 0.8876 5.500
0.6583 0.8333 0.8903 5.500
0.5083 0.8333 0.8553 5.500
0.5083 0.6750 0.8106 7.771
0.6583 0.6750 0.8389 7.771
0.6583 0.8250 0.8876 7.771
0.5083 0.8250 0.8529 7.771
0.5000 0.8333 0.8533 5.500
0.5083 0.8333 0.8553 5.500
0.5083 1.0000 0.9023 5.500
0.5000 1.0000 0.9000 5.500
0.6583 0.8333 0.8903 5.500
0.6667 0.8333 0.8922 5.500
0.6667 1.0000 0.9467 5.500
0.6583 1.0000 0.9443 5.500
0.5083 0.8333 0.8553 5.500
0.6583 0.8333 0.8903 5.500
0.6583 0.8417 0.8930 5.500
0.5083 0.8417 0.8576 5.500
0.5083 0.9917 0.9000 5.500
0.6583 0.9917 0.9416 5.500
0.6583 1.0000 0.9443 5.500
0.5083 1.0000 0.9023 5.500
0.5083 0.8417 0.8576 7.831
0.6583 0.8417 0.8930 7.831
0.6583 0.9917 0.9416 7.831
0.5083 0.9917 0.9000 7.831
0.6667 -1.0000 0.2933 5.500
0.6750 -1.0000 0.2910 5.500
0.6750 -0.8333 0.3458 5.500
0.6667 -0.8333 0.3478 5.500
0.8250 -1.0000 0.2490 5.500
0.8333 -1.0000 0.2467 5.500
0.8333 -0.8333 0.3089 5.500
0.8250 -0.8333 0.3108 5.500
0.6750 -1.0000 0.2910 5.500
0.8250 -1.0000 0.2490 5.500
0.8250 -0.9917 0.2521 5.500
0.6750 -0.9917 0.2937 5.500
0.6750 -0.8417 0.3431 5.500
0.8250 -0.8417 0.3077 5.500
0.8250 -0.8333 0.3108 5.500
0.6750 -0.8333 0.3458 5.500
0.6750 -0.9917 0.2937 7.118
0.8250 -0.9917 0.2521 7.118
0.8250 -0.8417 0.3077 7.118
0.6750 -0.8417 0.3431 7.118
0.6667 -0.8333 0.3478 5.500
0.6750 -0.8333 0.3458 5.500
0.6750 -0.6667 0.4007 5.500
0.6667 -0.6667 0.4022 5.500
0.8250 -0.8333 0.3108 5.500
0.8333 -0.8333 0.3089 5.500
0.8333 -0.6667 0.3711 5.500
0.8250 -0.6667 0.3727 5.500
0.6750 -0.8333 0.3458 5.500
0.8250 -0.8333 0.3108 5.500
0.8250 -0.8250 0.3139 5.500
0.6750 -0.8250 0.3486 5.500
0.6750 -0.6750 0.3979 5.500
0.8250 -0.6750 0.3696 5.500
0.8250 -0.6667 0.3727 5.500
0.6750 -0.6667 0.4007 5.500
0.6750 -0.8250 0.3486 7.188
0.8250 -0.8250 0.3139 7.188
0.8250 -0.6750 0.3696 7.188
0.6750 -0.6750 0.3979 7.188
0.6667 -0.6667 0.4022 5.500
0.6750 -0.6667 0.4007 5.500
0.6750 -0.5000 0.4555 5.500
0.6667 -0.5000 0.4567 5.500
0.8250 -0.6667 0.3727 5.500
0.8333 -0.6667 0.3711 5.500
0.8333 -0.5000 0.4333 5.500
0.8250 -0.5000 0.4345 5.500
0.6750 -0.6667 0.4007 5.500
0.8250 -0.6667 0.3727 5.500
0.8250 -0.6583 0.3758 5.500
0.6750 -0.6583 0.4034 5.500
0.6750 -0.5083 0.4528 5.500
0.8250 -0.5083 0.4314 5.500
0.8250 -0.5000 0.4345 5.500
0.6750 -0.5000 0.4555 5.500
0.6750 -0.6583 0.4034 7.257
0.8250 -0.6583 0.3758 7.257
0.8250 -0.5083 0.4314 7.257
0.6750 -0.5083 0.4528 7.257
0.6667 -0.5000 0.4567 5.500
0.6750 -0.5000 0.4555 5.500
0.6750 -0.3333 0.5103 5.500
0.6667 -0.3333 0.5111 5.500
0.8250 -0.5000 0.4345 5.500
0.8333 -0.5000 0.4333 5.500
0.8333 -0.3333 0.4956 5.500
0.8250 -0.3333 0.4963 5.500
0.6750 -0.5000 0.4555 5.500
0.8250 -0.5000 0.4345 5.500
0.8250 -0.4917 0.4376 5.500
0.6750 -0.4917 0.4582 5.500
0.6750 -0.3417 0.5076 5.500
0.8250 -0.3417 0.4932 5.500
0.8250 -0.3333 0.4963 5.500
0.6750 -0.3333 0.5103 5.500
0.6750 -0.4917 0.4582 7.326
0.8250 -0.4917 0.4376 7.326
0.8250 -0.3417 0.4932 7.326
0.6750 -0.3417 0.5076 7.326
0.6667 -0.3333 0.5111 5.500
0.6750 -0.3333 0.5103 5.500
0.6750 -0.1667 0.5652 5.500
0.6667 -0.1667 0.5656 5.500
0.8250 -0.3333 0.4963 5.500
0.8333 -0.3333 0.4956 5.500
0.8333 -0.1667 0.5578 5.500
0.8250 -0.1667 0.5582 5.500
0.6750 -0.3333 0.5103 5.500
0.8250 -0.3333 0.4963 5.500
0.8250 -0.3250 0.4994 5.500
0.6750 -0.3250 0.5131 5.500
0.6750 -0.1750 0.5624 5.500
0.8250 -0.1750 0.5551 5.500
0.8250 -0.1667 0.5582 5.500
0.6750 -0.1667 0.5652 5.500
0.6750 -0.3250 0.5131 7.396
0.8250 -0.3250 0.4994 7.396
0.8250 -0.1750 0.5551 7.396
0.6750 -0.1750 0.5624 7.396
0.6667 -0.1667 0.5656 5.500
0.6750 -0.1667 0.5652 5.500
0.6750 0.0000 0.6200 5.500
0.6667 0.0000 0.6200 5.500
0.8250 -0.1667 0.5582 5.500
0.8333 -0.1667 0.5578 5.500
0.8333 0.0000 0.6200 5.500
0.8250 0.0000 0.6200 5.500
0.6750 -0.1667 0.5652 5.500
0.8250 -0.1667 0.5582 5.500
0.8250 -0.1583 0.5613 5.500
0.6750 -0.1583 0.5679 5.500
0.6750 -0.0083 0.6173 5.500
0.8250 -0.0083 0.6169 5.500
0.8250 0.0000 0.6200 5.500
0.6750 0.0000 0.6200 5.500
0.6750 -0.1583 0.5679 7.465
0.8250 -0.1583 0.5613 7.465
0.8250 -0.0083 0.6169 7.465
0.6750 -0.0083 0.6173 7.465
0.6667 0.0000 0.6200 5.500
0.6750 0.0000 0.6200 5.500
0.6750 0.1667 0.6748 5.500
0.6667 0.1667 0.6744 5.500
0.8250 0.0000 0.6200 5.500
0.8333 0.0000 0.6200 5.500
0.8333 0.1667 0.6822 5.500
0.8250 0.1667 0.6818 5.500
0.6750 0.0000 0.6200 5.500
0.8250 0.0000 0.6200 5.500
0.8250 0.0083 0.6231 5.500
0.6750 0.0083 0.6227 5.500
0.6750 0.1583 0.6721 5.500
0.8250 0.1583 0.6787 5.500
0.8250 0.1667 0.6818 5.500
0.6750 0.1667 0.6748 5.500
0.6750 0.0083 0.6227 7.535
0.8250 0.0083 0.6231 7.535
0.8250 0.1583 0.6787 7.535
0.6750 0.1583 0.6721 7.535
0.6667 0.1667 0.6744 5.500
0.6750 0.1667 0.6748 5.500
0.6750 0.3333 0.7297 5.500
0.6667 0.3333 0.7289 5.500
0.8250 0.1667 0.6818 5.500
0.8333 0.1667 0.6822 5.500
0.8333 0.3333 0.7444 5.500
0.8250 0.3333 0.7437 5.500
0.6750 0.1667 0.6748 5.500
0.8250 0.1667 0.6818 5.500
0.8250 0.1750 0.6849 5.500
0.6750 0.1750 0.6776 5.500
0.6750 0.3250 0.7269 5.500
0.8250 0.3250 0.7406 5.500
0.8250 0.3333 0.7437 5.500
0.6750 0.3333 0.7297 5.500
0.6750 0.1750 0.6776 7.604
0.8250 0.1750 0.6849 7.604
0.8250 0.3250 0.7406 7.604
0.6750 0.3250 0.7269 7.604
0.6667 0.3333 0.7289 5.500
0.6750 0.3333 0.7297 5.500
0.6750 0.5000 0.7845 5.500
0.6667 0.5000 0.7833 5.500
0.8250 0.3333 0.7437 5.500
0.8333 0.3333 0.7444 5.500
0.8333 0.5000 0.8067 5.500
0.8250 0.5000 0.8055 5.500
0.6750 0.3333 0.7297 5.500
0.8250 0.3333 0.7437 5.500
0.8250 0.3417 0.7468 5.500
0.6750 0.3417 0.7324 5.500
0.6750 0.4917 0.7818 5.500
0.8250 0.4917 0.8024 5.500
0.8250 0.5000 0.8055 5.500
0.6750 0.5000 0.7845 5.500
0.6750 0.3417 0.7324 7.674
0.8250 0.3417 0.7468 7.674
0.8250 0.4917 0.8024 7.674
0.6750 0.4917 0.7818 7.674
0.6667 0.5000 0.7833 5.500
0.6750 0.5000 0.7845 5.500
0.6750 0.6667 0.8393 5.500
0.6667 0.6667 0.8378 5.500
0.8250 0.5000 0.8055 5.500
0.8333 0.5000 0.8067 5.500
0.8333 0.6667 0.8689 5.500
0.8250 0.6667 0.8673 5.500
0.6750 0.5000 0.7845 5.500
0.8250 0.5000 0.8055 5.500
0.8250 0.5083 0.8086 5.500
0.6750 0.5083 0.7872 5.500
0.6750 0.6583 0.8366 5.500
0.8250 0.6583 0.8642 5.500
0.8250 0.6667 0.8673 5.500
0.6750 0.6667 0.8393 5.500
0.6750 0.5083 0.7872 7.743
0.8250 0.5083 0.8086 7.743
0.8250 0.6583 0.8642 7.743
0.6750 0.6583 0.8366 7.743
0.6667 0.6667 0.8378 5.500
0.6750 0.6667 0.8393 5.500
0.6750 0.8333 0.8942 5.500
0.6667 0.8333 0.8922 5.500
0.8250 0.6667 0.8673 5.500
0.8333 0.6667 0.8689 5.500
0.8333 0.8333 0.9311 5.500
0.8250 0.8333 0.9292 5.500
0.6750 0.6667 0.8393 5.500
0.8250 0.6667 0.8673 5.500
0.8250 0.6750 0.8704 5.500
0.6750 0.6750 0.8421 5.500
0.6750 0.8250 0.8914 5.500
0.8250 0.8250 0.9261 5.500
0.8250 0.8333 0.9292 5.500
0.6750 0.8333 0.8942 5.500
0.6750 0.6750 0.8421 7.812
0.8250 0.6750 0.8704 7.812
0.8250 0.8250 0.9261 7.812
0.6750 0.8250 0.8914 7.812
0.6667 0.8333 0.8922 5.500
0.6750 0.8333 0.8942 5.500
0.6750 1.0000 0.9490 5.500
0.6667 1.0000 0.9467 5.500
0.8250 0.8333 0.9292 5.500
0.8333 0.8333 0.9311 5.500
0.8333 1.0000 0.9933 5.500
0.8250 1.0000 0.9910 5.500
0.6750 0.8333 0.8942 5.500
0.8250 0.8333 0.9292 5.500
0.8250 0.8417 0.9323 5.500
0.6750 0.8417 0.8969 5.500
0.6750 0.9917 0.9463 5.500
0.8250 0.9917 0.9879 5.500
0.8250 1.0000 0.9910 5.500
0.6750 1.0000 0.9490 5.500
0.6750 0.8417 0.8969 7.882
0.8250 0.8417 0.9323 7.882
0.8250 0.9917 0.9879 7.882
0.6750 0.9917 0.9463 7.882
0.8333 -1.0000 0.2467 5.500
0.8417 -1.0000 0.2443 5.500
0.8417 -0.8333 0.3069 5.500
0.8333 -0.8333 0.3089 5.500
0.9917 -1.0000 0.2023 5.500
1.0000 -1.0000 0.2000 5.500
1.0000 -0.8333 0.2700 5.500
0.9917 -0.8333 0.2719 5.500
0.8417 -1.0000 0.2443 5.500
0.9917 -1.0000 0.2023 5.500
0.9917 -0.9917 0.2058 5.500
0.8417 -0.9917 0.2475 5.500
0.8417 -0.8417 0.3038 5.500
0.9917 -0.8417 0.2685 5.500
0.9917 -0.8333 0.2719 5.500
0.8417 -0.8333 0.3069 5.500
0.8417 -0.9917 0.2475 7.067
0.9917 -0.9917 0.2058 7.067
0.9917 -0.8417 0.2685 7.067
0.8417 -0.8417 0.3038 7.067
0.8333 -0.8333 0.3089 5.500
0.8417 -0.8333 0.3069 5.500
0.8417 -0.6667 0.3696 5.500
0.8333 -0.6667 0.3711 5.500
0.9917 -0.8333 0.2719 5.500
1.0000 -0.8333 0.2700 5.500
1.0000 -0.6667 0.3400 5.500
0.9917 -0.6667 0.3416 5.500
0.8417 -0.8333 0.3069 5.500
0.9917 -0.8333 0.2719 5.500
0.9917 -0.8250 0.2754 5.500
0.8417 -0.8250 0.3101 5.500
0.8417 -0.6750 0.3664 5.500
0.9917 -0.6750 0.3381 5.500
0.9917 -0.6667 0.3416 5.500
0.8417 -0.6667 0.3696 5.500
0.8417 -0.8250 0.3101 7.146
0.9917 -0.8250 0.2754 7.146
0.9917 -0.6750 0.3381 7.146
0.8417 -0.6750 0.3664 7.146
0.8333 -0.6667 0.3711 5.500
0.8417 -0.6667 0.3696 5.500
0.8417 -0.5000 0.4322 5.500
0.8333 -0.5000 0.4333 5.500
0.9917 -0.6667 0.3416 5.500
1.0000 -0.6667 0.3400 5.500
1.0000 -0.5000 0.4100 5.500
0.9917 -0.5000 0.4112 5.500
0.8417 -0.6667 0.3696 5.500
0.9917 -0.6667 0.3416 5.500
0.9917 -0.6583 0.3450 5.500
0.8417 -0.6583 0.3727 5.500
0.8417 -0.5083 0.4290 5.500
0.9917 -0.5083 0.4077 5.500
0.9917 -0.5000 0.4112 5.500
0.8417 -0.5000 0.4322 5.500
0.8417 -0.6583 0.3727 7.225
0.9917 -0.6583 0.3450 7.225
0.9917 -0.5083 0.4077 7.225
0.8417 -0.5083 0.4290 7.225
0.8333 -0.5000 0.4333 5.500
0.8417 -0.5000 0.4322 5.500
0.8417 -0.3333 0.4948 5.500
0.8333 -0.3333 0.4956 5.500
0.9917 -0.5000 0.4112 5.500
1.0000 -0.5000 0.4100 5.500
1.0000 -0.3333 0.4800 5.500
0.9917 -0.3333 0.4808 5.500
0.8417 -0.5000 0.4322 5.500
0.9917 -0.5000 0.4112 5.500
0.9917 -0.4917 0.4146 5.500
0.8417 -0.4917 0.4353 5.500
0.8417 -0.3417 0.4916 5.500
0.9917 -0.3417 0.4773 5.500
0.9917 -0.3333 0.4808 5.500
0.8417 -0.3333 0.4948 5.500
0.8417 -0.4917 0.4353 7.303
0.9917 -0.4917 0.4146 7.303
0.9917 -0.3417 0.4773 7.303
0.8417 -0.3417 0.4916 7.303
0.8333 -0.3333 0.4956 5.500
0.8417 -0.3333 0.4948 5.500
0.8417 -0.1667 0.5574 5.500
0.8333 -0.1667 0.5578 5.500
0.9917 -0.3333 0.4808 5.500
1.0000 -0.3333 0.4800 5.500
1.0000 -0.1667 0.5500 5.500
0.9917 -0.1667 0.5504 5.500
0.8417 -0.3333 0.4948 5.500
0.9917 -0.3333 0.4808 5.500
0.9917 -0.3250 0.4843 5.500
0.8417 -0.3250 0.4979 5.500
0.8417 -0.1750 0.5543 5.500
0.9917 -0.1750 0.5469 5.500
0.9917 -0.1667 0.5504 5.500
0.8417 -0.1667 0.5574 5.500
0.8417 -0.3250 0.4979 7.382
0.9917 -0.3250 0.4843 7.382
0.9917 -0.1750 0.5469 7.382
0.8417 -0.1750 0.5543 7.382
0.8333 -0.1667 0.5578 5.500
0.8417 -0.1667 0.5574 5.500
0.8417 0.0000 0.6200 5.500
0.8333 0.0000 0.6200 5.500
0.9917 -0.1667 0.5504 5.500
1.0000 -0.1667 0.5500 5.500
1.0000 0.0000 0.6200 5.500
0.9917 0.0000 0.6200 5.500
0.8417 -0.1667 0.5574 5.500
0.9917 -0.1667 0.5504 5.500
0.9917 -0.1583 0.5539 5.500
0.8417 -0.1583 0.5605 5.500
0.8417 -0.0083 0.6169 5.500
0.9917 -0.0083 0.6165 5.500
0.9917 0.0000 0.6200 5.500
0.8417 0.0000 0.6200 5.500
0.8417 -0.1583 0.5605 7.461
0.9917 -0.1583 0.5539 7.461
0.9917 -0.0083 0.6165 7.461
0.8417 -0.0083 0.6169 7.461
0.8333 0.0000 0.6200 5.500
0.8417 0.0000 0.6200 5.500
0.8417 0.1667 0.6826 5.500
0.8333 0.1667 0.6822 5.500
0.9917 0.0000 0.6200 5.500
1.0000 0.0000 0.6200 5.500
1.0000 0.1667 0.6900 5.500
0.9917 0.1667 0.6896 5.500
0.8417 0.0000 0.6200 5.500
0.9917 0.0000 0.6200 5.500
0.9917 0.0083 0.6235 5.500
0.8417 0.0083 0.6231 5.500
0.8417 0.1583 0.6795 5.500
0.9917 0.1583 0.6861 5.500
0.9917 0.1667 0.6896 5.500
0.8417 0.1667 0.6826 5.500
0.8417 0.0083 0.6231 7.539
0.9917 0.0083 0.6235 7.539
0.9917 0.1583 0.6861 7.539
0.8417 0.1583 0.6795 7.539
0.8333 0.1667 0.6822 5.500
0.8417 0.1667 0.6826 5.500
0.8417 0.3333 0.7452 5.500
0.8333 0.3333 0.7444 5.500
0.9917 0.1667 0.6896 5.500
1.0000 0.1667 0.6900 5.500
1.0000 0.3333 0.7600 5.500
0.9917 0.3333 0.7592 5.500
0.8417 0.1667 0.6826 5.500
0.9917 0.1667 0.6896 5.500
0.9917 0.1750 0.6931 5.500
0.8417 0.1750 0.6857 5.500
0.8417 0.3250 0.7421 5.500
0.9917 0.3250 0.7557 5.500
0.9917 0.3333 0.7592 5.500
0.8417 0.3333 0.7452 5.500
0.8417 0.1750 0.6857 7.618
0.9917 0.1750 0.6931 7.618
0.9917 0.3250 0.7557 7.618
0.8417 0.3250 0.7421 7.618
0.8333 0.3333 0.7444 5.500
0.8417 0.3333 0.7452 5.500
0.8417 0.5000 0.8078 5.500
0.8333 0.5000 0.8067 5.500
0.9917 0.3333 0.7592 5.500
1.0000 0.3333 0.7600 5.500
1.0000 0.5000 0.8300 5.500
0.9917 0.5000 0.8288 5.500
0.8417 0.3333 0.7452 5.500
0.9917 0.3333 0.7592 5.500
0.9917 0.3417 0.7627 5.500
0.8417 0.3417 0.7484 5.500
0.8417 0.4917 0.8047 5.500
0.9917 0.4917 0.8254 5.500
0.9917 0.5000 0.8288 5.500
0.8417 0.5000 0.8078 5.500
0.8417 0.3417 0.7484 7.697
0.9917 0.3417 0.7627 7.697
0.9917 0.4917 0.8254 7.697
0.8417 0.4917 0.8047 7.697
0.8333 0.5000 0.8067 5.500
0.8417 0.5000 0.8078 5.500
0.8417 0.6667 0.8704 5.500
0.8333 0.6667 0.8689 5.500
0.9917 0.5000 0.8288 5.500
1.0000 0.5000 0.8300 5.500
1.0000 0.6667 0.9000 5.500
0.9917 0.6667 0.8984 5.500
0.8417 0.5000 0.8078 5.500
0.9917 0.5000 0.8288 5.500
0.9917 0.5083 0.8323 5.500
0.8417 0.5083 0.8110 5.500
0.8417 0.6583 0.8673 5.500
0.9917 0.6583 0.8950 5.500
0.9917 0.6667 0.8984 5.500
0.8417 0.6667 0.8704 5.500
0.8417 0.5083 0.8110 7.775
0.9917 0.5083 0.8323 7.775
0.9917 0.6583 0.8950 7.775
0.8417 0.6583 0.8673 7.775
0.8333 0.6667 0.8689 5.500
0.8417 0.6667 0.8704 5.500
0.8417 0.8333 0.9331 5.500
0.8333 0.8333 0.9311 5.500
0.9917 0.6667 0.8984 5.500
1.0000 0.6667 0.9000 5.500
1.0000 0.8333 0.9700 5.500
0.9917 0.8333 0.9681 5.500
0.8417 0.6667 0.8704 5.500
0.9917 0.6667 0.8984 5.500
0.9917 0.6750 0.9019 5.500
0.8417 0.6750 0.8736 5.500
0.8417 0.8250 0.9299 5.500
0.9917 0.8250 0.9646 5.500
0.9917 0.8333 0.9681 5.500
0.8417 0.8333 0.9331 5.500
0.8417 0.6750 0.8736 7.854
0.9917 0.6750 0.9019 7.854
0.9917 0.8250 0.9646 7.854
0.8417 0.8250 0.9299 7.854
0.8333 0.8333 0.9311 5.500
0.8417 0.8333 0.9331 5.500
0.8417 1.0000 0.9957 5.500
0.8333 1.0000 0.9933 5.500
0.9917 0.8333 0.9681 5.500
1.0000 0.8333 0.9700 5.500
1.0000 1.0000 1.0400 5.500
0.9917 1.0000 1.0377 5.500
0.8417 0.8333 0.9331 5.500
0.9917 0.8333 0.9681 5.500
0.9917 0.8417 0.9715 5.500
0.8417 0.8417 0.9362 5.500
0.8417 0.9917 0.9925 5.500
0.9917 0.9917 1.0342 5.500
0.9917 1.0000 1.0377 5.500
0.8417 1.0000 0.9957 5.500
0.8417 0.8417 0.9362 7.933
0.9917 0.8417 0.9715 7.933
0.9917 0.9917 1.0342 7.933
0.8417 0.9917 0.9925 7.933


==> figures/alignment/surfaces_good.dat <==
x y z c
-1.0000 -1.0000 0.4483 0.500
-0.9917 -1.0000 0.4498 0.500
-0.9917 -0.8333 0.4617 0.500
-1.0000 -0.8333 0.4599 0.500
-0.8417 -1.0000 0.4782 0.500
-0.8333 -1.0000 0.4799 0.500
-0.8333 -0.8333 0.4988 0.500
-0.8417 -0.8333 0.4967 0.500
-0.9917 -1.0000 0.4498 0.500
-0.8417 -1.0000 0.4782 0.500
-0.8417 -0.9917 0.4790 0.500
-0.9917 -0.9917 0.4503 0.500
-0.9917 -0.8417 0.4610 0.500
-0.8417 -0.8417 0.4956 0.500
-0.8417 -0.8333 0.4967 0.500
-0.9917 -0.8333 0.4617 0.500
-0.9917 -0.9917 0.4503 2.040
-0.8417 -0.9917 0.4790 2.040
-0.8417 -0.8417 0.4956 2.040
-0.9917 -0.8417 0.4610 2.040
-1.0000 -0.8333 0.4599 0.500
-0.9917 -0.8333 0.4617 0.500
-0.9917 -0.6667 0.4768 0.500
-1.0000 -0.6667 0.4746 0.500
-0.8417 -0.8333 0.4967 0.500
-0.8333 -0.8333 0.4988 0.500
-0.8333 -0.6667 0.5227 0.500
-0.8417 -0.6667 0.5201 0.500
-0.9917 -0.8333 0.4617 0.500
-0.8417 -0.8333 0.4967 0.500
-0.8417 -0.8250 0.4978 0.500
-0.9917 -0.8250 0.4624 0.500
-0.9917 -0.6750 0.4760 0.500
-0.8417 -0.6750 0.5189 0.500
-0.8417 -0.6667 0.5201 0.500
-0.9917 -0.6667 0.4768 0.500
-0.9917 -0.8250 0.4624 2.071
-0.8417 -0.8250 0.4978 2.071
-0.8417 -0.6750 0.5189 2.071
-0.9917 -0.6750 0.4760 2.071
-1.0000 -0.6667 0.4746 0.500
-0.9917 -0.6667 0.4768 0.500
-0.9917 -0.5000 0.4935 0.500
-1.0000 -0.5000 0.4909 0.500
-0.8417 -0.6667 0.5201 0.500
-0.8333 -0.6667 0.5227 0.500
-0.8333 -0.5000 0.5493 0.500
-0.8417 -0.5000 0.5461 0.500
-0.9917 -0.6667 0.4768 0.500
-0.8417 -0.6667 0.5201 0.500
-0.8417 -0.6583 0.5214 0.500
-0.9917 -0.6583 0.4776 0.500
-0.9917 -0.5083 0.4927 0.500
-0.8417 -0.5083 0.5448 0.500
-0.8417 -0.5000 0.5461 0.500
-0.9917 -0.5000 0.4935 0.500
-0.9917 -0.6583 0.4776 2.108
-0.8417 -0.6583 0.5214 2.108
-0.8417 -0.5083 0.5448 2.108
-0.9917 -0.5083 0.4927 2.108
-1.0000 -0.5000 0.4909 0.500
-0.9917 -0.5000 0.4935 0.500
-0.9917 -0.3333 0.5091 0.500
-1.0000 -0.3333 0.5061 0.500
-0.8417 -0.5000 0.5461 0.500
-0.8333 -0.5000 0.5493 0.500
-0.8333 -0.3333 0.5740 0.500
-0.8417 -0.3333 0.5703 0.500
-0.9917 -0.5000 0.4935 0.500
-0.8417 -0.5000 0.5461 0.500
-0.8417 -0.4917 0.5474 0.500
-0.9917 -0.4917 0.4944 0.500
-0.9917 -0.3417 0.5084 0.500
-0.8417 -0.3417 0.5692 0.500
-0.8417 -0.3333 0.5703 0.500
-0.9917 -0.3333 0.5091 0.500
-0.9917 -0.4917 0.4944 2.146
-0.8417 -0.4917 0.5474 2.146
-0.8417 -0.3417 0.5692 2.146
-0.9917 -0.3417 0.5084 2.146
-1.0000 -0.3333 0.5061 0.500
-0.9917 -0.3333 0.5091 0.500
-0.9917 -0.1667 0.5202 0.500
-1.0000 -0.1667 0.5169 0.500
-0.8417 -0.3333 0.5703 0.500
-0.8333 -0.3333 0.5740 0.500
-0.8333 -0.1667 0.5917 0.500
-0.8417 -0.1667 0.5876 0.500
-0.9917 -0.3333 0.5091 0.500
-0.8417 -0.3333 0.5703 0.500
-0.8417 -0.3250 0.5713 0.500
-0.9917 -0.3250 0.5098 0.500
-0.9917 -0.1750 0.5198 0.500
-0.8417 -0.1750 0.5869 0.500
-0.8417 -0.1667 0.5876 0.500
-0.9917 -0.1667 0.5202 0.500
-0.9917 -0.3250 0.5098 2.177
-0.8417 -0.3250 0.5713 2.177
-0.8417 -0.1750 0.5869 2.177
-0.9917 -0.1750 0.5198 2.177
-1.0000 -0.1667 0.5169 0.500
-0.9917 -0.1667 0.5202 0.500
-0.9917 0.0000 0.5243 0.500
-1.0000 0.0000 0.5209 0.500
-0.8417 -0.1667 0.5876 0.500
-0.8333 -0.1667 0.5917 0.500
-0.8333 0.0000 0.5981 0.500
-0.8417 0.0000 0.5939 0.500
-0.9917 -0.1667 0.5202 0.500
-0.8417 -0.1667 0.5876 0.500
-0.8417 -0.1583 0.5882 0.500
-0.9917 -0.1583 0.5206 0.500
-0.9917 -0.0083 0.5243 0.500
-0.8417 -0.0083 0.5938 0.500
-0.8417 0.0000 0.5939 0.500
-0.9917 0.0000 0.5243 0.500
-0.9917 -0.1583 0.5206 2.195
-0.8417 -0.1583 0.5882 2.195
-0.8417 -0.0083 0.5938 2.195
-0.9917 -0.0083 0.5243 2.195
-1.0000 0.0000 0.5209 0.500
-0.9917 0.0000 0.5243 0.500
-0.9917 0.1667 0.5202 0.500
-1.0000 0.1667 0.5169 0.500
-0.8417 0.0000 0.5939 0.500
-0.8333 0.0000 0.5981 0.500
-0.8333 0.1667 0.5917 0.500
-0.8417 0.1667 0.5876 0.500
-0.9917 0.0000 0.5243 0.500
-0.8417 0.0000 0.5939 0.500
-0.8417 0.0083 0.5938 0.500
-0.9917 0.0083 0.5243 0.500
-0.9917 0.1583 0.5206 0.500
-0.8417 0.1583 0.5882 0.500
-0.8417 0.1667 0.5876 0.500
-0.9917 0.1667 0.5202 0.500
-0.9917 0.0083 0.5243 2.195
-0.8417 0.0083 0.5938 2.195
-0.8417 0.1583 0.5882 2.195
-0.9917 0.1583 0.5206 2.195
-1.0000 0.1667 0.5169 0.500
-0.9917 0.1667 0.5202 0.500
-0.9917 0.3333 0.5091 0.500
-1.0000 0.3333 0.5061 0.500
-0.8417 0.1667 0.5876 0.500
-0.8333 0.1667 0.5917 0.500
-0.8333 0.3333 0.5740 0.500
-0.8417 0.3333 0.5703 0.500
-0.9917 0.1667 0.5202 0.500
-0.8417 0.1667 0.5876 0.500
-0.8417 0.1750 0.5869 0.500
-0.9917 0.1750 0.5198 0.500
-0.9917 0.3250 0.5098 0.500
-0.8417 0.3250 0.5713 0.500
-0.8417 0.3333 0.5703 0.500
-0.9917 0.3333 0.5091 0.500
-0.9917 0.1750 0.5198 2.177
-0.8417 0.1750 0.5869 2.177
-0.8417 0.3250 0.5713 2.177
-0.9917 0.3250 0.5098 2.177
-1.0000 0.3333 0.5061 0.500
-0.9917 0.3333 0.5091 0.500
-0.9917 0.5000 0.4935 0.500
-1.0000 0.5000 0.4909 0.500
-0.8417 0.3333 0.5703 0.500
-0.8333 0.3333 0.5740 0.500
-0.8333 0.5000 0.5493 0.500
-0.8417 0.5000 0.5461 0.500
-0.9917 0.3333 0.5091 0.500
-0.8417 0.3333 0.5703 0.500
-0.8417 0.3417 0.5692 0.500
-0.9917 0.3417 0.5084 0.500
-0.9917 0.4917 0.4944 0.500
-0.8417 0.4917 0.5474 0.500
-0.8417 0.5000 0.5461 0.500
-0.9917 0.5000 0.4935 0.500
-0.9917 0.3417 0.5084 2.146
-0.8417 0.3417 0.5692 2.146
-0.8417 0.4917 0.5474 2.146
-0.9917 0.4917 0.4944 2.146
-1.0000 0.5000 0.4909 0.500
-0.9917 0.5000 0.4935 0.500
-0.9917 0.6667 0.4768 0.500
-1.0000 0.6667 0.4746 0.500
-0.8417 0.5000 0.5461 0.500
-0.8333 0.5000 0.5493 0.500
-0.8333 0.6667 0.5227 0.500
-0.8417 0.6667 0.5201 0.500
-0.9917 0.5000 0.4935 0.500
-0.8417 0.5000 0.5461 0.500
-0.8417 0.5083 0.5448 0.500
-0.9917 0.5083 0.4927 0.500
-0.9917 0.6583 0.4776 0.500
-0.8417 0.6583 0.5214 0.500
-0.8417 0.6667 0.5201 0.500
-0.9917 0.6667 0.4768 0.500
-0.9917 0.5083 0.4927 2.108
-0.8417 0.5083 0.5448 2.108
-0.8417 0.6583 0.5214 2.108
-0.9917 0.6583 0.4776 2.108
-1.0000 0.6667 0.4746 0.500
-0.9917 0.6667 0.4768 0.500
-0.9917 0.8333 0.4617 0.500
-1.0000 0.8333 0.4599 0.500
-0.8417 0.6667 0.5201 0.500
-0.8333 0.6667 0.5227 0.500
-0.8333 0.8333 0.4988 0.500
-0.8417 0.8333 0.4967 0.500
-0.9917 0.6667 0.4768 0.500
-0.8417 0.6667 0.5201 0.500
-0.8417 0.6750 0.5189 0.500
-0.9917 0.6750 0.4760 0.500
-0.9917 0.8250 0.4624 0.500
-0.8417 0.8250 0.4978 0.500
-0.8417 0.8333 0.4967 0.500
-0.9917 0.8333 0.4617 0.500
-0.9917 0.6750 0.4760 2.071
-0.8417 0.6750 0.5189 2.071
-0.8417 0.8250 0.4978 2.071
-0.9917 0.8250 0.4624 2.071
-1.0000 0.8333 0.4599 0.500
-0.9917 0.8333 0.4617 0.500
-0.9917 1.0000 0.4498 0.500
-1.0000 1.0000 0.4483 0.500
-0.8417 0.8333 0.4967 0.500
-0.8333 0.8333 0.4988 0.500
-0.8333 1.0000 0.4799 0.500
-0.8417 1.0000 0.4782 0.500
-0.9917 0.8333 0.4617 0.500
-0.8417 0.8333 0.4967 0.500
-0.8417 0.8417 0.4956 0.500
-0.9917 0.8417 0.4610 0.500
-0.9917 0.9917 0.4503 0.500
-0.8417 0.9917 0.4790 0.500
-0.8417 1.0000 0.4782 0.500
-0.9917 1.0000 0.4498 0.500
-0.9917 0.8417 0.4610 2.040
-0.8417 0.8417 0.4956 2.040
-0.8417 0.9917 0.4790 2.040
-0.9917 0.9917 0.4503 2.040
-0.8333 -1.0000 0.4799 0.500
-0.8250 -1.0000 0.4816 0.500
-0.8250 -0.8333 0.5009 0.500
-0.8333 -0.8333 0.4988 0.500
-0.6750 -1.0000 0.5128 0.500
-0.6667 -1.0000 0.5146 0.500
-0.6667 -0.8333 0.5427 0.500
-0.6750 -0.8333 0.5405 0.500
-0.8250 -1.0000 0.4816 0.500
-0.6750 -1.0000 0.5128 0.500
-0.6750 -0.9917 0.5140 0.500
-0.8250 -0.9917 0.4824 0.500
-0.8250 -0.8417 0.4998 0.500
-0.6750 -0.8417 0.5389 0.500
-0.6750 -0.8333 0.5405 0.500
-0.8250 -0.8333 0.5009 0.500
-0.8250 -0.9917 0.4824 2.108
-0.6750 -0.9917 0.5140 2.108
-0.6750 -0.8417 0.5389 2.108
-0.8250 -0.8417 0.4998 2.108
-0.8333 -0.8333 0.4988 0.500
-0.8250 -0.8333 0.5009 0.500
-0.8250 -0.6667 0.5254 0.500
-0.8333 -0.6667 0.5227 0.500
-0.6750 -0.8333 0.5405 0.500
-0.6667 -0.8333 0.5427 0.500
-0.6667 -0.6667 0.5785 0.500
-0.6750 -0.6667 0.5756 0.500
-0.8250 -0.8333 0.5009 0.500
-0.6750 -0.8333 0.5405 0.500
-0.6750 -0.8250 0.5421 0.500
-0.8250 -0.8250 0.5020 0.500
-0.8250 -0.6750 0.5241 0.500
-0.6750 -0.6750 0.5737 0.500
-0.6750 -0.6667 0.5756 0.500
-0.8250 -0.6667 0.5254 0.500
-0.8250 -0.8250 0.5020 2.156
-0.6750 -0.8250 0.5421 2.156
-0.6750 -0.6750 0.5737 2.156
-0.8250 -0.6750 0.5241 2.156
-0.8333 -0.6667 0.5227 0.500
-0.8250 -0.6667 0.5254 0.500
-0.8250 -0.5000 0.5525 0.500
-0.8333 -0.5000 0.5493 0.500
-0.6750 -0.6667 0.5756 0.500
-0.6667 -0.6667 0.5785 0.500
-0.6667 -0.5000 0.6181 0.500
-0.6750 -0.5000 0.6145 0.500
-0.8250 -0.6667 0.5254 0.500
-0.6750 -0.6667 0.5756 0.500
-0.6750 -0.6583 0.5775 0.500
-0.8250 -0.6583 0.5267 0.500
-0.8250 -0.5083 0.5512 0.500
-0.6750 -0.5083 0.6126 0.500
-0.6750 -0.5000 0.6145 0.500
-0.8250 -0.5000 0.5525 0.500
-0.8250 -0.6583 0.5267 2.213
-0.6750 -0.6583 0.5775 2.213
-0.6750 -0.5083 0.6126 2.213
-0.8250 -0.5083 0.5512 2.213
-0.8333 -0.5000 0.5493 0.500
-0.8250 -0.5000 0.5525 0.500
-0.8250 -0.3333 0.5778 0.500
-0.8333 -0.3333 0.5740 0.500
-0.6750 -0.5000 0.6145 0.500
-0.6667 -0.5000 0.6181 0.500
-0.6667 -0.3333 0.6550 0.500
-0.6750 -0.3333 0.6507 0.500
-0.8250 -0.5000 0.5525 0.500
-0.6750 -0.5000 0.6145 0.500
-0.6750 -0.4917 0.6164 0.500
-0.8250 -0.4917 0.5539 0.500
-0.8250 -0.3417 0.5766 0.500
-0.6750 -0.3417 0.6491 0.500
-0.6750 -0.3333 0.6507 0.500
-0.8250 -0.3333 0.5778 0.500
-0.8250 -0.4917 0.5539 2.272
-0.6750 -0.4917 0.6164 2.272
-0.6750 -0.3417 0.6491 2.272
-0.8250 -0.3417 0.5766 2.272
-0.8333 -0.3333 0.5740 0.500
-0.8250 -0.3333 0.5778 0.500
-0.8250 -0.1667 0.5959 0.500
-0.8333 -0.1667 0.5917 0.500
-0.6750 -0.3333 0.6507 0.500
-0.6667 -0.3333 0.6550 0.500
-0.6667 -0.1667 0.6814 0.500
-0.6750 -0.1667 0.6766 0.500
-0.8250 -0.3333 0.5778 0.500
-0.6750 -0.3333 0.6507 0.500
-0.6750 -0.3250 0.6523 0.500
-0.8250 -0.3250 0.5789 0.500
-0.8250 -0.1750 0.5952 0.500
-0.6750 -0.1750 0.6757 0.500
-0.6750 -0.1667 0.6766 0.500
-0.8250 -0.1667 0.5959 0.500
-0.8250 -0.3250 0.5789 2.321
-0.6750 -0.3250 0.6523 2.321
-0.6750 -0.1750 0.6757 2.321
-0.8250 -0.1750 0.5952 2.321
-0.8333 -0.1667 0.5917 0.500
-0.8250 -0.1667 0.5959 0.500
-0.8250 0.0000 0.6024 0.500
-0.8333 0.0000 0.5981 0.500
-0.6750 -0.1667 0.6766 0.500
-0.6667 -0.1667 0.6814 0.500
-0.6667 0.0000 0.6910 0.500
-0.6750 0.0000 0.6861 0.500
-0.8250 -0.1667 0.5959 0.500
-0.6750 -0.1667 0.6766 0.500
-0.6750 -0.1583 0.6775 0.500
-0.8250 -0.1583 0.5965 0.500
-0.8250 -0.0083 0.6024 0.500
-0.6750 -0.0083 0.6861 0.500
-0.6750 0.0000 0.6861 0.500
-0.8250 0.0000 0.6024 0.500
-0.8250 -0.1583 0.5965 2.349
-0.6750 -0.1583 0.6775 2.349
-0.6750 -0.0083 0.6861 2.349
-0.8250 -0.0083 0.6024 2.349
-0.8333 0.0000 0.5981 0.500
-0.8250 0.0000 0.6024 0.500
-0.8250 0.1667 0.5959 0.500
-0.8333 0.1667 0.5917 0.500
-0.6750 0.0000 0.6861 0.500
-0.6667 0.0000 0.6910 0.500
-0.6667 0.1667 0.6814 0.500
-0.6750 0.1667 0.6766 0.500
-0.8250 0.0000 0.6024 0.500
-0.6750 0.0000 0.6861 0.500
-0.6750 0.0083 0.6861 0.500
-0.8250 0.0083 0.6024 0.500
-0.8250 0.1583 0.5965 0.500
-0.6750 0.1583 0.6775 0.500
-0.6750 0.1667 0.6766 0.500
-0.8250 0.1667 0.5959 0.500
-0.8250 0.0083 0.6024 2.349
-0.6750 0.0083 0.6861 2.349
-0.6750 0.1583 0.6775 2.349
-0.8250 0.1583 0.5965 2.349
-0.8333 0.1667 0.5917 0.500
-0.8250 0.1667 0.5959 0.500
-0.8250 0.3333 0.5778 0.500
-0.8333 0.3333 0.5740 0.500
-0.6750 0.1667 0.6766 0.500
-0.6667 0.1667 0.6814 0.500
-0.6667 0.3333 0.6550 0.500
-0.6750 0.3333 0.6507 0.500
-0.8250 0.1667 0.5959 0.500
-0.6750 0.1667 0.6766 0.500
-0.6750 0.1750 0.6757 0.500
-0.8250 0.1750 0.5952 0.500
-0.8250 0.3250 0.5789 0.500
-0.6750 0.3250 0.6523 0.500
-0.6750 0.3333 0.6507 0.500
-0.8250 0.3333 0.5778 0.500
-0.8250 0.1750 0.5952 2.321
-0.6750 0.1750 0.6757 2.321
-0.6750 0.3250 0.6523 2.321
-0.8250 0.3250 0.5789 2.321
-0.8333 0.3333 0.5740 0.500
-0.8250 0.3333 0.5778 0.500
-0.8250 0.5000 0.5525 0.500
-0.8333 0.5000 0.5493 0.500
-0.6750 0.3333 0.6507 0.500
-0.6667 0.3333 0.6550 0.500
-0.6667 0.5000 0.6181 0.500
-0.6750 0.5000 0.6145 0.500
-0.8250 0.3333 0.5778 0.500
-0.6750 0.3333 0.6507 0.500
-0.6750 0.3417 0.6491 0.500
-0.8250 0.3417 0.5766 0.500
-0.8250 0.4917 0.5539 0.500
-0.6750 0.4917 0.6164 0.500
-0.6750 0.5000 0.6145 0.500
-0.8250 0.5000 0.5525 0.500
-0.8250 0.3417 0.5766 2.272
-0.6750 0.3417 0.6491 2.272
-0.6750 0.4917 0.6164 2.272
-0.8250 0.4917 0.5539 2.272
-0.8333 0.5000 0.5493 0.500
-0.8250 0.5000 0.5525 0.500
-0.8250 0.6667 0.5254 0.500
-0.8333 0.6667 0.5227 0.500
-0.6750 0.5000 0.6145 0.500
-0.6667 0.5000 0.6181 0.500
-0.6667 0.6667 0.5785 0.500
-0.6750 0.6667 0.5756 0.500
-0.8250 0.5000 0.5525 0.500
-0.6750 0.5000 0.6145 0.500
-0.6750 0.5083 0.6126 0.500
-0.8250 0.5083 0.5512 0.500
-0.8250 0.6583 0.5267 0.500
-0.6750 0.6583 0.5775 0.500
-0.6750 0.6667 0.5756 0.500
-0.8250 0.6667 0.5254 0.500
-0.8250 0.5083 0.5512 2.213
-0.6750 0.5083 0.6126 2.213
-0.6750 0.6583 0.5775 2.213
-0.8250 0.6583 0.5267 2.213
-0.8333 0.6667 0.5227 0.500
-0.8250 0.6667 0.5254 0.500
-0.8250 0.8333 0.5009 0.500
-0.8333 0.8333 0.4988 0.500
-0.6750 0.6667 0.5756 0.500
-0.6667 0.6667 0.5785 0.500
-0.6667 0.8333 0.5427 0.500
-0.6750 0.8333 0.5405 0.500
-0.8250 0.6667 0.5254 0.500
-0.6750 0.6667 0.5756 0.500
-0.6750 0.6750 0.5737 0.500
-0.8250 0.6750 0.5241 0.500
-0.8250 0.8250 0.5020 0.500
-0.6750 0.8250 0.5421 0.500
-0.6750 0.8333 0.5405 0.500
-0.8250 0.8333 0.5009 0.500
-0.8250 0.6750 0.5241 2.156
-0.6750 0.6750 0.5737 2.156
-0.6750 0.8250 0.5421 2.156
-0.8250 0.8250 0.5020 2.156
-0.8333 0.8333 0.4988 0.500
-0.8250 0.8333 0.5009 0.500
-0.8250 1.0000 0.4816 0.500
-0.8333 1.0000 0.4799 0.500
-0.6750 0.8333 0.5405 0.500
-0.6667 0.8333 0.5427 0.500
-0.6667 1.0000 0.5146 0.500
-0.6750 1.0000 0.5128 0.500
-0.8250 0.8333 0.5009 0.500
-0.6750 0.8333 0.5405 0.500
-0.6750 0.8417 0.5389 0.500
-0.8250 0.8417 0.4998 0.500
-0.8250 0.9917 0.4824 0.500
-0.6750 0.9917 0.5140 0.500
-0.6750 1.0000 0.5128 0.500
-0.8250 1.0000 0.4816 0.500
-0.8250 0.8417 0.4998 2.108
-0.6750 0.8417 0.5389 2.108
-0.6750 0.9917 0.5140 2.108
-0.8250 0.9917 0.4824 2.108
-0.6667 -1.0000 0.5146 0.500
-0.6583 -1.0000 0.5164 0.500
-0.6583 -0.8333 0.5450 0.500
-0.6667 -0.8333 0.5427 0.500
-0.5083 -1.0000 0.5491 0.500
-0.5000 -1.0000 0.5509 0.500
-0.5000 -0.8333 0.5893 0.500
-0.5083 -0.8333 0.5870 0.500
-0.6583 -1.0000 0.5164 0.500
-0.5083 -1.0000 0.5491 0.500
-0.5083 -0.9917 0.5507 0.500
-0.6583 -0.9917 0.5176 0.500
-0.6583 -0.8417 0.5434 0.500
-0.5083 -0.8417 0.5848 0.500
-0.5083 -0.8333 0.5870 0.500
-0.6583 -0.8333 0.5450 0.500
-0.6583 -0.9917 0.5176 2.181
-0.5083 -0.9917 0.5507 2.181
-0.5083 -0.8417 0.5848 2.181
-0.6583 -0.8417 0.5434 2.181
-0.6667 -0.8333 0.5427 0.500
-0.6583 -0.8333 0.5450 0.500
-0.6583 -0.6667 0.5815 0.500
-0.6667 -0.6667 0.5785 0.500
-0.5083 -0.8333 0.5870 0.500
-0.5000 -0.8333 0.5893 0.500
-0.5000 -0.6667 0.6381 0.500
-0.5083 -0.6667 0.6352 0.500
-0.6583 -0.8333 0.5450 0.500
-0.5083 -0.8333 0.5870 0.500
-0.5083 -0.8250 0.5892 0.500
-0.6583 -0.8250 0.5467 0.500
-0.6583 -0.6750 0.5795 0.500
-0.5083 -0.6750 0.6326 0.500
-0.5083 -0.6667 0.6352 0.500
-0.6583 -0.6667 0.5815 0.500
-0.6583 -0.8250 0.5467 2.250
-0.5083 -0.8250 0.5892 2.250
-0.5083 -0.6750 0.6326 2.250
-0.6583 -0.6750 0.5795 2.250
-0.6667 -0.6667 0.5785 0.500
-0.6583 -0.6667 0.5815 0.500
-0.6583 -0.5000 0.6218 0.500
-0.6667 -0.5000 0.6181 0.500
-0.5083 -0.6667 0.6352 0.500
-0.5000 -0.6667 0.6381 0.500
-0.5000 -0.5000 0.6922 0.500
-0.5083 -0.5000 0.6885 0.500
-0.6583 -0.6667 0.5815 0.500
-0.5083 -0.6667 0.6352 0.500
-0.5083 -0.6583 0.6378 0.500
-0.6583 -0.6583 0.5834 0.500
-0.6583 -0.5083 0.6198 0.500
-0.5083 -0.5083 0.6858 0.500
-0.5083 -0.5000 0.6885 0.500
-0.6583 -0.5000 0.6218 0.500
-0.6583 -0.6583 0.5834 2.332
-0.5083 -0.6583 0.6378 2.332
-0.5083 -0.5083 0.6858 2.332
-0.6583 -0.5083 0.6198 2.332
-0.6667 -0.5000 0.6181 0.500
-0.6583 -0.5000 0.6218 0.500
-0.6583 -0.3333 0.6593 0.500
-0.6667 -0.3333 0.6550 0.500
-0.5083 -0.5000 0.6885 0.500
-0.5000 -0.5000 0.6922 0.500
-0.5000 -0.3333 0.7425 0.500
-0.5083 -0.3333 0.7381 0.500
-0.6583 -0.5000 0.6218 0.500
-0.5083 -0.5000 0.6885 0.500
-0.5083 -0.4917 0.6912 0.500
-0.6583 -0.4917 0.6238 0.500
-0.6583 -0.3417 0.6576 0.500
-0.5083 -0.3417 0.7359 0.500
-0.5083 -0.3333 0.7381 0.500
-0.6583 -0.3333 0.6593 0.500
-0.6583 -0.4917 0.6238 2.416
-0.5083 -0.4917 0.6912 2.416
-0.5083 -0.3417 0.7359 2.416
-0.6583 -0.3417 0.6576 2.416
-0.6667 -0.3333 0.6550 0.500
-0.6583 -0.3333 0.6593 0.500
-0.6583 -0.1667 0.6862 0.500
-0.6667 -0.1667 0.6814 0.500
-0.5083 -0.3333 0.7381 0.500
-0.5000 -0.3333 0.7425 0.500
-0.5000 -0.1667 0.7785 0.500
-0.5083 -0.1667 0.7737 0.500
-0.6583 -0.3333 0.6593 0.500
-0.5083 -0.3333 0.7381 0.500
-0.5083 -0.3250 0.7403 0.500
-0.6583 -0.3250 0.6610 0.500
-0.6583 -0.1750 0.6852 0.500
-0.5083 -0.1750 0.7724 0.500
-0.5083 -0.1667 0.7737 0.500
-0.6583 -0.1667 0.6862 0.500
-0.6583 -0.3250 0.6610 2.485
-0.5083 -0.3250 0.7403 2.485
-0.5083 -0.1750 0.7724 2.485
-0.6583 -0.1750 0.6852 2.485
-0.6667 -0.1667 0.6814 0.500
-0.6583 -0.1667 0.6862 0.500
-0.6583 0.0000 0.6959 0.500
-0.6667 0.0000 0.6910 0.500
-0.5083 -0.1667 0.7737 0.500
-0.5000 -0.1667 0.7785 0.500
-0.5000 0.0000 0.7916 0.500
-0.5083 0.0000 0.7866 0.500
-0.6583 -0.1667 0.6862 0.500
-0.5083 -0.1667 0.7737 0.500
-0.5083 -0.1583 0.7749 0.500
-0.6583 -0.1583 0.6871 0.500
-0.6583 -0.0083 0.6959 0.500
-0.5083 -0.0083 0.7866 0.500
-0.5083 0.0000 0.7866 0.500
-0.6583 0.0000 0.6959 0.500
-0.6583 -0.1583 0.6871 2.525
-0.5083 -0.1583 0.7749 2.525
-0.5083 -0.0083 0.7866 2.525
-0.6583 -0.0083 0.6959 2.525
-0.6667 0.0000 0.6910 0.500
-0.6583 0.0000 0.6959 0.500
-0.6583 0.1667 0.6862 0.500
-0.6667 0.1667 0.6814 0.500
-0.5083 0.0000 0.7866 0.500
-0.5000 0.0000 0.7916 0.500
-0.5000 0.1667 0.7785 0.500
-0.5083 0.1667 0.7737 0.500
-0.6583 0.0000 0.6959 0.500
-0.5083 0.0000 0.7866 0.500
-0.5083 0.0083 0.7866 0.500
-0.6583 0.0083 0.6959 0.500
-0.6583 0.1583 0.6871 0.500
-0.5083 0.1583 0.7749 0.500
-0.5083 0.1667 0.7737 0.500
-0.6583 0.1667 0.6862 0.500
-0.6583 0.0083 0.6959 2.525
-0.5083 0.0083 0.7866 2.525
-0.5083 0.1583 0.7749 2.525
-0.6583 0.1583 0.6871 2.525
-0.6667 0.1667 0.6814 0.500
-0.6583 0.1667 0.6862 0.500
-0.6583 0.3333 0.6593 0.500
-0.6667 0.3333 0.6550 0.500
-0.5083 0.1667 0.7737 0.500
-0.5000 0.1667 0.7785 0.500
-0.5000 0.3333 0.7425 0.500
-0.5083 0.3333 0.7381 0.500
-0.6583 0.1667 0.6862 0.500
-0.5083 0.1667 0.7737 0.500
-0.5083 0.1750 0.7724 0.500
-0.6583 0.1750 0.6852 0.500
-0.6583 0.3250 0.6610 0.500
-0.5083 0.3250 0.7403 0.500
-0.5083 0.3333 0.7381 0.500
-0.6583 0.3333 0.6593 0.500
-0.6583 0.1750 0.6852 2.485
-0.5083 0.1750 0.7724 2.485
-0.5083 0.3250 0.7403 2.485
-0.6583 0.3250 0.6610 2.485
-0.6667 0.3333 0.6550 0.500
-0.6583 0.3333 0.6593 0.500
-0.6583 0.5000 0.6218 0.500
-0.6667 0.5000 0.6181 0.500
-0.5083 0.3333 0.7381 0.500
-0.5000 0.3333 0.7425 0.500
-0.5000 0.5000 0.6922 0.500
-0.5083 0.5000 0.6885 0.500
-0.6583 0.3333 0.6593 0.500
-0.5083 0.3333 0.7381 0.500
-0.5083 0.3417 0.7359 0.500
-0.6583 0.3417 0.6576 0.500
-0.6583 0.4917 0.6238 0.500
-0.5083 0.4917 0.6912 0.500
-0.5083 0.5000 0.6885 0.500
-0.6583 0.5000 0.6218 0.500
-0.6583 0.3417 0.6576 2.416
-0.5083 0.3417 0.7359 2.416
-0.5083 0.4917 0.6912 2.416
-0.6583 0.4917 0.6238 2.416
-0.6667 0.5000 0.6181 0.500
-0.6583 0.5000 0.6218 0.500
-0.6583 0.6667 0.5815 0.500
-0.6667 0.6667 0.5785 0.500
-0.5083 0.5000 0.6885 0.500
-0.5000 0.5000 0.6922 0.500
-0.5000 0.6667 0.6381 0.500
-0.5083 0.6667 0.6352 0.500
-0.6583 0.5000 0.6218 0.500
-0.5083 0.5000 0.6885 0.500
-0.5083 0.5083 0.6858 0.500
-0.6583 0.5083 0.6198 0.500
-0.6583 0.6583 0.5834 0.500
-0.5083 0.6583 0.6378 0.500
-0.5083 0.6667 0.6352 0.500
-0.6583 0.6667 0.5815 0.500
-0.6583 0.5083 0.6198 2.332
-0.5083 0.5083 0.6858 2.332
-0.5083 0.6583 0.6378 2.332
-0.6583 0.6583 0.5834 2.332
-0.6667 0.6667 0.5785 0.500
-0.6583 0.6667 0.5815 0.500
-0.6583 0.8333 0.5450 0.500
-0.6667 0.8333 0.5427 0.500
-0.5083 0.6667 0.6352 0.500
-0.5000 0.6667 0.6381 0.500
-0.5000 0.8333 0.5893 0.500
-0.5083 0.8333 0.5870 0.500
-0.6583 0.6667 0.5815 0.500
-0.5083 0.6667 0.6352 0.500
-0.5083 0.6750 0.6326 0.500
-0.6583 0.6750 0.5795 0.500
-0.6583 0.8250 0.5467 0.500
-0.5083 0.8250 0.5892 0.500
-0.5083 0.8333 0.5870 0.500
-0.6583 0.8333 0.5450 0.500
-0.6583 0.6750 0.5795 2.250
-0.5083 0.6750 0.6326 2.250
-0.5083 0.8250 0.5892 2.250
-0.6583 0.8250 0.5467 2.250
-0.6667 0.8333 0.5427 0.500
-0.6583 0.8333 0.5450 0.500
-0.6583 1.0000 0.5164 0.500
-0.6667 1.0000 0.5146 0.500
-0.5083 0.8333 0.5870 0.500
-0.5000 0.8333 0.5893 0.500
-0.5000 1.0000 0.5509 0.500
-0.5083 1.0000 0.5491 0.500
-0.6583 0.8333 0.5450 0.500
-0.5083 0.8333 0.5870 0.500
-0.5083 0.8417 0.5848 0.500
-0.6583 0.8417 0.5434 0.500
-0.6583 0.9917 0.5176 0.500
-0.5083 0.9917 0.5507 0.500
-0.5083 1.0000 0.5491 0.500
-0.6583 1.0000 0.5164 0.500
-0.6583 0.8417 0.5434 2.181
-0.5083 0.8417 0.5848 2.181
-0.5083 0.9917 0.5507 2.181
-0.6583 0.9917 0.5176 2.181
-0.5000 -1.0000 0.5509 0.500
-0.4917 -1.0000 0.5527 0.500
-0.4917 -0.8333 0.5916 0.500
-0.5000 -0.8333 0.5893 0.500
-0.3417 -1.0000 0.5844 0.500
-0.3333 -1.0000 0.5861 0.500
-0.3333 -0.8333 0.6340 0.500
-0.3417 -0.8333 0.6319 0.500
-0.4917 -1.0000 0.5527 0.500
-0.3417 -1.0000 0.5844 0.500
-0.3417 -0.9917 0.5864 0.500
-0.4917 -0.9917 0.5544 0.500
-0.4917 -0.8417 0.5894 0.500
-0.3417 -0.8417 0.6292 0.500
-0.3417 -0.8333 0.6319 0.500
-0.4917 -0.8333 0.5916 0.500
-0.4917 -0.9917 0.5544 2.255
-0.3417 -0.9917 0.5864 2.255
-0.3417 -0.8417 0.6292 2.255
-0.4917 -0.8417 0.5894 2.255
-0.5000 -0.8333 0.5893 0.500
-0.4917 -0.8333 0.5916 0.500
-0.4917 -0.6667 0.6411 0.500
-0.5000 -0.6667 0.6381 0.500
-0.3417 -0.8333 0.6319 0.500
-0.3333 -0.8333 0.6340 0.500
-0.3333 -0.6667 0.6950 0.500
-0.3417 -0.6667 0.6923 0.500
-0.4917 -0.8333 0.5916 0.500
-0.3417 -0.8333 0.6319 0.500
-0.3417 -0.8250 0.6346 0.500
-0.4917 -0.8250 0.5939 0.500
-0.4917 -0.6750 0.6384 0.500
-0.3417 -0.6750 0.6891 0.500
-0.3417 -0.6667 0.6923 0.500
-0.4917 -0.6667 0.6411 0.500
-0.4917 -0.8250 0.5939 2.345
-0.3417 -0.8250 0.6346 2.345
-0.3417 -0.6750 0.6891 2.345
-0.4917 -0.6750 0.6384 2.345
-0.5000 -0.6667 0.6381 0.500
-0.4917 -0.6667 0.6411 0.500
-0.4917 -0.5000 0.6959 0.500
-0.5000 -0.5000 0.6922 0.500
-0.3417 -0.6667 0.6923 0.500
-0.3333 -0.6667 0.6950 0.500
-0.3333 -0.5000 0.7625 0.500
-0.3417 -0.5000 0.7593 0.500
-0.4917 -0.6667 0.6411 0.500
-0.3417 -0.6667 0.6923 0.500
-0.3417 -0.6583 0.6956 0.500
-0.4917 -0.6583 0.6438 0.500
-0.4917 -0.5083 0.6932 0.500
-0.3417 -0.5083 0.7559 0.500
-0.3417 -0.5000 0.7593 0.500
-0.4917 -0.5000 0.6959 0.500
-0.4917 -0.6583 0.6438 2.452
-0.3417 -0.6583 0.6956 2.452
-0.3417 -0.5083 0.7559 2.452
-0.4917 -0.5083 0.6932 2.452
-0.5000 -0.5000 0.6922 0.500
-0.4917 -0.5000 0.6959 0.500
-0.4917 -0.3333 0.7469 0.500
-0.5000 -0.3333 0.7425 0.500
-0.3417 -0.5000 0.7593 0.500
-0.3333 -0.5000 0.7625 0.500
-0.3333 -0.3333 0.8254 0.500
-0.3417 -0.3333 0.8215 0.500
-0.4917 -0.5000 0.6959 0.500
-0.3417 -0.5000 0.7593 0.500
-0.3417 -0.4917 0.7626 0.500
-0.4917 -0.4917 0.6986 0.500
-0.4917 -0.3417 0.7446 0.500
-0.3417 -0.3417 0.8187 0.500
-0.3417 -0.3333 0.8215 0.500
-0.4917 -0.3333 0.7469 0.500
-0.4917 -0.4917 0.6986 2.561
-0.3417 -0.4917 0.7626 2.561
-0.3417 -0.3417 0.8187 2.561
-0.4917 -0.3417 0.7446 2.561
-0.5000 -0.3333 0.7425 0.500
-0.4917 -0.3333 0.7469 0.500
-0.4917 -0.1667 0.7834 0.500
-0.5000 -0.1667 0.7785 0.500
-0.3417 -0.3333 0.8215 0.500
-0.3333 -0.3333 0.8254 0.500
-0.3333 -0.1667 0.8703 0.500
-0.3417 -0.1667 0.8661 0.500
-0.4917 -0.3333 0.7469 0.500
-0.3417 -0.3333 0.8215 0.500
-0.3417 -0.3250 0.8243 0.500
-0.4917 -0.3250 0.7491 0.500
-0.4917 -0.1750 0.7820 0.500
-0.3417 -0.1750 0.8645 0.500
-0.3417 -0.1667 0.8661 0.500
-0.4917 -0.1667 0.7834 0.500
-0.4917 -0.3250 0.7491 2.652
-0.3417 -0.3250 0.8243 2.652
-0.3417 -0.1750 0.8645 2.652
-0.4917 -0.1750 0.7820 2.652
-0.5000 -0.1667 0.7785 0.500
-0.4917 -0.1667 0.7834 0.500
-0.4917 0.0000 0.7967 0.500
-0.5000 0.0000 0.7916 0.500
-0.3417 -0.1667 0.8661 0.500
-0.3333 -0.1667 0.8703 0.500
-0.3333 0.0000 0.8867 0.500
-0.3417 0.0000 0.8823 0.500
-0.4917 -0.1667 0.7834 0.500
-0.3417 -0.1667 0.8661 0.500
-0.3417 -0.1583 0.8677 0.500
-0.4917 -0.1583 0.7846 0.500
-0.4917 -0.0083 0.7966 0.500
-0.3417 -0.0083 0.8823 0.500
-0.3417 0.0000 0.8823 0.500
-0.4917 0.0000 0.7967 0.500
-0.4917 -0.1583 0.7846 2.704
-0.3417 -0.1583 0.8677 2.704
-0.3417 -0.0083 0.8823 2.704
-0.4917 -0.0083 0.7966 2.704
-0.5000 0.0000 0.7916 0.500
-0.4917 0.0000 0.7967 0.500
-0.4917 0.1667 0.7834 0.500
-0.5000 0.1667 0.7785 0.500
-0.3417 0.0000 0.8823 0.500
-0.3333 0.0000 0.8867 0.500
-0.3333 0.1667 0.8703 0.500
-0.3417 0.1667 0.8661 0.500
-0.4917 0.0000 0.7967 0.500
-0.3417 0.0000 0.8823 0.500
-0.3417 0.0083 0.8823 0.500
-0.4917 0.0083 0.7966 0.500
-0.4917 0.1583 0.7846 0.500
-0.3417 0.1583 0.8677 0.500
-0.3417 0.1667 0.8661 0.500
-0.4917 0.1667 0.7834 0.500
-0.4917 0.0083 0.7966 2.704
-0.3417 0.0083 0.8823 2.704
-0.3417 0.1583 0.8677 2.704
-0.4917 0.1583 0.7846 2.704
-0.5000 0.1667 0.7785 0.500
-0.4917 0.1667 0.7834 0.500
-0.4917 0.3333 0.7469 0.500
-0.5000 0.3333 0.7425 0.500
-0.3417 0.1667 0.8661 0.500
-0.3333 0.1667 0.8703 0.500
-0.3333 0.3333 0.8254 0.500
-0.3417 0.3333 0.8215 0.500
-0.4917 0.1667 0.7834 0.500
-0.3417 0.1667 0.8661 0.500
-0.3417 0.1750 0.8645 0.500
-0.4917 0.1750 0.7820 0.500
-0.4917 0.3250 0.7491 0.500
-0.3417 0.3250 0.8243 0.500
-0.3417 0.3333 0.8215 0.500
-0.4917 0.3333 0.7469 0.500
-0.4917 0.1750 0.7820 2.652
-0.3417 0.1750 0.8645 2.652
-0.3417 0.3250 0.8243 2.652
-0.4917 0.3250 0.7491 2.652
-0.5000 0.3333 0.7425 0.500
-0.4917 0.3333 0.7469 0.500
-0.4917 0.5000 0.6959 0.500
-0.5000 0.5000 0.6922 0.500
-0.3417 0.3333 0.8215 0.500
-0.3333 0.3333 0.8254 0.500
-0.3333 0.5000 0.7625 0.500
-0.3417 0.5000 0.7593 0.500
-0.4917 0.3333 0.7469 0.500
-0.3417 0.3333 0.8215 0.500
-0.3417 0.3417 0.8187 0.500
-0.4917 0.3417 0.7446 0.500
-0.4917 0.4917 0.6986 0.500
-0.3417 0.4917 0.7626 0.500
-0.3417 0.5000 0.7593 0.500
-0.4917 0.5000 0.6959 0.500
-0.4917 0.3417 0.7446 2.561
-0.3417 0.3417 0.8187 2.561
-0.3417 0.4917 0.7626 2.561
-0.4917 0.4917 0.6986 2.561
-0.5000 0.5000 0.6922 0.500
-0.4917 0.5000 0.6959 0.500
-0.4917 0.6667 0.6411 0.500
-0.5000 0.6667 0.6381 0.500
-0.3417 0.5000 0.7593 0.500
-0.3333 0.5000 0.7625 0.500
-0.3333 0.6667 0.6950 0.500
-0.3417 0.6667 0.6923 0.500
-0.4917 0.5000 0.6959 0.500
-0.3417 0.5000 0.7593 0.500
-0.3417 0.5083 0.7559 0.500
-0.4917 0.5083 0.6932 0.500
-0.4917 0.6583 0.6438 0.500
-0.3417 0.6583 0.6956 0.500
-0.3417 0.6667 0.6923 0.500
-0.4917 0.6667 0.6411 0.500
-0.4917 0.5083 0.6932 2.452
-0.3417 0.5083 0.7559 2.452
-0.3417 0.6583 0.6956 2.452
-0.4917 0.6583 0.6438 2.452
-0.5000 0.6667 0.6381 0.500
-0.4917 0.6667 0.6411 0.500
-0.4917 0.8333 0.5916 0.500
-0.5000 0.8333 0.5893 0.500
-0.3417 0.6667 0.6923 0.500
-0.3333 0.6667 0.6950 0.500
-0.3333 0.8333 0.6340 0.500
-0.3417 0.8333 0.6319 0.500
-0.4917 0.6667 0.6411 0.500
-0.3417 0.6667 0.6923 0.500
-0.3417 0.6750 0.6891 0.500
-0.4917 0.6750 0.6384 0.500
-0.4917 0.8250 0.5939 0.500
-0.3417 0.8250 0.6346 0.500
-0.3417 0.8333 0.6319 0.500
-0.4917 0.8333 0.5916 0.500
-0.4917 0.6750 0.6384 2.345
-0.3417 0.6750 0.6891 2.345
-0.3417 0.8250 0.6346 2.345
-0.4917 0.8250 0.5939 2.345
-0.5000 0.8333 0.5893 0.500
-0.4917 0.8333 0.5916 0.500
-0.4917 1.0000 0.5527 0.500
-0.5000 1.0000 0.5509 0.500
-0.3417 0.8333 0.6319 0.500
-0.3333 0.8333 0.6340 0.500
-0.3333 1.0000 0.5861 0.500
-0.3417 1.0000 0.5844 0.500
-0.4917 0.8333 0.5916 0.500
-0.3417 0.8333 0.6319 0.500
-0.3417 0.8417 0.6292 0.500
-0.4917 0.8417 0.5894 0.500
-0.4917 0.9917 0.5544 0.500
-0.3417 0.9917 0.5864 0.500
-0.3417 1.0000 0.5844 0.500
-0.4917 1.0000 0.5527 0.500
-0.4917 0.8417 0.5894 2.255
-0.3417 0.8417 0.6292 2.255
-0.3417 0.9917 0.5864 2.255
-0.4917 0.9917 0.5544 2.255
-0.3333 -1.0000 0.5861 0.500
-0.3250 -1.0000 0.5877 0.500
-0.3250 -0.8333 0.6361 0.500
-0.3333 -0.8333 0.6340 0.500
-0.1750 -1.0000 0.6155 0.500
-0.1667 -1.0000 0.6169 0.500
-0.1667 -0.8333 0.6717 0.500
-0.1750 -0.8333 0.6701 0.500
-0.3250 -1.0000 0.5877 0.500
-0.1750 -1.0000 0.6155 0.500
-0.1750 -0.9917 0.6178 0.500
-0.3250 -0.9917 0.5898 0.500
-0.3250 -0.8417 0.6333 0.500
-0.1750 -0.8417 0.6669 0.500
-0.1750 -0.8333 0.6701 0.500
-0.3250 -0.8333 0.6361 0.500
-0.3250 -0.9917 0.5898 2.322
-0.1750 -0.9917 0.6178 2.322
-0.1750 -0.8417 0.6669 2.322
-0.3250 -0.8417 0.6333 2.322
-0.3333 -0.8333 0.6340 0.500
-0.3250 -0.8333 0.6361 0.500
-0.3250 -0.6667 0.6976 0.500
-0.3333 -0.6667 0.6950 0.500
-0.1750 -0.8333 0.6701 0.500
-0.1667 -0.8333 0.6717 0.500
-0.1667 -0.6667 0.7414 0.500
-0.1750 -0.6667 0.7394 0.500
-0.3250 -0.8333 0.6361 0.500
-0.1750 -0.8333 0.6701 0.500
-0.1750 -0.8250 0.6732 0.500
-0.3250 -0.8250 0.6389 0.500
-0.3250 -0.6750 0.6943 0.500
-0.1750 -0.6750 0.7357 0.500
-0.1750 -0.6667 0.7394 0.500
-0.3250 -0.6667 0.6976 0.500
-0.3250 -0.8250 0.6389 2.430
-0.1750 -0.8250 0.6732 2.430
-0.1750 -0.6750 0.7357 2.430
-0.3250 -0.6750 0.6943 2.430
-0.3333 -0.6667 0.6950 0.500
-0.3250 -0.6667 0.6976 0.500
-0.3250 -0.5000 0.7657 0.500
-0.3333 -0.5000 0.7625 0.500
-0.1750 -0.6667 0.7394 0.500
-0.1667 -0.6667 0.7414 0.500
-0.1667 -0.5000 0.8185 0.500
-0.1750 -0.5000 0.8162 0.500
-0.3250 -0.6667 0.6976 0.500
-0.1750 -0.6667 0.7394 0.500
-0.1750 -0.6583 0.7432 0.500
-0.3250 -0.6583 0.7010 0.500
-0.3250 -0.5083 0.7623 0.500
-0.1750 -0.5083 0.8124 0.500
-0.1750 -0.5000 0.8162 0.500
-0.3250 -0.5000 0.7657 0.500
-0.3250 -0.6583 0.7010 2.558
-0.1750 -0.6583 0.7432 2.558
-0.1750 -0.5083 0.8124 2.558
-0.3250 -0.5083 0.7623 2.558
-0.3333 -0.5000 0.7625 0.500
-0.3250 -0.5000 0.7657 0.500
-0.3250 -0.3333 0.8291 0.500
-0.3333 -0.3333 0.8254 0.500
-0.1750 -0.5000 0.8162 0.500
-0.1667 -0.5000 0.8185 0.500
-0.1667 -0.3333 0.8903 0.500
-0.1750 -0.3333 0.8877 0.500
-0.3250 -0.5000 0.7657 0.500
-0.1750 -0.5000 0.8162 0.500
-0.1750 -0.4917 0.8200 0.500
-0.3250 -0.4917 0.7691 0.500
-0.3250 -0.3417 0.8263 0.500
-0.1750 -0.3417 0.8845 0.500
-0.1750 -0.3333 0.8877 0.500
-0.3250 -0.3333 0.8291 0.500
-0.3250 -0.4917 0.7691 2.688
-0.1750 -0.4917 0.8200 2.688
-0.1750 -0.3417 0.8845 2.688
-0.3250 -0.3417 0.8263 2.688
-0.3333 -0.3333 0.8254 0.500
-0.3250 -0.3333 0.8291 0.500
-0.3250 -0.1667 0.8745 0.500
-0.3333 -0.1667 0.8703 0.500
-0.1750 -0.3333 0.8877 0.500
-0.1667 -0.3333 0.8903 0.500
-0.1667 -0.1667 0.9417 0.500
-0.1750 -0.1667 0.9389 0.500
-0.3250 -0.3333 0.8291 0.500
-0.1750 -0.3333 0.8877 0.500
-0.1750 -0.3250 0.8909 0.500
-0.3250 -0.3250 0.8319 0.500
-0.3250 -0.1750 0.8729 0.500
-0.1750 -0.1750 0.9370 0.500
-0.1750 -0.1667 0.9389 0.500
-0.3250 -0.1667 0.8745 0.500
-0.3250 -0.3250 0.8319 2.797
-0.1750 -0.3250 0.8909 2.797
-0.1750 -0.1750 0.9370 2.797
-0.3250 -0.1750 0.8729 2.797
-0.3333 -0.1667 0.8703 0.500
-0.3250 -0.1667 0.8745 0.500
-0.3250 0.0000 0.8910 0.500
-0.3333 0.0000 0.8867 0.500
-0.1750 -0.1667 0.9389 0.500
-0.1667 -0.1667 0.9417 0.500
-0.1667 0.0000 0.9604 0.500
-0.1750 0.0000 0.9575 0.500
-0.3250 -0.1667 0.8745 0.500
-0.1750 -0.1667 0.9389 0.500
-0.1750 -0.1583 0.9406 0.500
-0.3250 -0.1583 0.8761 0.500
-0.3250 -0.0083 0.8910 0.500
-0.1750 -0.0083 0.9574 0.500
-0.1750 0.0000 0.9575 0.500
-0.3250 0.0000 0.8910 0.500
-0.3250 -0.1583 0.8761 2.859
-0.1750 -0.1583 0.9406 2.859
-0.1750 -0.0083 0.9574 2.859
-0.3250 -0.0083 0.8910 2.859
-0.3333 0.0000 0.8867 0.500
-0.3250 0.0000 0.8910 0.500
-0.3250 0.1667 0.8745 0.500
-0.3333 0.1667 0.8703 0.500
-0.1750 0.0000 0.9575 0.500
-0.1667 0.0000 0.9604 0.500
-0.1667 0.1667 0.9417 0.500
-0.1750 0.1667 0.9389 0.500
-0.3250 0.0000 0.8910 0.500
-0.1750 0.0000 0.9575 0.500
-0.1750 0.0083 0.9574 0.500
-0.3250 0.0083 0.8910 0.500
-0.3250 0.1583 0.8761 0.500
-0.1750 0.1583 0.9406 0.500
-0.1750 0.1667 0.9389 0.500
-0.3250 0.1667 0.8745 0.500
-0.3250 0.0083 0.8910 2.859
-0.1750 0.0083 0.9574 2.859
-0.1750 0.1583 0.9406 2.859
-0.3250 0.1583 0.8761 2.859
-0.3333 0.1667 0.8703 0.500
-0.3250 0.1667 0.8745 0.500
-0.3250 0.3333 0.8291 0.500
-0.3333 0.3333 0.8254 0.500
-0.1750 0.1667 0.9389 0.500
-0.1667 0.1667 0.9417 0.500
-0.1667 0.3333 0.8903 0.500
-0.1750 0.3333 0.8877 0.500
-0.3250 0.1667 0.8745 0.500
-0.1750 0.1667 0.9389 0.500
-0.1750 0.1750 0.9370 0.500
-0.3250 0.1750 0.8729 0.500
-0.3250 0.3250 0.8319 0.500
-0.1750 0.3250 0.8909 0.500
-0.1750 0.3333 0.8877 0.500
-0.3250 0.3333 0.8291 0.500
-0.3250 0.1750 0.8729 2.797
-0.1750 0.1750 0.9370 2.797
-0.1750 0.3250 0.8909 2.797
-0.3250 0.3250 0.8319 2.797
-0.3333 0.3333 0.8254 0.500
-0.3250 0.3333 0.8291 0.500
-0.3250 0.5000 0.7657 0.500
-0.3333 0.5000 0.7625 0.500
-0.1750 0.3333 0.8877 0.500
-0.1667 0.3333 0.8903 0.500
-0.1667 0.5000 0.8185 0.500
-0.1750 0.5000 0.8162 0.500
-0.3250 0.3333 0.8291 0.500
-0.1750 0.3333 0.8877 0.500
-0.1750 0.3417 0.8845 0.500
-0.3250 0.3417 0.8263 0.500
-0.3250 0.4917 0.7691 0.500
-0.1750 0.4917 0.8200 0.500
-0.1750 0.5000 0.8162 0.500
-0.3250 0.5000 0.7657 0.500
-0.3250 0.3417 0.8263 2.688
-0.1750 0.3417 0.8845 2.688
-0.1750 0.4917 0.8200 2.688
-0.3250 0.4917 0.7691 2.688
-0.3333 0.5000 0.7625 0.500
-0.3250 0.5000 0.7657 0.500
-0.3250 0.6667 0.6976 0.500
-0.3333 0.6667 0.6950 0.500
-0.1750 0.5000 0.8162 0.500
-0.1667 0.5000 0.8185 0.500
-0.1667 0.6667 0.7414 0.500
-0.1750 0.6667 0.7394 0.500
-0.3250 0.5000 0.7657 0.500
-0.1750 0.5000 0.8162 0.500
-0.1750 0.5083 0.8124 0.500
-0.3250 0.5083 0.7623 0.500
-0.3250 0.6583 0.7010 0.500
-0.1750 0.6583 0.7432 0.500
-0.1750 0.6667 0.7394 0.500
-0.3250 0.6667 0.6976 0.500
-0.3250 0.5083 0.7623 2.558
-0.1750 0.5083 0.8124 2.558
-0.1750 0.6583 0.7432 2.558
-0.3250 0.6583 0.7010 2.558
-0.3333 0.6667 0.6950 0.500
-0.3250 0.6667 0.6976 0.500
-0.3250 0.8333 0.6361 0.500
-0.3333 0.8333 0.6340 0.500
-0.1750 0.6667 0.7394 0.500
-0.1667 0.6667 0.7414 0.500
-0.1667 0.8333 0.6717 0.500
-0.1750 0.8333 0.6701 0.500
-0.3250 0.6667 0.6976 0.500
-0.1750 0.6667 0.7394 0.500
-0.1750 0.6750 0.7357 0.500
-0.3250 0.6750 0.6943 0.500
-0.3250 0.8250 0.6389 0.500
-0.1750 0.8250 0.6732 0.500
-0.1750 0.8333 0.6701 0.500
-0.3250 0.8333 0.6361 0.500
-0.3250 0.6750 0.6943 2.430
-0.1750 0.6750 0.7357 2.430
-0.1750 0.8250 0.6732 2.430
-0.3250 0.8250 0.6389 2.430
-0.3333 0.8333 0.6340 0.500
-0.3250 0.8333 0.6361 0.500
-0.3250 1.0000 0.5877 0.500
-0.3333 1.0000 0.5861 0.500
-0.1750 0.8333 0.6701 0.500
-0.1667 0.8333 0.6717 0.500
-0.1667 1.0000 0.6169 0.500
-0.1750 1.0000 0.6155 0.500
-0.3250 0.8333 0.6361 0.500
-0.1750 0.8333 0.6701 0.500
-0.1750 0.8417 0.6669 0.500
-0.3250 0.8417 0.6333 0.500
-0.3250 0.9917 0.5898 0.500
-0.1750 0.9917 0.6178 0.500
-0.1750 1.0000 0.6155 0.500
-0.3250 1.0000 0.5877 0.500
-0.3250 0.8417 0.6333 2.322
-0.1750 0.8417 0.6669 2.322
-0.1750 0.9917 0.6178 2.322
-0.3250 0.9917 0.5898 2.322
-0.1667 -1.0000 0.6169 0.500
-0.1583 -1.0000 0.6183 0.500
-0.1583 -0.8333 0.6733 0.500
-0.1667 -0.8333 0.6717 0.500
-0.0083 -1.0000 0.6398 0.500
0.0000 -1.0000 0.6409 0.500
0.0000 -0.8333 0.6981 0.500
-0.0083 -0.8333 0.6971 0.500
-0.1583 -1.0000 0.6183 0.500
-0.0083 -1.0000 0.6398 0.500
-0.0083 -0.9917 0.6423 0.500
-0.1583 -0.9917 0.6206 0.500
-0.1583 -0.8417 0.6702 0.500
-0.0083 -0.8417 0.6938 0.500
-0.0083 -0.8333 0.6971 0.500
-0.1583 -0.8333 0.6733 0.500
-0.1583 -0.9917 0.6206 2.376
-0.0083 -0.9917 0.6423 2.376
-0.0083 -0.8417 0.6938 2.376
-0.1583 -0.8417 0.6702 2.376
-0.1667 -0.8333 0.6717 0.500
-0.1583 -0.8333 0.6733 0.500
-0.1583 -0.6667 0.7433 0.500
-0.1667 -0.6667 0.7414 0.500
-0.0083 -0.8333 0.6971 0.500
0.0000 -0.8333 0.6981 0.500
0.0000 -0.6667 0.7710 0.500
-0.0083 -0.6667 0.7700 0.500
-0.1583 -0.8333 0.6733 0.500
-0.0083 -0.8333 0.6971 0.500
-0.0083 -0.8250 0.7004 0.500
-0.1583 -0.8250 0.6765 0.500
-0.1583 -0.6750 0.7395 0.500
-0.0083 -0.6750 0.7661 0.500
-0.0083 -0.6667 0.7700 0.500
-0.1583 -0.6667 0.7433 0.500
-0.1583 -0.8250 0.6765 2.494
-0.0083 -0.8250 0.7004 2.494
-0.0083 -0.6750 0.7661 2.494
-0.1583 -0.6750 0.7395 2.494
-0.1667 -0.6667 0.7414 0.500
-0.1583 -0.6667 0.7433 0.500
-0.1583 -0.5000 0.8208 0.500
-0.1667 -0.5000 0.8185 0.500
-0.0083 -0.6667 0.7700 0.500
0.0000 -0.6667 0.7710 0.500
0.0000 -0.5000 0.8516 0.500
-0.0083 -0.5000 0.8506 0.500
-0.1583 -0.6667 0.7433 0.500
-0.0083 -0.6667 0.7700 0.500
-0.0083 -0.6583 0.7739 0.500
-0.1583 -0.6583 0.7471 0.500
-0.1583 -0.5083 0.8169 0.500
-0.0083 -0.5083 0.8466 0.500
-0.0083 -0.5000 0.8506 0.500
-0.1583 -0.5000 0.8208 0.500
-0.1583 -0.6583 0.7471 2.634
-0.0083 -0.6583 0.7739 2.634
-0.0083 -0.5083 0.8466 2.634
-0.1583 -0.5083 0.8169 2.634
-0.1667 -0.5000 0.8185 0.500
-0.1583 -0.5000 0.8208 0.500
-0.1583 -0.3333 0.8929 0.500
-0.1667 -0.3333 0.8903 0.500
-0.0083 -0.5000 0.8506 0.500
0.0000 -0.5000 0.8516 0.500
0.0000 -0.3333 0.9267 0.500
-0.0083 -0.3333 0.9257 0.500
-0.1583 -0.5000 0.8208 0.500
-0.0083 -0.5000 0.8506 0.500
-0.0083 -0.4917 0.8546 0.500
-0.1583 -0.4917 0.8246 0.500
-0.1583 -0.3417 0.8897 0.500
-0.0083 -0.3417 0.9223 0.500
-0.0083 -0.3333 0.9257 0.500
-0.1583 -0.3333 0.8929 0.500
-0.1583 -0.4917 0.8246 2.777
-0.0083 -0.4917 0.8546 2.777
-0.0083 -0.3417 0.9223 2.777
-0.1583 -0.3417 0.8897 2.777
-0.1667 -0.3333 0.8903 0.500
-0.1583 -0.3333 0.8929 0.500
-0.1583 -0.1667 0.9445 0.500
-0.1667 -0.1667 0.9417 0.500
-0.0083 -0.3333 0.9257 0.500
0.0000 -0.3333 0.9267 0.500
0.0000 -0.1667 0.9804 0.500
-0.0083 -0.1667 0.9794 0.500
-0.1583 -0.3333 0.8929 0.500
-0.0083 -0.3333 0.9257 0.500
-0.0083 -0.3250 0.9290 0.500
-0.1583 -0.3250 0.8961 0.500
-0.1583 -0.1750 0.9426 0.500
-0.0083 -0.1750 0.9774 0.500
-0.0083 -0.1667 0.9794 0.500
-0.1583 -0.1667 0.9445 0.500
-0.1583 -0.3250 0.8961 2.895
-0.0083 -0.3250 0.9290 2.895
-0.0083 -0.1750 0.9774 2.895
-0.1583 -0.1750 0.9426 2.895
-0.1667 -0.1667 0.9417 0.500
-0.1583 -0.1667 0.9445 0.500
-0.1583 0.0000 0.9633 0.500
-0.1667 0.0000 0.9604 0.500
-0.0083 -0.1667 0.9794 0.500
0.0000 -0.1667 0.9804 0.500
0.0000 0.0000 1.0000 0.500
-0.0083 0.0000 0.9990 0.500
-0.1583 -0.1667 0.9445 0.500
-0.0083 -0.1667 0.9794 0.500
-0.0083 -0.1583 0.9813 0.500
-0.1583 -0.1583 0.9463 0.500
-0.1583 -0.0083 0.9633 0.500
-0.0083 -0.0083 0.9989 0.500
-0.0083 0.0000 0.9990 0.500
-0.1583 0.0000 0.9633 0.500
-0.1583 -0.1583 0.9463 2.963
-0.0083 -0.1583 0.9813 2.963
-0.0083 -0.0083 0.9989 2.963
-0.1583 -0.0083 0.9633 2.963
-0.1667 0.0000 0.9604 0.500
-0.1583 0.0000 0.9633 0.500
-0.1583 0.1667 0.9445 0.500
-0.1667 0.1667 0.9417 0.500
-0.0083 0.0000 0.9990 0.500
0.0000 0.0000 1.0000 0.500
0.0000 0.1667 0.9804 0.500
-0.0083 0.1667 0.9794 0.500
-0.1583 0.0000 0.9633 0.500
-0.0083 0.0000 0.9990 0.500
-0.0083 0.0083 0.9989 0.500
-0.1583 0.0083 0.9633 0.500
-0.1583 0.1583 0.9463 0.500
-0.0083 0.1583 0.9813 0.500
-0.0083 0.1667 0.9794 0.500
-0.1583 0.1667 0.9445 0.500
-0.1583 0.0083 0.9633 2.963
-0.0083 0.0083 0.9989 2.963
-0.0083 0.1583 0.9813 2.963
-0.1583 0.1583 0.9463 2.963
-0.1667 0.1667 0.9417 0.500
-0.1583 0.1667 0.9445 0.500
-0.1583 0.3333 0.8929 0.500
-0.1667 0.3333 0.8903 0.500
-0.0083 0.1667 0.9794 0.500
0.0000 0.1667 0.9804 0.500
0.0000 0.3333 0.9267 0.500
-0.0083 0.3333 0.9257 0.500
-0.1583 0.1667 0.9445 0.500
-0.0083 0.1667 0.9794 0.500
-0.0083 0.1750 0.9774 0.500
-0.1583 0.1750 0.9426 0.500
-0.1583 0.3250 0.8961 0.500
-0.0083 0.3250 0.9290 0.500
-0.0083 0.3333 0.9257 0.500
-0.1583 0.3333 0.8929 0.500
-0.1583 0.1750 0.9426 2.895
-0.0083 0.1750 0.9774 2.895
-0.0083 0.3250 0.9290 2.895
-0.1583 0.3250 0.8961 2.895
-0.1667 0.3333 0.8903 0.500
-0.1583 0.3333 0.8929 0.500
-0.1583 0.5000 0.8208 0.500
-0.1667 0.5000 0.8185 0.500
-0.0083 0.3333 0.9257 0.500
0.0000 0.3333 0.9267 0.500
0.0000 0.5000 0.8516 0.500
-0.0083 0.5000 0.8506 0.500
-0.1583 0.3333 0.8929 0.500
-0.0083 0.3333 0.9257 0.500
-0.0083 0.3417 0.9223 0.500
-0.1583 0.3417 0.8897 0.500
-0.1583 0.4917 0.8246 0.500
-0.0083 0.4917 0.8546 0.500
-0.0083 0.5000 0.8506 0.500
-0.1583 0.5000 0.8208 0.500
-0.1583 0.3417 0.8897 2.777
-0.0083 0.3417 0.9223 2.777
-0.0083 0.4917 0.8546 2.777
-0.1583 0.4917 0.8246 2.777
-0.1667 0.5000 0.8185 0.500
-0.1583 0.5000 0.8208 0.500
-0.1583 0.6667 0.7433 0.500
-0.1667 0.6667 0.7414 0.500
-0.0083 0.5000 0.8506 0.500
0.0000 0.5000 0.8516 0.500
0.0000 0.6667 0.7710 0.500
-0.0083 0.6667 0.7700 0.500
-0.1583 0.5000 0.8208 0.500
-0.0083 0.5000 0.8506 0.500
-0.0083 0.5083 0.8466 0.500
-0.1583 0.5083 0.8169 0.500
-0.1583 0.6583 0.7471 0.500
-0.0083 0.6583 0.7739 0.500
-0.0083 0.6667 0.7700 0.500
-0.1583 0.6667 0.7433 0.500
-0.1583 0.5083 0.8169 2.634
-0.0083 0.5083 0.8466 2.634
-0.0083 0.6583 0.7739 2.634
-0.1583 0.6583 0.7471 2.634
-0.1667 0.6667 0.7414 0.500
-0.1583 0.6667 0.7433 0.500
-0.1583 0.8333 0.6733 0.500
-0.1667 0.8333 0.6717 0.500
-0.0083 0.6667 0.7700 0.500
0.0000 0.6667 0.7710 0.500
0.0000 0.8333 0.6981 0.500
-0.0083 0.8333 0.6971 0.500
-0.1583 0.6667 0.7433 0.500
-0.0083 0.6667 0.7700 0.500
-0.0083 0.6750 0.7661 0.500
-0.1583 0.6750 0.7395 0.500
-0.1583 0.8250 0.6765 0.500
-0.0083 0.8250 0.7004 0.500
-0.0083 0.8333 0.6971 0.500
-0.1583 0.8333 0.6733 0.500
-0.1583 0.6750 0.7395 2.494
-0.0083 0.6750 0.7661 2.494
-0.0083 0.8250 0.7004 2.494
-0.1583 0.8250 0.6765 2.494
-0.1667 0.8333 0.6717 0.500
-0.1583 0.8333 0.6733 0.500
-0.1583 1.0000 0.6183 0.500
-0.1667 1.0000 0.6169 0.500
-0.0083 0.8333 0.6971 0.500
0.0000 0.8333 0.6981 0.500
0.0000 1.0000 0.6409 0.500
-0.0083 1.0000 0.6398 0.500
-0.1583 0.8333 0.6733 0.500
-0.0083 0.8333 0.6971 0.500
-0.0083 0.8417 0.6938 0.500
-0.1583 0.8417 0.6702 0.500
-0.1583 0.9917 0.6206 0.500
-0.0083 0.9917 0.6423 0.500
-0.0083 1.0000 0.6398 0.500
-0.1583 1.0000 0.6183 0.500
-0.1583 0.8417 0.6702 2.376
-0.0083 0.8417 0.6938 2.376
-0.0083 0.9917 0.6423 2.376
-0.1583 0.9917 0.6206 2.376
0.0000 -1.0000 0.6409 0.500
0.0083 -1.0000 0.6418 0.500
0.0083 -0.8333 0.6991 0.500
0.0000 -0.8333 0.6981 0.500
0.1583 -1.0000 0.6563 0.500
0.1667 -1.0000 0.6569 0.500
0.1667 -0.8333 0.7117 0.500
0.1583 -0.8333 0.7113 0.500
0.0083 -1.0000 0.6418 0.500
0.1583 -1.0000 0.6563 0.500
0.1583 -0.9917 0.6586 0.500
0.0083 -0.9917 0.6443 0.500
0.0083 -0.8417 0.6958 0.500
0.1583 -0.8417 0.7082 0.500
0.1583 -0.8333 0.7113 0.500
0.0083 -0.8333 0.6991 0.500
0.0083 -0.9917 0.6443 2.412
0.1583 -0.9917 0.6586 2.412
0.1583 -0.8417 0.7082 2.412
0.0083 -0.8417 0.6958 2.412
0.0000 -0.8333 0.6981 0.500
0.0083 -0.8333 0.6991 0.500
0.0083 -0.6667 0.7720 0.500
0.0000 -0.6667 0.7710 0.500
0.1583 -0.8333 0.7113 0.500
0.1667 -0.8333 0.7117 0.500
0.1667 -0.6667 0.7814 0.500
0.1583 -0.6667 0.7813 0.500
0.0083 -0.8333 0.6991 0.500
0.1583 -0.8333 0.7113 0.500
0.1583 -0.8250 0.7145 0.500
0.0083 -0.8250 0.7024 0.500
0.0083 -0.6750 0.7681 0.500
0.1583 -0.6750 0.7775 0.500
0.1583 -0.6667 0.7813 0.500
0.0083 -0.6667 0.7720 0.500
0.0083 -0.8250 0.7024 2.530
0.1583 -0.8250 0.7145 2.530
0.1583 -0.6750 0.7775 2.530
0.0083 -0.6750 0.7681 2.530
0.0000 -0.6667 0.7710 0.500
0.0083 -0.6667 0.7720 0.500
0.0083 -0.5000 0.8526 0.500
0.0000 -0.5000 0.8516 0.500
0.1583 -0.6667 0.7813 0.500
0.1667 -0.6667 0.7814 0.500
0.1667 -0.5000 0.8585 0.500
0.1583 -0.5000 0.8588 0.500
0.0083 -0.6667 0.7720 0.500
0.1583 -0.6667 0.7813 0.500
0.1583 -0.6583 0.7851 0.500
0.0083 -0.6583 0.7759 0.500
0.0083 -0.5083 0.8486 0.500
0.1583 -0.5083 0.8549 0.500
0.1583 -0.5000 0.8588 0.500
0.0083 -0.5000 0.8526 0.500
0.0083 -0.6583 0.7759 2.670
0.1583 -0.6583 0.7851 2.670
0.1583 -0.5083 0.8549 2.670
0.0083 -0.5083 0.8486 2.670
0.0000 -0.5000 0.8516 0.500
0.0083 -0.5000 0.8526 0.500
0.0083 -0.3333 0.9277 0.500
0.0000 -0.3333 0.9267 0.500
0.1583 -0.5000 0.8588 0.500
0.1667 -0.5000 0.8585 0.500
0.1667 -0.3333 0.9303 0.500
0.1583 -0.3333 0.9309 0.500
0.0083 -0.5000 0.8526 0.500
0.1583 -0.5000 0.8588 0.500
0.1583 -0.4917 0.8626 0.500
0.0083 -0.4917 0.8566 0.500
0.0083 -0.3417 0.9243 0.500
0.1583 -0.3417 0.9277 0.500
0.1583 -0.3333 0.9309 0.500
0.0083 -0.3333 0.9277 0.500
0.0083 -0.4917 0.8566 2.813
0.1583 -0.4917 0.8626 2.813
0.1583 -0.3417 0.9277 2.813
0.0083 -0.3417 0.9243 2.813
0.0000 -0.3333 0.9267 0.500
0.0083 -0.3333 0.9277 0.500
0.0083 -0.1667 0.9814 0.500
0.0000 -0.1667 0.9804 0.500
0.1583 -0.3333 0.9309 0.500
0.1667 -0.3333 0.9303 0.500
0.1667 -0.1667 0.9817 0.500
0.1583 -0.1667 0.9825 0.500
0.0083 -0.3333 0.9277 0.500
0.1583 -0.3333 0.9309 0.500
0.1583 -0.3250 0.9341 0.500
0.0083 -0.3250 0.9310 0.500
0.0083 -0.1750 0.9794 0.500
0.1583 -0.1750 0.9806 0.500
0.1583 -0.1667 0.9825 0.500
0.0083 -0.1667 0.9814 0.500
0.0083 -0.3250 0.9310 2.932
0.1583 -0.3250 0.9341 2.932
0.1583 -0.1750 0.9806 2.932
0.0083 -0.1750 0.9794 2.932
0.0000 -0.1667 0.9804 0.500
0.0083 -0.1667 0.9814 0.500
0.0083 0.0000 1.0010 0.500
0.0000 0.0000 1.0000 0.500
0.1583 -0.1667 0.9825 0.500
0.1667 -0.1667 0.9817 0.500
0.1667 0.0000 1.0004 0.500
0.1583 0.0000 1.0013 0.500
0.0083 -0.1667 0.9814 0.500
0.1583 -0.1667 0.9825 0.500
0.1583 -0.1583 0.9843 0.500
0.0083 -0.1583 0.9833 0.500
0.0083 -0.0083 1.0009 0.500
0.1583 -0.0083 1.0013 0.500
0.1583 0.0000 1.0013 0.500
0.0083 0.0000 1.0010 0.500
0.0083 -0.1583 0.9833 2.999
0.1583 -0.1583 0.9843 2.999
0.1583 -0.0083 1.0013 2.999
0.0083 -0.0083 1.0009 2.999
0.0000 0.0000 1.0000 0.500
0.0083 0.0000 1.0010 0.500
0.0083 0.1667 0.9814 0.500
0.0000 0.1667 0.9804 0.500
0.1583 0.0000 1.0013 0.500
0.1667 0.0000 1.0004 0.500
0.1667 0.1667 0.9817 0.500
0.1583 0.1667 0.9825 0.500
0.0083 0.0000 1.0010 0.500
0.1583 0.0000 1.0013 0.500
0.1583 0.0083 1.0013 0.500
0.0083 0.0083 1.0009 0.500
0.0083 0.1583 0.9833 0.500
0.1583 0.1583 0.9843 0.500
0.1583 0.1667 0.9825 0.500
0.0083 0.1667 0.9814 0.500
0.0083 0.0083 1.0009 2.999
0.1583 0.0083 1.0013 2.999
0.1583 0.1583 0.9843 2.999
0.0083 0.1583 0.9833 2.999
0.0000 0.1667 0.9804 0.500
0.0083 0.1667 0.9814 0.500
0.0083 0.3333 0.9277 0.500
0.0000 0.3333 0.9267 0.500
0.1583 0.1667 0.9825 0.500
0.1667 0.1667 0.9817 0.500
0.1667 0.3333 0.9303 0.500
0.1583 0.3333 0.9309 0.500
0.0083 0.1667 0.9814 0.500
0.1583 0.1667 0.9825 0.500
0.1583 0.1750 0.9806 0.500
0.0083 0.1750 0.9794 0.500
0.0083 0.3250 0.9310 0.500
0.1583 0.3250 0.9341 0.500
0.1583 0.3333 0.9309 0.500
0.0083 0.3333 0.9277 0.500
0.0083 0.1750 0.9794 2.932
0.1583 0.1750 0.9806 2.932
0.1583 0.3250 0.9341 2.932
0.0083 0.3250 0.9310 2.932
0.0000 0.3333 0.9267 0.500
0.0083 0.3333 0.9277 0.500
0.0083 0.5000 0.8526 0.500
0.0000 0.5000 0.8516 0.500
0.1583 0.3333 0.9309 0.500
0.1667 0.3333 0.9303 0.500
0.1667 0.5000 0.8585 0.500
0.1583 0.5000 0.8588 0.500
0.0083 0.3333 0.9277 0.500
0.1583 0.3333 0.9309 0.500
0.1583 0.3417 0.9277 0.500
0.0083 0.3417 0.9243 0.500
0.0083 0.4917 0.8566 0.500
0.1583 0.4917 0.8626 0.500
0.1583 0.5000 0.8588 0.500
0.0083 0.5000 0.8526 0.500
0.0083 0.3417 0.9243 2.813
0.1583 0.3417 0.9277 2.813
0.1583 0.4917 0.8626 2.813
0.0083 0.4917 0.8566 2.813
0.0000 0.5000 0.8516 0.500
0.0083 0.5000 0.8526 0.500
0.0083 0.6667 0.7720 0.500
0.0000 0.6667 0.7710 0.500
0.1583 0.5000 0.8588 0.500
0.1667 0.5000 0.8585 0.500
0.1667 0.6667 0.7814 0.500
0.1583 0.6667 0.7813 0.500
0.0083 0.5000 0.8526 0.500
0.1583 0.5000 0.8588 0.500
0.1583 0.5083 0.8549 0.500
0.0083 0.5083 0.8486 0.500
0.0083 0.6583 0.7759 0.500
0.1583 0.6583 0.7851 0.500
0.1583 0.6667 0.7813 0.500
0.0083 0.6667 0.7720 0.500
0.0083 0.5083 0.8486 2.670
0.1583 0.5083 0.8549 2.670
0.1583 0.6583 0.7851 2.670
0.0083 0.6583 0.7759 2.670
0.0000 0.6667 0.7710 0.500
0.0083 0.6667 0.7720 0.500
0.0083 0.8333 0.6991 0.500
0.0000 0.8333 0.6981 0.500
0.1583 0.6667 0.7813 0.500
0.1667 0.6667 0.7814 0.500
0.1667 0.8333 0.7117 0.500
0.1583 0.8333 0.7113 0.500
0.0083 0.6667 0.7720 0.500
0.1583 0.6667 0.7813 0.500
0.1583 0.6750 0.7775 0.500
0.0083 0.6750 0.7681 0.500
0.0083 0.8250 0.7024 0.500
0.1583 0.8250 0.7145 0.500
0.1583 0.8333 0.7113 0.500
0.0083 0.8333 0.6991 0.500
0.0083 0.6750 0.7681 2.530
0.1583 0.6750 0.7775 2.530
0.1583 0.8250 0.7145 2.530
0.0083 0.8250 0.7024 2.530
0.0000 0.8333 0.6981 0.500
0.0083 0.8333 0.6991 0.500
0.0083 1.0000 0.6418 0.500
0.0000 1.0000 0.6409 0.500
0.1583 0.8333 0.7113 0.500
0.1667 0.8333 0.7117 0.500
0.1667 1.0000 0.6569 0.500
0.1583 1.0000 0.6563 0.500
0.0083 0.8333 0.6991 0.500
0.1583 0.8333 0.7113 0.500
0.1583 0.8417 0.7082 0.500
0.0083 0.8417 0.6958 0.500
0.0083 0.9917 0.6443 0.500
0.1583 0.9917 0.6586 0.500
0.1583 1.0000 0.6563 0.500
0.0083 1.0000 0.6418 0.500
0.0083 0.8417 0.6958 2.412
0.1583 0.8417 0.7082 2.412
0.1583 0.9917 0.6586 2.412
0.0083 0.9917 0.6443 2.412
0.1667 -1.0000 0.6569 0.500
0.1750 -1.0000 0.6575 0.500
0.1750 -0.8333 0.7121 0.500
0.1667 -0.8333 0.7117 0.500
0.3250 -1.0000 0.6657 0.500
0.3333 -1.0000 0.6661 0.500
0.3333 -0.8333 0.7140 0.500
0.3250 -0.8333 0.7141 0.500
0.1750 -1.0000 0.6575 0.500
0.3250 -1.0000 0.6657 0.500
0.3250 -0.9917 0.6678 0.500
0.1750 -0.9917 0.6598 0.500
0.1750 -0.8417 0.7089 0.500
0.3250 -0.8417 0.7113 0.500
0.3250 -0.8333 0.7141 0.500
0.1750 -0.8333 0.7121 0.500
0.1750 -0.9917 0.6598 2.431
0.3250 -0.9917 0.6678 2.431
0.3250 -0.8417 0.7113 2.431
0.1750 -0.8417 0.7089 2.431
0.1667 -0.8333 0.7117 0.500
0.1750 -0.8333 0.7121 0.500
0.1750 -0.6667 0.7814 0.500
0.1667 -0.6667 0.7814 0.500
0.3250 -0.8333 0.7141 0.500
0.3333 -0.8333 0.7140 0.500
0.3333 -0.6667 0.7750 0.500
0.3250 -0.6667 0.7756 0.500
0.1750 -0.8333 0.7121 0.500
0.3250 -0.8333 0.7141 0.500
0.3250 -0.8250 0.7169 0.500
0.1750 -0.8250 0.7152 0.500
0.1750 -0.6750 0.7777 0.500
0.3250 -0.6750 0.7723 0.500
0.3250 -0.6667 0.7756 0.500
0.1750 -0.6667 0.7814 0.500
0.1750 -0.8250 0.7152 2.538
0.3250 -0.8250 0.7169 2.538
0.3250 -0.6750 0.7723 2.538
0.1750 -0.6750 0.7777 2.538
0.1667 -0.6667 0.7814 0.500
0.1750 -0.6667 0.7814 0.500
0.1750 -0.5000 0.8582 0.500
0.1667 -0.5000 0.8585 0.500
0.3250 -0.6667 0.7756 0.500
0.3333 -0.6667 0.7750 0.500
0.3333 -0.5000 0.8425 0.500
0.3250 -0.5000 0.8437 0.500
0.1750 -0.6667 0.7814 0.500
0.3250 -0.6667 0.7756 0.500
0.3250 -0.6583 0.7790 0.500
0.1750 -0.6583 0.7852 0.500
0.1750 -0.5083 0.8544 0.500
0.3250 -0.5083 0.8403 0.500
0.3250 -0.5000 0.8437 0.500
0.1750 -0.5000 0.8582 0.500
0.1750 -0.6583 0.7852 2.666
0.3250 -0.6583 0.7790 2.666
0.3250 -0.5083 0.8403 2.666
0.1750 -0.5083 0.8544 2.666
0.1667 -0.5000 0.8585 0.500
0.1750 -0.5000 0.8582 0.500
0.1750 -0.3333 0.9297 0.500
0.1667 -0.3333 0.9303 0.500
0.3250 -0.5000 0.8437 0.500
0.3333 -0.5000 0.8425 0.500
0.3333 -0.3333 0.9054 0.500
0.3250 -0.3333 0.9071 0.500
0.1750 -0.5000 0.8582 0.500
0.3250 -0.5000 0.8437 0.500
0.3250 -0.4917 0.8471 0.500
0.1750 -0.4917 0.8620 0.500
0.1750 -0.3417 0.9265 0.500
0.3250 -0.3417 0.9043 0.500
0.3250 -0.3333 0.9071 0.500
0.1750 -0.3333 0.9297 0.500
0.1750 -0.4917 0.8620 2.797
0.3250 -0.4917 0.8471 2.797
0.3250 -0.3417 0.9043 2.797
0.1750 -0.3417 0.9265 2.797
0.1667 -0.3333 0.9303 0.500
0.1750 -0.3333 0.9297 0.500
0.1750 -0.1667 0.9809 0.500
0.1667 -0.1667 0.9817 0.500
0.3250 -0.3333 0.9071 0.500
0.3333 -0.3333 0.9054 0.500
0.3333 -0.1667 0.9503 0.500
0.3250 -0.1667 0.9525 0.500
0.1750 -0.3333 0.9297 0.500
0.3250 -0.3333 0.9071 0.500
0.3250 -0.3250 0.9099 0.500
0.1750 -0.3250 0.9329 0.500
0.1750 -0.1750 0.9790 0.500
0.3250 -0.1750 0.9509 0.500
0.3250 -0.1667 0.9525 0.500
0.1750 -0.1667 0.9809 0.500
0.1750 -0.3250 0.9329 2.906
0.3250 -0.3250 0.9099 2.906
0.3250 -0.1750 0.9509 2.906
0.1750 -0.1750 0.9790 2.906
0.1667 -0.1667 0.9817 0.500
0.1750 -0.1667 0.9809 0.500
0.1750 0.0000 0.9995 0.500
0.1667 0.0000 1.0004 0.500
0.3250 -0.1667 0.9525 0.500
0.3333 -0.1667 0.9503 0.500
0.3333 0.0000 0.9667 0.500
0.3250 0.0000 0.9690 0.500
0.1750 -0.1667 0.9809 0.500
0.3250 -0.1667 0.9525 0.500
0.3250 -0.1583 0.9541 0.500
0.1750 -0.1583 0.9826 0.500
0.1750 -0.0083 0.9994 0.500
0.3250 -0.0083 0.9690 0.500
0.3250 0.0000 0.9690 0.500
0.1750 0.0000 0.9995 0.500
0.1750 -0.1583 0.9826 2.968
0.3250 -0.1583 0.9541 2.968
0.3250 -0.0083 0.9690 2.968
0.1750 -0.0083 0.9994 2.968
0.1667 0.0000 1.0004 0.500
0.1750 0.0000 0.9995 0.500
0.1750 0.1667 0.9809 0.500
0.1667 0.1667 0.9817 0.500
0.3250 0.0000 0.9690 0.500
0.3333 0.0000 0.9667 0.500
0.3333 0.1667 0.9503 0.500
0.3250 0.1667 0.9525 0.500
0.1750 0.0000 0.9995 0.500
0.3250 0.0000 0.9690 0.500
0.3250 0.0083 0.9690 0.500
0.1750 0.0083 0.9994 0.500
0.1750 0.1583 0.9826 0.500
0.3250 0.1583 0.9541 0.500
0.3250 0.1667 0.9525 0.500
0.1750 0.1667 0.9809 0.500
0.1750 0.0083 0.9994 2.968
0.3250 0.0083 0.9690 2.968
0.3250 0.1583 0.9541 2.968
0.1750 0.1583 0.9826 2.968
0.1667 0.1667 0.9817 0.500
0.1750 0.1667 0.9809 0.500
0.1750 0.3333 0.9297 0.500
0.1667 0.3333 0.9303 0.500
0.3250 0.1667 0.9525 0.500
0.3333 0.1667 0.9503 0.500
0.3333 0.3333 0.9054 0.500
0.3250 0.3333 0.9071 0.500
0.1750 0.1667 0.9809 0.500
0.3250 0.1667 0.9525 0.500
0.3250 0.1750 0.9509 0.500
0.1750 0.1750 0.9790 0.500
0.1750 0.3250 0.9329 0.500
0.3250 0.3250 0.9099 0.500
0.3250 0.3333 0.9071 0.500
0.1750 0.3333 0.9297 0.500
0.1750 0.1750 0.9790 2.906
0.3250 0.1750 0.9509 2.906
0.3250 0.3250 0.9099 2.906
0.1750 0.3250 0.9329 2.906
0.1667 0.3333 0.9303 0.500
0.1750 0.3333 0.9297 0.500
0.1750 0.5000 0.8582 0.500
0.1667 0.5000 0.8585 0.500
0.3250 0.3333 0.9071 0.500
0.3333 0.3333 0.9054 0.500
0.3333 0.5000 0.8425 0.500
0.3250 0.5000 0.8437 0.500
0.1750 0.3333 0.9297 0.500
0.3250 0.3333 0.9071 0.500
0.3250 0.3417 0.9043 0.500
0.1750 0.3417 0.9265 0.500
0.1750 0.4917 0.8620 0.500
0.3250 0.4917 0.8471 0.500
0.3250 0.5000 0.8437 0.500
0.1750 0.5000 0.8582 0.500
0.1750 0.3417 0.9265 2.797
0.3250 0.3417 0.9043 2.797
0.3250 0.4917 0.8471 2.797
0.1750 0.4917 0.8620 2.797
0.1667 0.5000 0.8585 0.500
0.1750 0.5000 0.8582 0.500
0.1750 0.6667 0.7814 0.500
0.1667 0.6667 0.7814 0.500
0.3250 0.5000 0.8437 0.500
0.3333 0.5000 0.8425 0.500
0.3333 0.6667 0.7750 0.500
0.3250 0.6667 0.7756 0.500
0.1750 0.5000 0.8582 0.500
0.3250 0.5000 0.8437 0.500
0.3250 0.5083 0.8403 0.500
0.1750 0.5083 0.8544 0.500
0.1750 0.6583 0.7852 0.500
0.3250 0.6583 0.7790 0.500
0.3250 0.6667 0.7756 0.500
0.1750 0.6667 0.7814 0.500
0.1750 0.5083 0.8544 2.666
0.3250 0.5083 0.8403 2.666
0.3250 0.6583 0.7790 2.666
0.1750 0.6583 0.7852 2.666
0.1667 0.6667 0.7814 0.500
0.1750 0.6667 0.7814 0.500
0.1750 0.8333 0.7121 0.500
0.1667 0.8333 0.7117 0.500
0.3250 0.6667 0.7756 0.500
0.3333 0.6667 0.7750 0.500
0.3333 0.8333 0.7140 0.500
0.3250 0.8333 0.7141 0.500
0.1750 0.6667 0.7814 0.500
0.3250 0.6667 0.7756 0.500
0.3250 0.6750 0.7723 0.500
0.1750 0.6750 0.7777 0.500
0.1750 0.8250 0.7152 0.500
0.3250 0.8250 0.7169 0.500
0.3250 0.8333 0.7141 0.500
0.1750 0.8333 0.7121 0.500
0.1750 0.6750 0.7777 2.538
0.3250 0.6750 0.7723 2.538
0.3250 0.8250 0.7169 2.538
0.1750 0.8250 0.7152 2.538
0.1667 0.8333 0.7117 0.500
0.1750 0.8333 0.7121 0.500
0.1750 1.0000 0.6575 0.500
0.1667 1.0000 0.6569 0.500
0.3250 0.8333 0.7141 0.500
0.3333 0.8333 0.7140 0.500
0.3333 1.0000 0.6661 0.500
0.3250 1.0000 0.6657 0.500
0.1750 0.8333 0.7121 0.500
0.3250 0.8333 0.7141 0.500
0.3250 0.8417 0.7113 0.500
0.1750 0.8417 0.7089 0.500
0.1750 0.9917 0.6598 0.500
0.3250 0.9917 0.6678 0.500
0.3250 1.0000 0.6657 0.500
0.1750 1.0000 0.6575 0.500
0.1750 0.8417 0.7089 2.431
0.3250 0.8417 0.7113 2.431
0.3250 0.9917 0.6678 2.431
0.1750 0.9917 0.6598 2.431
0.3333 -1.0000 0.6661 0.500
0.3417 -1.0000 0.6664 0.500
0.3417 -0.8333 0.7139 0.500
0.3333 -0.8333 0.7140 0.500
0.4917 -1.0000 0.6707 0.500
0.5000 -1.0000 0.6709 0.500
0.5000 -0.8333 0.7093 0.500
0.4917 -0.8333 0.7096 0.500
0.3417 -1.0000 0.6664 0.500
0.4917 -1.0000 0.6707 0.500
0.4917 -0.9917 0.6724 0.500
0.3417 -0.9917 0.6684 0.500
0.3417 -0.8417 0.7112 0.500
0.4917 -0.8417 0.7074 0.500
0.4917 -0.8333 0.7096 0.500
0.3417 -0.8333 0.7139 0.500
0.3417 -0.9917 0.6684 2.436
0.4917 -0.9917 0.6724 2.436
0.4917 -0.8417 0.7074 2.436
0.3417 -0.8417 0.7112 2.436
0.3333 -0.8333 0.7140 0.500
0.3417 -0.8333 0.7139 0.500
0.3417 -0.6667 0.7743 0.500
0.3333 -0.6667 0.7750 0.500
0.4917 -0.8333 0.7096 0.500
0.5000 -0.8333 0.7093 0.500
0.5000 -0.6667 0.7581 0.500
0.4917 -0.6667 0.7591 0.500
0.3417 -0.8333 0.7139 0.500
0.4917 -0.8333 0.7096 0.500
0.4917 -0.8250 0.7119 0.500
0.3417 -0.8250 0.7166 0.500
0.3417 -0.6750 0.7711 0.500
0.4917 -0.6750 0.7564 0.500
0.4917 -0.6667 0.7591 0.500
0.3417 -0.6667 0.7743 0.500
0.3417 -0.8250 0.7166 2.526
0.4917 -0.8250 0.7119 2.526
0.4917 -0.6750 0.7564 2.526
0.3417 -0.6750 0.7711 2.526
0.3333 -0.6667 0.7750 0.500
0.3417 -0.6667 0.7743 0.500
0.3417 -0.5000 0.8413 0.500
0.3333 -0.5000 0.8425 0.500
0.4917 -0.6667 0.7591 0.500
0.5000 -0.6667 0.7581 0.500
0.5000 -0.5000 0.8122 0.500
0.4917 -0.5000 0.8139 0.500
0.3417 -0.6667 0.7743 0.500
0.4917 -0.6667 0.7591 0.500
0.4917 -0.6583 0.7618 0.500
0.3417 -0.6583 0.7776 0.500
0.3417 -0.5083 0.8379 0.500
0.4917 -0.5083 0.8112 0.500
0.4917 -0.5000 0.8139 0.500
0.3417 -0.5000 0.8413 0.500
0.3417 -0.6583 0.7776 2.633
0.4917 -0.6583 0.7618 2.633
0.4917 -0.5083 0.8112 2.633
0.3417 -0.5083 0.8379 2.633
0.3333 -0.5000 0.8425 0.500
0.3417 -0.5000 0.8413 0.500
0.3417 -0.3333 0.9035 0.500
0.3333 -0.3333 0.9054 0.500
0.4917 -0.5000 0.8139 0.500
0.5000 -0.5000 0.8122 0.500
0.5000 -0.3333 0.8625 0.500
0.4917 -0.3333 0.8649 0.500
0.3417 -0.5000 0.8413 0.500
0.4917 -0.5000 0.8139 0.500
0.4917 -0.4917 0.8166 0.500
0.3417 -0.4917 0.8446 0.500
0.3417 -0.3417 0.9007 0.500
0.4917 -0.3417 0.8626 0.500
0.4917 -0.3333 0.8649 0.500
0.3417 -0.3333 0.9035 0.500
0.3417 -0.4917 0.8446 2.742
0.4917 -0.4917 0.8166 2.742
0.4917 -0.3417 0.8626 2.742
0.3417 -0.3417 0.9007 2.742
0.3333 -0.3333 0.9054 0.500
0.3417 -0.3333 0.9035 0.500
0.3417 -0.1667 0.9481 0.500
0.3333 -0.1667 0.9503 0.500
0.4917 -0.3333 0.8649 0.500
0.5000 -0.3333 0.8625 0.500
0.5000 -0.1667 0.8985 0.500
0.4917 -0.1667 0.9014 0.500
0.3417 -0.3333 0.9035 0.500
0.4917 -0.3333 0.8649 0.500
0.4917 -0.3250 0.8671 0.500
0.3417 -0.3250 0.9063 0.500
0.3417 -0.1750 0.9465 0.500
0.4917 -0.1750 0.9000 0.500
0.4917 -0.1667 0.9014 0.500
0.3417 -0.1667 0.9481 0.500
0.3417 -0.3250 0.9063 2.833
0.4917 -0.3250 0.8671 2.833
0.4917 -0.1750 0.9000 2.833
0.3417 -0.1750 0.9465 2.833
0.3333 -0.1667 0.9503 0.500
0.3417 -0.1667 0.9481 0.500
0.3417 0.0000 0.9643 0.500
0.3333 0.0000 0.9667 0.500
0.4917 -0.1667 0.9014 0.500
0.5000 -0.1667 0.8985 0.500
0.5000 0.0000 0.9116 0.500
0.4917 0.0000 0.9147 0.500
0.3417 -0.1667 0.9481 0.500
0.4917 -0.1667 0.9014 0.500
0.4917 -0.1583 0.9026 0.500
0.3417 -0.1583 0.9497 0.500
0.3417 -0.0083 0.9643 0.500
0.4917 -0.0083 0.9146 0.500
0.4917 0.0000 0.9147 0.500
0.3417 0.0000 0.9643 0.500
0.3417 -0.1583 0.9497 2.885
0.4917 -0.1583 0.9026 2.885
0.4917 -0.0083 0.9146 2.885
0.3417 -0.0083 0.9643 2.885
0.3333 0.0000 0.9667 0.500
0.3417 0.0000 0.9643 0.500
0.3417 0.1667 0.9481 0.500
0.3333 0.1667 0.9503 0.500
0.4917 0.0000 0.9147 0.500
0.5000 0.0000 0.9116 0.500
0.5000 0.1667 0.8985 0.500
0.4917 0.1667 0.9014 0.500
0.3417 0.0000 0.9643 0.500
0.4917 0.0000 0.9147 0.500
0.4917 0.0083 0.9146 0.500
0.3417 0.0083 0.9643 0.500
0.3417 0.1583 0.9497 0.500
0.4917 0.1583 0.9026 0.500
0.4917 0.1667 0.9014 0.500
0.3417 0.1667 0.9481 0.500
0.3417 0.0083 0.9643 2.885
0.4917 0.0083 0.9146 2.885
0.4917 0.1583 0.9026 2.885
0.3417 0.1583 0.9497 2.885
0.3333 0.1667 0.9503 0.500
0.3417 0.1667 0.9481 0.500
0.3417 0.3333 0.9035 0.500
0.3333 0.3333 0.9054 0.500
0.4917 0.1667 0.9014 0.500
0.5000 0.1667 0.8985 0.500
0.5000 0.3333 0.8625 0.500
0.4917 0.3333 0.8649 0.500
0.3417 0.1667 0.9481 0.500
0.4917 0.1667 0.9014 0.500
0.4917 0.1750 0.9000 0.500
0.3417 0.1750 0.9465 0.500
0.3417 0.3250 0.9063 0.500
0.4917 0.3250 0.8671 0.500
0.4917 0.3333 0.8649 0.500
0.3417 0.3333 0.9035 0.500
0.3417 0.1750 0.9465 2.833
0.4917 0.1750 0.9000 2.833
0.4917 0.3250 0.8671 2.833
0.3417 0.3250 0.9063 2.833
0.3333 0.3333 0.9054 0.500
0.3417 0.3333 0.9035 0.500
0.3417 0.5000 0.8413 0.500
0.3333 0.5000 0.8425 0.500
0.4917 0.3333 0.8649 0.500
0.5000 0.3333 0.8625 0.500
0.5000 0.5000 0.8122 0.500
0.4917 0.5000 0.8139 0.500
0.3417 0.3333 0.9035 0.500
0.4917 0.3333 0.8649 0.500
0.4917 0.3417 0.8626 0.500
0.3417 0.3417 0.9007 0.500
0.3417 0.4917 0.8446 0.500
0.4917 0.4917 0.8166 0.500
0.4917 0.5000 0.8139 0.500
0.3417 0.5000 0.8413 0.500
0.3417 0.3417 0.9007 2.742
0.4917 0.3417 0.8626 2.742
0.4917 0.4917 0.8166 2.742
0.3417 0.4917 0.8446 2.742
0.3333 0.5000 0.8425 0.500
0.3417 0.5000 0.8413 0.500
0.3417 0.6667 0.7743 0.500
0.3333 0.6667 0.7750 0.500
0.4917 0.5000 0.8139 0.500
0.5000 0.5000 0.8122 0.500
0.5000 0.6667 0.7581 0.500
0.4917 0.6667 0.7591 0.500
0.3417 0.5000 0.8413 0.500
0.4917 0.5000 0.8139 0.500
0.4917 0.5083 0.8112 0.500
0.3417 0.5083 0.8379 0.500
0.3417 0.6583 0.7776 0.500
0.4917 0.6583 0.7618 0.500
0.4917 0.6667 0.7591 0.500
0.3417 0.6667 0.7743 0.500
0.3417 0.5083 0.8379 2.633
0.4917 0.5083 0.8112 2.633
0.4917 0.6583 0.7618 2.633
0.3417 0.6583 0.7776 2.633
0.3333 0.6667 0.7750 0.500
0.3417 0.6667 0.7743 0.500
0.3417 0.8333 0.7139 0.500
0.3333 0.8333 0.7140 0.500
0.4917 0.6667 0.7591 0.500
0.5000 0.6667 0.7581 0.500
0.5000 0.8333 0.7093 0.500
0.4917 0.8333 0.7096 0.500
0.3417 0.6667 0.7743 0.500
0.4917 0.6667 0.7591 0.500
0.4917 0.6750 0.7564 0.500
0.3417 0.6750 0.7711 0.500
0.3417 0.8250 0.7166 0.500
0.4917 0.8250 0.7119 0.500
0.4917 0.8333 0.7096 0.500
0.3417 0.8333 0.7139 0.500
0.3417 0.6750 0.7711 2.526
0.4917 0.6750 0.7564 2.526
0.4917 0.8250 0.7119 2.526
0.3417 0.8250 0.7166 2.526
0.3333 0.8333 0.7140 0.500
0.3417 0.8333 0.7139 0.500
0.3417 1.0000 0.6664 0.500
0.3333 1.0000 0.6661 0.500
0.4917 0.8333 0.7096 0.500
0.5000 0.8333 0.7093 0.500
0.5000 1.0000 0.6709 0.500
0.4917 1.0000 0.6707 0.500
0.3417 0.8333 0.7139 0.500
0.4917 0.8333 0.7096 0.500
0.4917 0.8417 0.7074 0.500
0.3417 0.8417 0.7112 0.500
0.3417 0.9917 0.6684 0.500
0.4917 0.9917 0.6724 0.500
0.4917 1.0000 0.6707 0.500
0.3417 1.0000 0.6664 0.500
0.3417 0.8417 0.7112 2.436
0.4917 0.8417 0.7074 2.436
0.4917 0.9917 0.6724 2.436
0.3417 0.9917 0.6684 2.436
0.5000 -1.0000 0.6709 0.500
0.5083 -1.0000 0.6711 0.500
0.5083 -0.8333 0.7090 0.500
0.5000 -0.8333 0.7093 0.500
0.6583 -1.0000 0.6744 0.500
0.6667 -1.0000 0.6746 0.500
0.6667 -0.8333 0.7027 0.500
0.6583 -0.8333 0.7030 0.500
0.5083 -1.0000 0.6711 0.500
0.6583 -1.0000 0.6744 0.500
0.6583 -0.9917 0.6756 0.500
0.5083 -0.9917 0.6727 0.500
0.5083 -0.8417 0.7068 0.500
0.6583 -0.8417 0.7014 0.500
0.6583 -0.8333 0.7030 0.500
0.5083 -0.8333 0.7090 0.500
0.5083 -0.9917 0.6727 2.434
0.6583 -0.9917 0.6756 2.434
0.6583 -0.8417 0.7014 2.434
0.5083 -0.8417 0.7068 2.434
0.5000 -0.8333 0.7093 0.500
0.5083 -0.8333 0.7090 0.500
0.5083 -0.6667 0.7572 0.500
0.5000 -0.6667 0.7581 0.500
0.6583 -0.8333 0.7030 0.500
0.6667 -0.8333 0.7027 0.500
0.6667 -0.6667 0.7385 0.500
0.6583 -0.6667 0.7395 0.500
0.5083 -0.8333 0.7090 0.500
0.6583 -0.8333 0.7030 0.500
0.6583 -0.8250 0.7047 0.500
0.5083 -0.8250 0.7112 0.500
0.5083 -0.6750 0.7546 0.500
0.6583 -0.6750 0.7375 0.500
0.6583 -0.6667 0.7395 0.500
0.5083 -0.6667 0.7572 0.500
0.5083 -0.8250 0.7112 2.503
0.6583 -0.8250 0.7047 2.503
0.6583 -0.6750 0.7375 2.503
0.5083 -0.6750 0.7546 2.503
0.5000 -0.6667 0.7581 0.500
0.5083 -0.6667 0.7572 0.500
0.5083 -0.5000 0.8105 0.500
0.5000 -0.5000 0.8122 0.500
0.6583 -0.6667 0.7395 0.500
0.6667 -0.6667 0.7385 0.500
0.6667 -0.5000 0.7781 0.500
0.6583 -0.5000 0.7798 0.500
0.5083 -0.6667 0.7572 0.500
0.6583 -0.6667 0.7395 0.500
0.6583 -0.6583 0.7414 0.500
0.5083 -0.6583 0.7598 0.500
0.5083 -0.5083 0.8078 0.500
0.6583 -0.5083 0.7778 0.500
0.6583 -0.5000 0.7798 0.500
0.5083 -0.5000 0.8105 0.500
0.5083 -0.6583 0.7598 2.585
0.6583 -0.6583 0.7414 2.585
0.6583 -0.5083 0.7778 2.585
0.5083 -0.5083 0.8078 2.585
0.5000 -0.5000 0.8122 0.500
0.5083 -0.5000 0.8105 0.500
0.5083 -0.3333 0.8601 0.500
0.5000 -0.3333 0.8625 0.500
0.6583 -0.5000 0.7798 0.500
0.6667 -0.5000 0.7781 0.500
0.6667 -0.3333 0.8150 0.500
0.6583 -0.3333 0.8173 0.500
0.5083 -0.5000 0.8105 0.500
0.6583 -0.5000 0.7798 0.500
0.6583 -0.4917 0.7818 0.500
0.5083 -0.4917 0.8132 0.500
0.5083 -0.3417 0.8579 0.500
0.6583 -0.3417 0.8156 0.500
0.6583 -0.3333 0.8173 0.500
0.5083 -0.3333 0.8601 0.500
0.5083 -0.4917 0.8132 2.669
0.6583 -0.4917 0.7818 2.669
0.6583 -0.3417 0.8156 2.669
0.5083 -0.3417 0.8579 2.669
0.5000 -0.3333 0.8625 0.500
0.5083 -0.3333 0.8601 0.500
0.5083 -0.1667 0.8957 0.500
0.5000 -0.1667 0.8985 0.500
0.6583 -0.3333 0.8173 0.500
0.6667 -0.3333 0.8150 0.500
0.6667 -0.1667 0.8414 0.500
0.6583 -0.1667 0.8442 0.500
0.5083 -0.3333 0.8601 0.500
0.6583 -0.3333 0.8173 0.500
0.6583 -0.3250 0.8190 0.500
0.5083 -0.3250 0.8623 0.500
0.5083 -0.1750 0.8944 0.500
0.6583 -0.1750 0.8432 0.500
0.6583 -0.1667 0.8442 0.500
0.5083 -0.1667 0.8957 0.500
0.5083 -0.3250 0.8623 2.739
0.6583 -0.3250 0.8190 2.739
0.6583 -0.1750 0.8432 2.739
0.5083 -0.1750 0.8944 2.739
0.5000 -0.1667 0.8985 0.500
0.5083 -0.1667 0.8957 0.500
0.5083 0.0000 0.9086 0.500
0.5000 0.0000 0.9116 0.500
0.6583 -0.1667 0.8442 0.500
0.6667 -0.1667 0.8414 0.500
0.6667 0.0000 0.8510 0.500
0.6583 0.0000 0.8539 0.500
0.5083 -0.1667 0.8957 0.500
0.6583 -0.1667 0.8442 0.500
0.6583 -0.1583 0.8451 0.500
0.5083 -0.1583 0.8969 0.500
0.5083 -0.0083 0.9086 0.500
0.6583 -0.0083 0.8539 0.500
0.6583 0.0000 0.8539 0.500
0.5083 0.0000 0.9086 0.500
0.5083 -0.1583 0.8969 2.779
0.6583 -0.1583 0.8451 2.779
0.6583 -0.0083 0.8539 2.779
0.5083 -0.0083 0.9086 2.779
0.5000 0.0000 0.9116 0.500
0.5083 0.0000 0.9086 0.500
0.5083 0.1667 0.8957 0.500
0.5000 0.1667 0.8985 0.500
0.6583 0.0000 0.8539 0.500
0.6667 0.0000 0.8510 0.500
0.6667 0.1667 0.8414 0.500
0.6583 0.1667 0.8442 0.500
0.5083 0.0000 0.9086 0.500
0.6583 0.0000 0.8539 0.500
0.6583 0.0083 0.8539 0.500
0.5083 0.0083 0.9086 0.500
0.5083 0.1583 0.8969 0.500
0.6583 0.1583 0.8451 0.500
0.6583 0.1667 0.8442 0.500
0.5083 0.1667 0.8957 0.500
0.5083 0.0083 0.9086 2.779
0.6583 0.0083 0.8539 2.779
0.6583 0.1583 0.8451 2.779
0.5083 0.1583 0.8969 2.779
0.5000 0.1667 0.8985 0.500
0.5083 0.1667 0.8957 0.500
0.5083 0.3333 0.8601 0.500
0.5000 0.3333 0.8625 0.500
0.6583 0.1667 0.8442 0.500
0.6667 0.1667 0.8414 0.500
0.6667 0.3333 0.8150 0.500
0.6583 0.3333 0.8173 0.500
0.5083 0.1667 0.8957 0.500
0.6583 0.1667 0.8442 0.500
0.6583 0.1750 0.8432 0.500
0.5083 0.1750 0.8944 0.500
0.5083 0.3250 0.8623 0.500
0.6583 0.3250 0.8190 0.500
0.6583 0.3333 0.8173 0.500
0.5083 0.3333 0.8601 0.500
0.5083 0.1750 0.8944 2.739
0.6583 0.1750 0.8432 2.739
0.6583 0.3250 0.8190 2.739
0.5083 0.3250 0.8623 2.739
0.5000 0.3333 0.8625 0.500
0.5083 0.3333 0.8601 0.500
0.5083 0.5000 0.8105 0.500
0.5000 0.5000 0.8122 0.500
0.6583 0.3333 0.8173 0.500
0.6667 0.3333 0.8150 0.500
0.6667 0.5000 0.7781 0.500
0.6583 0.5000 0.7798 0.500
0.5083 0.3333 0.8601 0.500
0.6583 0.3333 0.8173 0.500
0.6583 0.3417 0.8156 0.500
0.5083 0.3417 0.8579 0.500
0.5083 0.4917 0.8132 0.500
0.6583 0.4917 0.7818 0.500
0.6583 0.5000 0.7798 0.500
0.5083 0.5000 0.8105 0.500
0.5083 0.3417 0.8579 2.669
0.6583 0.3417 0.8156 2.669
0.6583 0.4917 0.7818 2.669
0.5083 0.4917 0.8132 2.669
0.5000 0.5000 0.8122 0.500
0.5083 0.5000 0.8105 0.500
0.5083 0.6667 0.7572 0.500
0.5000 0.6667 0.7581 0.500
0.6583 0.5000 0.7798 0.500
0.6667 0.5000 0.7781 0.500
0.6667 0.6667 0.7385 0.500
0.6583 0.6667 0.7395 0.500
0.5083 0.5000 0.8105 0.500
0.6583 0.5000 0.7798 0.500
0.6583 0.5083 0.7778 0.500
0.5083 0.5083 0.8078 0.500
0.5083 0.6583 0.7598 0.500
0.6583 0.6583 0.7414 0.500
0.6583 0.6667 0.7395 0.500
0.5083 0.6667 0.7572 0.500
0.5083 0.5083 0.8078 2.585
0.6583 0.5083 0.7778 2.585
0.6583 0.6583 0.7414 2.585
0.5083 0.6583 0.7598 2.585
0.5000 0.6667 0.7581 0.500
0.5083 0.6667 0.7572 0.500
0.5083 0.8333 0.7090 0.500
0.5000 0.8333 0.7093 0.500
0.6583 0.6667 0.7395 0.500
0.6667 0.6667 0.7385 0.500
0.6667 0.8333 0.7027 0.500
0.6583 0.8333 0.7030 0.500
0.5083 0.6667 0.7572 0.500
0.6583 0.6667 0.7395 0.500
0.6583 0.6750 0.7375 0.500
0.5083 0.6750 0.7546 0.500
0.5083 0.8250 0.7112 0.500
0.6583 0.8250 0.7047 0.500
0.6583 0.8333 0.7030 0.500
0.5083 0.8333 0.7090 0.500
0.5083 0.6750 0.7546 2.503
0.6583 0.6750 0.7375 2.503
0.6583 0.8250 0.7047 2.503
0.5083 0.8250 0.7112 2.503
0.5000 0.8333 0.7093 0.500
0.5083 0.8333 0.7090 0.500
0.5083 1.0000 0.6711 0.500
0.5000 1.0000 0.6709 0.500
0.6583 0.8333 0.7030 0.500
0.6667 0.8333 0.7027 0.500
0.6667 1.0000 0.6746 0.500
0.6583 1.0000 0.6744 0.500
0.5083 0.8333 0.7090 0.500
0.6583 0.8333 0.7030 0.500
0.6583 0.8417 0.7014 0.500
0.5083 0.8417 0.7068 0.500
0.5083 0.9917 0.6727 0.500
0.6583 0.9917 0.6756 0.500
0.6583 1.0000 0.6744 0.500
0.5083 1.0000 0.6711 0.500
0.5083 0.8417 0.7068 2.434
0.6583 0.8417 0.7014 2.434
0.6583 0.9917 0.6756 2.434
0.5083 0.9917 0.6727 2.434
0.6667 -1.0000 0.6746 0.500
0.6750 -1.0000 0.6748 0.500
0.6750 -0.8333 0.7025 0.500
0.6667 -0.8333 0.7027 0.500
0.8250 -1.0000 0.6796 0.500
0.8333 -1.0000 0.6799 0.500
0.8333 -0.8333 0.6988 0.500
0.8250 -0.8333 0.6989 0.500
0.6750 -1.0000 0.6748 0.500
0.8250 -1.0000 0.6796 0.500
0.8250 -0.9917 0.6804 0.500
0.6750 -0.9917 0.6760 0.500
0.6750 -0.8417 0.7009 0.500
0.8250 -0.8417 0.6978 0.500
0.8250 -0.8333 0.6989 0.500
0.6750 -0.8333 0.7025 0.500
0.6750 -0.9917 0.6760 2.434
0.8250 -0.9917 0.6804 2.434
0.8250 -0.8417 0.6978 2.434
0.6750 -0.8417 0.7009 2.434
0.6667 -0.8333 0.7027 0.500
0.6750 -0.8333 0.7025 0.500
0.6750 -0.6667 0.7376 0.500
0.6667 -0.6667 0.7385 0.500
0.8250 -0.8333 0.6989 0.500
0.8333 -0.8333 0.6988 0.500
0.8333 -0.6667 0.7227 0.500
0.8250 -0.6667 0.7234 0.500
0.6750 -0.8333 0.7025 0.500
0.8250 -0.8333 0.6989 0.500
0.8250 -0.8250 0.7000 0.500
0.6750 -0.8250 0.7041 0.500
0.6750 -0.6750 0.7357 0.500
0.8250 -0.6750 0.7221 0.500
0.8250 -0.6667 0.7234 0.500
0.6750 -0.6667 0.7376 0.500
0.6750 -0.8250 0.7041 2.482
0.8250 -0.8250 0.7000 2.482
0.8250 -0.6750 0.7221 2.482
0.6750 -0.6750 0.7357 2.482
0.6667 -0.6667 0.7385 0.500
0.6750 -0.6667 0.7376 0.500
0.6750 -0.5000 0.7765 0.500
0.6667 -0.5000 0.7781 0.500
0.8250 -0.6667 0.7234 0.500
0.8333 -0.6667 0.7227 0.500
0.8333 -0.5000 0.7493 0.500
0.8250 -0.5000 0.7505 0.500
0.6750 -0.6667 0.7376 0.500
0.8250 -0.6667 0.7234 0.500
0.8250 -0.6583 0.7247 0.500
0.6750 -0.6583 0.7395 0.500
0.6750 -0.5083 0.7746 0.500
0.8250 -0.5083 0.7492 0.500
0.8250 -0.5000 0.7505 0.500
0.6750 -0.5000 0.7765 0.500
0.6750 -0.6583 0.7395 2.539
0.8250 -0.6583 0.7247 2.539
0.8250 -0.5083 0.7492 2.539
0.6750 -0.5083 0.7746 2.539
0.6667 -0.5000 0.7781 0.500
0.6750 -0.5000 0.7765 0.500
0.6750 -0.3333 0.8127 0.500
0.6667 -0.3333 0.8150 0.500
0.8250 -0.5000 0.7505 0.500
0.8333 -0.5000 0.7493 0.500
0.8333 -0.3333 0.7740 0.500
0.8250 -0.3333 0.7758 0.500
0.6750 -0.5000 0.7765 0.500
0.8250 -0.5000 0.7505 0.500
0.8250 -0.4917 0.7519 0.500
0.6750 -0.4917 0.7784 0.500
0.6750 -0.3417 0.8111 0.500
0.8250 -0.3417 0.7746 0.500
0.8250 -0.3333 0.7758 0.500
0.6750 -0.3333 0.8127 0.500
0.6750 -0.4917 0.7784 2.598
0.8250 -0.4917 0.7519 2.598
0.8250 -0.3417 0.7746 2.598
0.6750 -0.3417 0.8111 2.598
0.6667 -0.3333 0.8150 0.500
0.6750 -0.3333 0.8127 0.500
0.6750 -0.1667 0.8386 0.500
0.6667 -0.1667 0.8414 0.500
0.8250 -0.3333 0.7758 0.500
0.8333 -0.3333 0.7740 0.500
0.8333 -0.1667 0.7917 0.500
0.8250 -0.1667 0.7939 0.500
0.6750 -0.3333 0.8127 0.500
0.8250 -0.3333 0.7758 0.500
0.8250 -0.3250 0.7769 0.500
0.6750 -0.3250 0.8143 0.500
0.6750 -0.1750 0.8377 0.500
0.8250 -0.1750 0.7932 0.500
0.8250 -0.1667 0.7939 0.500
0.6750 -0.1667 0.8386 0.500
0.6750 -0.3250 0.8143 2.647
0.8250 -0.3250 0.7769 2.647
0.8250 -0.1750 0.7932 2.647
0.6750 -0.1750 0.8377 2.647
0.6667 -0.1667 0.8414 0.500
0.6750 -0.1667 0.8386 0.500
0.6750 0.0000 0.8481 0.500
0.6667 0.0000 0.8510 0.500
0.8250 -0.1667 0.7939 0.500
0.8333 -0.1667 0.7917 0.500
0.8333 0.0000 0.7981 0.500
0.8250 0.0000 0.8004 0.500
0.6750 -0.1667 0.8386 0.500
0.8250 -0.1667 0.7939 0.500
0.8250 -0.1583 0.7945 0.500
0.6750 -0.1583 0.8395 0.500
0.6750 -0.0083 0.8481 0.500
0.8250 -0.0083 0.8004 0.500
0.8250 0.0000 0.8004 0.500
0.6750 0.0000 0.8481 0.500
0.6750 -0.1583 0.8395 2.675
0.8250 -0.1583 0.7945 2.675
0.8250 -0.0083 0.8004 2.675
0.6750 -0.0083 0.8481 2.675
0.6667 0.0000 0.8510 0.500
0.6750 0.0000 0.8481 0.500
0.6750 0.1667 0.8386 0.500
0.6667 0.1667 0.8414 0.500
0.8250 0.0000 0.8004 0.500
0.8333 0.0000 0.7981 0.500
0.8333 0.1667 0.7917 0.500
0.8250 0.1667 0.7939 0.500
0.6750 0.0000 0.8481 0.500
0.8250 0.0000 0.8004 0.500
0.8250 0.0083 0.8004 0.500
0.6750 0.0083 0.8481 0.500
0.6750 0.1583 0.8395 0.500
0.8250 0.1583 0.7945 0.500
0.8250 0.1667 0.7939 0.500
0.6750 0.1667 0.8386 0.500
0.6750 0.0083 0.8481 2.675
0.8250 0.0083 0.8004 2.675
0.8250 0.1583 0.7945 2.675
0.6750 0.1583 0.8395 2.675
0.6667 0.1667 0.8414 0.500
0.6750 0.1667 0.8386 0.500
0.6750 0.3333 0.8127 0.500
0.6667 0.3333 0.8150 0.500
0.8250 0.1667 0.7939 0.500
0.8333 0.1667 0.7917 0.500
0.8333 0.3333 0.7740 0.500
0.8250 0.3333 0.7758 0.500
0.6750 0.1667 0.8386 0.500
0.8250 0.1667 0.7939 0.500
0.8250 0.1750 0.7932 0.500
0.6750 0.1750 0.8377 0.500
0.6750 0.3250 0.8143 0.500
0.8250 0.3250 0.7769 0.500
0.8250 0.3333 0.7758 0.500
0.6750 0.3333 0.8127 0.500
0.6750 0.1750 0.8377 2.647
0.8250 0.1750 0.7932 2.647
0.8250 0.3250 0.7769 2.647
0.6750 0.3250 0.8143 2.647
0.6667 0.3333 0.8150 0.500
0.6750 0.3333 0.8127 0.500
0.6750 0.5000 0.7765 0.500
0.6667 0.5000 0.7781 0.500
0.8250 0.3333 0.7758 0.500
0.8333 0.3333 0.7740 0.500
0.8333 0.5000 0.7493 0.500
0.8250 0.5000 0.7505 0.500
0.6750 0.3333 0.8127 0.500
0.8250 0.3333 0.7758 0.500
0.8250 0.3417 0.7746 0.500
0.6750 0.3417 0.8111 0.500
0.6750 0.4917 0.7784 0.500
0.8250 0.4917 0.7519 0.500
0.8250 0.5000 0.7505 0.500
0.6750 0.5000 0.7765 0.500
0.6750 0.3417 0.8111 2.598
0.8250 0.3417 0.7746 2.598
0.8250 0.4917 0.7519 2.598
0.6750 0.4917 0.7784 2.598
0.6667 0.5000 0.7781 0.500
0.6750 0.5000 0.7765 0.500
0.6750 0.6667 0.7376 0.500
0.6667 0.6667 0.7385 0.500
0.8250 0.5000 0.7505 0.500
0.8333 0.5000 0.7493 0.500
0.8333 0.6667 0.7227 0.500
0.8250 0.6667 0.7234 0.500
0.6750 0.5000 0.7765 0.500
0.8250 0.5000 0.7505 0.500
0.8250 0.5083 0.7492 0.500
0.6750 0.5083 0.7746 0.500
0.6750 0.6583 0.7395 0.500
0.8250 0.6583 0.7247 0.500
0.8250 0.6667 0.7234 0.500
0.6750 0.6667 0.7376 0.500
0.6750 0.5083 0.7746 2.539
0.8250 0.5083 0.7492 2.539
0.8250 0.6583 0.7247 2.539
0.6750 0.6583 0.7395 2.539
0.6667 0.6667 0.7385 0.500
0.6750 0.6667 0.7376 0.500
0.6750 0.8333 0.7025 0.500
0.6667 0.8333 0.7027 0.500
0.8250 0.6667 0.7234 0.500
0.8333 0.6667 0.7227 0.500
0.8333 0.8333 0.6988 0.500
0.8250 0.8333 0.6989 0.500
0.6750 0.6667 0.7376 0.500
0.8250 0.6667 0.7234 0.500
0.8250 0.6750 0.7221 0.500
0.6750 0.6750 0.7357 0.500
0.6750 0.8250 0.7041 0.500
0.8250 0.8250 0.7000 0.500
0.8250 0.8333 0.6989 0.500
0.6750 0.8333 0.7025 0.500
0.6750 0.6750 0.7357 2.482
0.8250 0.6750 0.7221 2.482
0.8250 0.8250 0.7000 2.482
0.6750 0.8250 0.7041 2.482
0.6667 0.8333 0.7027 0.500
0.6750 0.8333 0.7025 0.500
0.6750 1.0000 0.6748 0.500
0.6667 1.0000 0.6746 0.500
0.8250 0.8333 0.6989 0.500
0.8333 0.8333 0.6988 0.500
0.8333 1.0000 0.6799 0.500
0.8250 1.0000 0.6796 0.500
0.6750 0.8333 0.7025 0.500
0.8250 0.8333 0.6989 0.500
0.8250 0.8417 0.6978 0.500
0.6750 0.8417 0.7009 0.500
0.6750 0.9917 0.6760 0.500
0.8250 0.9917 0.6804 0.500
0.8250 1.0000 0.6796 0.500
0.6750 1.0000 0.6748 0.500
0.6750 0.8417 0.7009 2.434
0.8250 0.8417 0.6978 2.434
0.8250 0.9917 0.6804 2.434
0.6750 0.9917 0.6760 2.434
0.8333 -1.0000 0.6799 0.500
0.8417 -1.0000 0.6802 0.500
0.8417 -0.8333 0.6987 0.500
0.8333 -0.8333 0.6988 0.500
0.9917 -1.0000 0.6878 0.500
1.0000 -1.0000 0.6883 0.500
1.0000 -0.8333 0.6999 0.500
0.9917 -0.8333 0.6997 0.500
0.8417 -1.0000 0.6802 0.500
0.9917 -1.0000 0.6878 0.500
0.9917 -0.9917 0.6883 0.500
0.8417 -0.9917 0.6810 0.500
0.8417 -0.8417 0.6976 0.500
0.9917 -0.8417 0.6990 0.500
0.9917 -0.8333 0.6997 0.500
0.8417 -0.8333 0.6987 0.500
0.8417 -0.9917 0.6810 2.439
0.9917 -0.9917 0.6883 2.439
0.9917 -0.8417 0.6990 2.439
0.8417 -0.8417 0.6976 2.439
0.8333 -0.8333 0.6988 0.500
0.8417 -0.8333 0.6987 0.500
0.8417 -0.6667 0.7221 0.500
0.8333 -0.6667 0.7227 0.500
0.9917 -0.8333 0.6997 0.500
1.0000 -0.8333 0.6999 0.500
1.0000 -0.6667 0.7146 0.500
0.9917 -0.6667 0.7148 0.500
0.8417 -0.8333 0.6987 0.500
0.9917 -0.8333 0.6997 0.500
0.9917 -0.8250 0.7004 0.500
0.8417 -0.8250 0.6998 0.500
0.8417 -0.6750 0.7209 0.500
0.9917 -0.6750 0.7140 0.500
0.9917 -0.6667 0.7148 0.500
0.8417 -0.6667 0.7221 0.500
0.8417 -0.8250 0.6998 2.470
0.9917 -0.8250 0.7004 2.470
0.9917 -0.6750 0.7140 2.470
0.8417 -0.6750 0.7209 2.470
0.8333 -0.6667 0.7227 0.500
0.8417 -0.6667 0.7221 0.500
0.8417 -0.5000 0.7481 0.500
0.8333 -0.5000 0.7493 0.500
0.9917 -0.6667 0.7148 0.500
1.0000 -0.6667 0.7146 0.500
1.0000 -0.5000 0.7309 0.500
0.9917 -0.5000 0.7315 0.500
0.8417 -0.6667 0.7221 0.500
0.9917 -0.6667 0.7148 0.500
0.9917 -0.6583 0.7156 0.500
0.8417 -0.6583 0.7234 0.500
0.8417 -0.5083 0.7468 0.500
0.9917 -0.5083 0.7307 0.500
0.9917 -0.5000 0.7315 0.500
0.8417 -0.5000 0.7481 0.500
0.8417 -0.6583 0.7234 2.507
0.9917 -0.6583 0.7156 2.507
0.9917 -0.5083 0.7307 2.507
0.8417 -0.5083 0.7468 2.507
0.8333 -0.5000 0.7493 0.500
0.8417 -0.5000 0.7481 0.500
0.8417 -0.3333 0.7723 0.500
0.8333 -0.3333 0.7740 0.500
0.9917 -0.5000 0.7315 0.500
1.0000 -0.5000 0.7309 0.500
1.0000 -0.3333 0.7461 0.500
0.9917 -0.3333 0.7471 0.500
0.8417 -0.5000 0.7481 0.500
0.9917 -0.5000 0.7315 0.500
0.9917 -0.4917 0.7324 0.500
0.8417 -0.4917 0.7494 0.500
0.8417 -0.3417 0.7712 0.500
0.9917 -0.3417 0.7464 0.500
0.9917 -0.3333 0.7471 0.500
0.8417 -0.3333 0.7723 0.500
0.8417 -0.4917 0.7494 2.544
0.9917 -0.4917 0.7324 2.544
0.9917 -0.3417 0.7464 2.544
0.8417 -0.3417 0.7712 2.544
0.8333 -0.3333 0.7740 0.500
0.8417 -0.3333 0.7723 0.500
0.8417 -0.1667 0.7896 0.500
0.8333 -0.1667 0.7917 0.500
0.9917 -0.3333 0.7471 0.500
1.0000 -0.3333 0.7461 0.500
1.0000 -0.1667 0.7569 0.500
0.9917 -0.1667 0.7582 0.500
0.8417 -0.3333 0.7723 0.500
0.9917 -0.3333 0.7471 0.500
0.9917 -0.3250 0.7478 0.500
0.8417 -0.3250 0.7733 0.500
0.8417 -0.1750 0.7889 0.500
0.9917 -0.1750 0.7578 0.500
0.9917 -0.1667 0.7582 0.500
0.8417 -0.1667 0.7896 0.500
0.8417 -0.3250 0.7733 2.576
0.9917 -0.3250 0.7478 2.576
0.9917 -0.1750 0.7578 2.576
0.8417 -0.1750 0.7889 2.576
0.8333 -0.1667 0.7917 0.500
0.8417 -0.1667 0.7896 0.500
0.8417 0.0000 0.7959 0.500
0.8333 0.0000 0.7981 0.500
0.9917 -0.1667 0.7582 0.500
1.0000 -0.1667 0.7569 0.500
1.0000 0.0000 0.7609 0.500
0.9917 0.0000 0.7623 0.500
0.8417 -0.1667 0.7896 0.500
0.9917 -0.1667 0.7582 0.500
0.9917 -0.1583 0.7586 0.500
0.8417 -0.1583 0.7902 0.500
0.8417 -0.0083 0.7958 0.500
0.9917 -0.0083 0.7623 0.500
0.9917 0.0000 0.7623 0.500
0.8417 0.0000 0.7959 0.500
0.8417 -0.1583 0.7902 2.594
0.9917 -0.1583 0.7586 2.594
0.9917 -0.0083 0.7623 2.594
0.8417 -0.0083 0.7958 2.594
0.8333 0.0000 0.7981 0.500
0.8417 0.0000 0.7959 0.500
0.8417 0.1667 0.7896 0.500
0.8333 0.1667 0.7917 0.500
0.9917 0.0000 0.7623 0.500
1.0000 0.0000 0.7609 0.500
1.0000 0.1667 0.7569 0.500
0.9917 0.1667 0.7582 0.500
0.8417 0.0000 0.7959 0.500
0.9917 0.0000 0.7623 0.500
0.9917 0.0083 0.7623 0.500
0.8417 0.0083 0.7958 0.500
0.8417 0.1583 0.7902 0.500
0.9917 0.1583 0.7586 0.500
0.9917 0.1667 0.7582 0.500
0.8417 0.1667 0.7896 0.500
0.8417 0.0083 0.7958 2.594
0.9917 0.0083 0.7623 2.594
0.9917 0.1583 0.7586 2.594
0.8417 0.1583 0.7902 2.594
0.8333 0.1667 0.7917 0.500
0.8417 0.1667 0.7896 0.500
0.8417 0.3333 0.7723 0.500
0.8333 0.3333 0.7740 0.500
0.9917 0.1667 0.7582 0.500
1.0000 0.1667 0.7569 0.500
1.0000 0.3333 0.7461 0.500
0.9917 0.3333 0.7471 0.500
0.8417 0.1667 0.7896 0.500
0.9917 0.1667 0.7582 0.500
0.9917 0.1750 0.7578 0.500
0.8417 0.1750 0.7889 0.500
0.8417 0.3250 0.7733 0.500
0.9917 0.3250 0.7478 0.500
0.9917 0.3333 0.7471 0.500
0.8417 0.3333 0.7723 0.500
0.8417 0.1750 0.7889 2.576
0.9917 0.1750 0.7578 2.576
0.9917 0.3250 0.7478 2.576
0.8417 0.3250 0.7733 2.576
0.8333 0.3333 0.7740 0.500
0.8417 0.3333 0.7723 0.500
0.8417 0.5000 0.7481 0.500
0.8333 0.5000 0.7493 0.500
0.9917 0.3333 0.7471 0.500
1.0000 0.3333 0.7461 0.500
1.0000 0.5000 0.7309 0.500
0.9917 0.5000 0.7315 0.500
0.8417 0.3333 0.7723 0.500
0.9917 0.3333 0.7471 0.500
0.9917 0.3417 0.7464 0.500
0.8417 0.3417 0.7712 0.500
0.8417 0.4917 0.7494 0.500
0.9917 0.4917 0.7324 0.500
0.9917 0.5000 0.7315 0.500
0.8417 0.5000 0.7481 0.500
0.8417 0.3417 0.7712 2.544
0.9917 0.3417 0.7464 2.544
0.9917 0.4917 0.7324 2.544
0.8417 0.4917 0.7494 2.544
0.8333 0.5000 0.7493 0.500
0.8417 0.5000 0.7481 0.500
0.8417 0.6667 0.7221 0.500
0.8333 0.6667 0.7227 0.500
0.9917 0.5000 0.7315 0.500
1.0000 0.5000 0.7309 0.500
1.0000 0.6667 0.7146 0.500
0.9917 0.6667 0.7148 0.500
0.8417 0.5000 0.7481 0.500
0.9917 0.5000 0.7315 0.500
0.9917 0.5083 0.7307 0.500
0.8417 0.5083 0.7468 0.500
0.8417 0.6583 0.7234 0.500
0.9917 0.6583 0.7156 0.500
0.9917 0.6667 0.7148 0.500
0.8417 0.6667 0.7221 0.500
0.8417 0.5083 0.7468 2.507
0.9917 0.5083 0.7307 2.507
0.9917 0.6583 0.7156 2.507
0.8417 0.6583 0.7234 2.507
0.8333 0.6667 0.7227 0.500
0.8417 0.6667 0.7221 0.500
0.8417 0.8333 0.6987 0.500
0.8333 0.8333 0.6988 0.500
0.9917 0.6667 0.7148 0.500
1.0000 0.6667 0.7146 0.500
1.0000 0.8333 0.6999 0.500
0.9917 0.8333 0.6997 0.500
0.8417 0.6667 0.7221 0.500
0.9917 0.6667 0.7148 0.500
0.9917 0.6750 0.7140 0.500
0.8417 0.6750 0.7209 0.500
0.8417 0.8250 0.6998 0.500
0.9917 0.8250 0.7004 0.500
0.9917 0.8333 0.6997 0.500
0.8417 0.8333 0.6987 0.500
0.8417 0.6750 0.7209 2.470
0.9917 0.6750 0.7140 2.470
0.9917 0.8250 0.7004 2.470
0.8417 0.8250 0.6998 2.470
0.8333 0.8333 0.6988 0.500
0.8417 0.8333 0.6987 0.500
0.8417 1.0000 0.6802 0.500
0.8333 1.0000 0.6799 0.500
0.9917 0.8333 0.6997 0.500
1.0000 0.8333 0.6999 0.500
1.0000 1.0000 0.6883 0.500
0.9917 1.0000 0.6878 0.500
0.8417 0.8333 0.6987 0.500
0.9917 0.8333 0.6997 0.500
0.9917 0.8417 0.6990 0.500
0.8417 0.8417 0.6976 0.500
0.8417 0.9917 0.6810 0.500
0.9917 0.9917 0.6883 0.500
0.9917 1.0000 0.6878 0.500
0.8417 1.0000 0.6802 0.500
0.8417 0.8417 0.6976 2.439
0.9917 0.8417 0.6990 2.439
0.9917 0.9917 0.6883 2.439
0.8417 0.9917 0.6810 2.439
-1.0000 -1.0000 0.3783 5.500
-0.9917 -1.0000 0.3789 5.500
-0.9917 -0.8333 0.3909 5.500
-1.0000 -0.8333 0.3899 5.500
-0.8417 -1.0000 0.3915 5.500
-0.8333 -1.0000 0.3924 5.500
-0.8333 -0.8333 0.4136 5.500
-0.8417 -0.8333 0.4122 5.500
-0.9917 -1.0000 0.3789 5.500
-0.8417 -1.0000 0.3915 5.500
-0.8417 -0.9917 0.3923 5.500
-0.9917 -0.9917 0.3794 5.500
-0.9917 -0.8417 0.3902 5.500
-0.8417 -0.8417 0.4110 5.500
-0.8417 -0.8333 0.4122 5.500
-0.9917 -0.8333 0.3909 5.500
-0.9917 -0.9917 0.3794 7.024
-0.8417 -0.9917 0.3923 7.024
-0.8417 -0.8417 0.4110 7.024
-0.9917 -0.8417 0.3902 7.024
-1.0000 -0.8333 0.3899 5.500
-0.9917 -0.8333 0.3909 5.500
-0.9917 -0.6667 0.4064 5.500
-1.0000 -0.6667 0.4046 5.500
-0.8417 -0.8333 0.4122 5.500
-0.8333 -0.8333 0.4136 5.500
-0.8333 -0.6667 0.4440 5.500
-0.8417 -0.6667 0.4418 5.500
-0.9917 -0.8333 0.3909 5.500
-0.8417 -0.8333 0.4122 5.500
-0.8417 -0.8250 0.4135 5.500
-0.9917 -0.8250 0.3916 5.500
-0.9917 -0.6750 0.4055 5.500
-0.8417 -0.6750 0.4402 5.500
-0.8417 -0.6667 0.4418 5.500
-0.9917 -0.6667 0.4064 5.500
-0.9917 -0.8250 0.3916 7.060
-0.8417 -0.8250 0.4135 7.060
-0.8417 -0.6750 0.4402 7.060
-0.9917 -0.6750 0.4055 7.060
-1.0000 -0.6667 0.4046 5.500
-0.9917 -0.6667 0.4064 5.500
-0.9917 -0.5000 0.4235 5.500
-1.0000 -0.5000 0.4209 5.500
-0.8417 -0.6667 0.4418 5.500
-0.8333 -0.6667 0.4440 5.500
-0.8333 -0.5000 0.4793 5.500
-0.8417 -0.5000 0.4761 5.500
-0.9917 -0.6667 0.4064 5.500
-0.8417 -0.6667 0.4418 5.500
-0.8417 -0.6583 0.4434 5.500
-0.9917 -0.6583 0.4072 5.500
-0.9917 -0.5083 0.4227 5.500
-0.8417 -0.5083 0.4744 5.500
-0.8417 -0.5000 0.4761 5.500
-0.9917 -0.5000 0.4235 5.500
-0.9917 -0.6583 0.4072 7.104
-0.8417 -0.6583 0.4434 7.104
-0.8417 -0.5083 0.4744 7.104
-0.9917 -0.5083 0.4227 7.104
-1.0000 -0.5000 0.4209 5.500
-0.9917 -0.5000 0.4235 5.500
-0.9917 -0.3333 0.4396 5.500
-1.0000 -0.3333 0.4361 5.500
-0.8417 -0.5000 0.4761 5.500
-0.8333 -0.5000 0.4793 5.500
-0.8333 -0.3333 0.5128 5.500
-0.8417 -0.3333 0.5086 5.500
-0.9917 -0.5000 0.4235 5.500
-0.8417 -0.5000 0.4761 5.500
-0.8417 -0.4917 0.4778 5.500
-0.9917 -0.4917 0.4244 5.500
-0.9917 -0.3417 0.4388 5.500
-0.8417 -0.3417 0.5072 5.500
-0.8417 -0.3333 0.5086 5.500
-0.9917 -0.3333 0.4396 5.500
-0.9917 -0.4917 0.4244 7.150
-0.8417 -0.4917 0.4778 7.150
-0.8417 -0.3417 0.5072 7.150
-0.9917 -0.3417 0.4388 7.150
-1.0000 -0.3333 0.4361 5.500
-0.9917 -0.3333 0.4396 5.500
-0.9917 -0.1667 0.4510 5.500
-1.0000 -0.1667 0.4469 5.500
-0.8417 -0.3333 0.5086 5.500
-0.8333 -0.3333 0.5128 5.500
-0.8333 -0.1667 0.5369 5.500
-0.8417 -0.1667 0.5320 5.500
-0.9917 -0.3333 0.4396 5.500
-0.8417 -0.3333 0.5086 5.500
-0.8417 -0.3250 0.5101 5.500
-0.9917 -0.3250 0.4403 5.500
-0.9917 -0.1750 0.4506 5.500
-0.8417 -0.1750 0.5312 5.500
-0.8417 -0.1667 0.5320 5.500
-0.9917 -0.1667 0.4510 5.500
-0.9917 -0.3250 0.4403 7.189
-0.8417 -0.3250 0.5101 7.189
-0.8417 -0.1750 0.5312 7.189
-0.9917 -0.1750 0.4506 7.189
-1.0000 -0.1667 0.4469 5.500
-0.9917 -0.1667 0.4510 5.500
-0.9917 0.0000 0.4552 5.500
-1.0000 0.0000 0.4509 5.500
-0.8417 -0.1667 0.5320 5.500
-0.8333 -0.1667 0.5369 5.500
-0.8333 0.0000 0.5456 5.500
-0.8417 0.0000 0.5406 5.500
-0.9917 -0.1667 0.4510 5.500
-0.8417 -0.1667 0.5320 5.500
-0.8417 -0.1583 0.5328 5.500
-0.9917 -0.1583 0.4514 5.500
-0.9917 -0.0083 0.4552 5.500
-0.8417 -0.0083 0.5405 5.500
-0.8417 0.0000 0.5406 5.500
-0.9917 0.0000 0.4552 5.500
-0.9917 -0.1583 0.4514 7.211
-0.8417 -0.1583 0.5328 7.211
-0.8417 -0.0083 0.5405 7.211
-0.9917 -0.0083 0.4552 7.211
-1.0000 0.0000 0.4509 5.500
-0.9917 0.0000 0.4552 5.500
-0.9917 0.1667 0.4510 5.500
-1.0000 0.1667 0.4469 5.500
-0.8417 0.0000 0.5406 5.500
-0.8333 0.0000 0.5456 5.500
-0.8333 0.1667 0.5369 5.500
-0.8417 0.1667 0.5320 5.500
-0.9917 0.0000 0.4552 5.500
-0.8417 0.0000 0.5406 5.500
-0.8417 0.0083 0.5405 5.500
-0.9917 0.0083 0.4552 5.500
-0.9917 0.1583 0.4514 5.500
-0.8417 0.1583 0.5328 5.500
-0.8417 0.1667 0.5320 5.500
-0.9917 0.1667 0.4510 5.500
-0.9917 0.0083 0.4552 7.211
-0.8417 0.0083 0.5405 7.211
-0.8417 0.1583 0.5328 7.211
-0.9917 0.1583 0.4514 7.211
-1.0000 0.1667 0.4469 5.500
-0.9917 0.1667 0.4510 5.500
-0.9917 0.3333 0.4396 5.500
-1.0000 0.3333 0.4361 5.500
-0.8417 0.1667 0.5320 5.500
-0.8333 0.1667 0.5369 5.500
-0.8333 0.3333 0.5128 5.500
-0.8417 0.3333 0.5086 5.500
-0.9917 0.1667 0.4510 5.500
-0.8417 0.1667 0.5320 5.500
-0.8417 0.1750 0.5312 5.500
-0.9917 0.1750 0.4506 5.500
-0.9917 0.3250 0.4403 5.500
-0.8417 0.3250 0.5101 5.500
-0.8417 0.3333 0.5086 5.500
-0.9917 0.3333 0.4396 5.500
-0.9917 0.1750 0.4506 7.189
-0.8417 0.1750 0.5312 7.189
-0.8417 0.3250 0.5101 7.189
-0.9917 0.3250 0.4403 7.189
-1.0000 0.3333 0.4361 5.500
-0.9917 0.3333 0.4396 5.500
-0.9917 0.5000 0.4235 5.500
-1.0000 0.5000 0.4209 5.500
-0.8417 0.3333 0.5086 5.500
-0.8333 0.3333 0.5128 5.500
-0.8333 0.5000 0.4793 5.500
-0.8417 0.5000 0.4761 5.500
-0.9917 0.3333 0.4396 5.500
-0.8417 0.3333 0.5086 5.500
-0.8417 0.3417 0.5072 5.500
-0.9917 0.3417 0.4388 5.500
-0.9917 0.4917 0.4244 5.500
-0.8417 0.4917 0.4778 5.500
-0.8417 0.5000 0.4761 5.500
-0.9917 0.5000 0.4235 5.500
-0.9917 0.3417 0.4388 7.150
-0.8417 0.3417 0.5072 7.150
-0.8417 0.4917 0.4778 7.150
-0.9917 0.4917 0.4244 7.150
-1.0000 0.5000 0.4209 5.500
-0.9917 0.5000 0.4235 5.500
-0.9917 0.6667 0.4064 5.500
-1.0000 0.6667 0.4046 5.500
-0.8417 0.5000 0.4761 5.500
-0.8333 0.5000 0.4793 5.500
-0.8333 0.6667 0.4440 5.500
-0.8417 0.6667 0.4418 5.500
-0.9917 0.5000 0.4235 5.500
-0.8417 0.5000 0.4761 5.500
-0.8417 0.5083 0.4744 5.500
-0.9917 0.5083 0.4227 5.500
-0.9917 0.6583 0.4072 5.500
-0.8417 0.6583 0.4434 5.500
-0.8417 0.6667 0.4418 5.500
-0.9917 0.6667 0.4064 5.500
-0.9917 0.5083 0.4227 7.104
-0.8417 0.5083 0.4744 7.104
-0.8417 0.6583 0.4434 7.104
-0.9917 0.6583 0.4072 7.104
-1.0000 0.6667 0.4046 5.500
-0.9917 0.6667 0.4064 5.500
-0.9917 0.8333 0.3909 5.500
-1.0000 0.8333 0.3899 5.500
-0.8417 0.6667 0.4418 5.500
-0.8333 0.6667 0.4440 5.500
-0.8333 0.8333 0.4136 5.500
-0.8417 0.8333 0.4122 5.500
-0.9917 0.6667 0.4064 5.500
-0.8417 0.6667 0.4418 5.500
-0.8417 0.6750 0.4402 5.500
-0.9917 0.6750 0.4055 5.500
-0.9917 0.8250 0.3916 5.500
-0.8417 0.8250 0.4135 5.500
-0.8417 0.8333 0.4122 5.500
-0.9917 0.8333 0.3909 5.500
-0.9917 0.6750 0.4055 7.060
-0.8417 0.6750 0.4402 7.060
-0.8417 0.8250 0.4135 7.060
-0.9917 0.8250 0.3916 7.060
-1.0000 0.8333 0.3899 5.500
-0.9917 0.8333 0.3909 5.500
-0.9917 1.0000 0.3789 5.500
-1.0000 1.0000 0.3783 5.500
-0.8417 0.8333 0.4122 5.500
-0.8333 0.8333 0.4136 5.500
-0.8333 1.0000 0.3924 5.500
-0.8417 1.0000 0.3915 5.500
-0.9917 0.8333 0.3909 5.500
-0.8417 0.8333 0.4122 5.500
-0.8417 0.8417 0.4110 5.500
-0.9917 0.8417 0.3902 5.500
-0.9917 0.9917 0.3794 5.500
-0.8417 0.9917 0.3923 5.500
-0.8417 1.0000 0.3915 5.500
-0.9917 1.0000 0.3789 5.500
-0.9917 0.8417 0.3902 7.024
-0.8417 0.8417 0.4110 7.024
-0.8417 0.9917 0.3923 7.024
-0.9917 0.9917 0.3794 7.024
-0.8333 -1.0000 0.3924 5.500
-0.8250 -1.0000 0.3933 5.500
-0.8250 -0.8333 0.4150 5.500
-0.8333 -0.8333 0.4136 5.500
-0.6750 -1.0000 0.4130 5.500
-0.6667 -1.0000 0.4143 5.500
-0.6667 -0.8333 0.4465 5.500
-0.6750 -0.8333 0.4446 5.500
-0.8250 -1.0000 0.3933 5.500
-0.6750 -1.0000 0.4130 5.500
-0.6750 -0.9917 0.4142 5.500
-0.8250 -0.9917 0.3941 5.500
-0.8250 -0.8417 0.4137 5.500
-0.6750 -0.8417 0.4427 5.500
-0.6750 -0.8333 0.4446 5.500
-0.8250 -0.8333 0.4150 5.500
-0.8250 -0.9917 0.3941 7.064
-0.6750 -0.9917 0.4142 7.064
-0.6750 -0.8417 0.4427 7.064
-0.8250 -0.8417 0.4137 7.064
-0.8333 -0.8333 0.4136 5.500
-0.8250 -0.8333 0.4150 5.500
-0.8250 -0.6667 0.4462 5.500
-0.8333 -0.6667 0.4440 5.500
-0.6750 -0.8333 0.4446 5.500
-0.6667 -0.8333 0.4465 5.500
-0.6667 -0.6667 0.4934 5.500
-0.6750 -0.6667 0.4907 5.500
-0.8250 -0.8333 0.4150 5.500
-0.6750 -0.8333 0.4446 5.500
-0.6750 -0.8250 0.4466 5.500
-0.8250 -0.8250 0.4164 5.500
-0.8250 -0.6750 0.4445 5.500
-0.6750 -0.6750 0.4881 5.500
-0.6750 -0.6667 0.4907 5.500
-0.8250 -0.6667 0.4462 5.500
-0.8250 -0.8250 0.4164 7.124
-0.6750 -0.8250 0.4466 7.124
-0.6750 -0.6750 0.4881 7.124
-0.8250 -0.6750 0.4445 7.124
-0.8333 -0.6667 0.4440 5.500
-0.8250 -0.6667 0.4462 5.500
-0.8250 -0.5000 0.4825 5.500
-0.8333 -0.5000 0.4793 5.500
-0.6750 -0.6667 0.4907 5.500
-0.6667 -0.6667 0.4934 5.500
-0.6667 -0.5000 0.5481 5.500
-0.6750 -0.5000 0.5445 5.500
-0.8250 -0.6667 0.4462 5.500
-0.6750 -0.6667 0.4907 5.500
-0.6750 -0.6583 0.4933 5.500
-0.8250 -0.6583 0.4480 5.500
-0.8250 -0.5083 0.4807 5.500
-0.6750 -0.5083 0.5418 5.500
-0.6750 -0.5000 0.5445 5.500
-0.8250 -0.5000 0.4825 5.500
-0.8250 -0.6583 0.4480 7.202
-0.6750 -0.6583 0.4933 7.202
-0.6750 -0.5083 0.5418 7.202
-0.8250 -0.5083 0.4807 7.202
-0.8333 -0.5000 0.4793 5.500
-0.8250 -0.5000 0.4825 5.500
-0.8250 -0.3333 0.5169 5.500
-0.8333 -0.3333 0.5128 5.500
-0.6750 -0.5000 0.5445 5.500
-0.6667 -0.5000 0.5481 5.500
-0.6667 -0.3333 0.6002 5.500
-0.6750 -0.3333 0.5956 5.500
-0.8250 -0.5000 0.4825 5.500
-0.6750 -0.5000 0.5445 5.500
-0.6750 -0.4917 0.5472 5.500
-0.8250 -0.4917 0.4843 5.500
-0.8250 -0.3417 0.5154 5.500
-0.6750 -0.3417 0.5933 5.500
-0.6750 -0.3333 0.5956 5.500
-0.8250 -0.3333 0.5169 5.500
-0.8250 -0.4917 0.4843 7.284
-0.6750 -0.4917 0.5472 7.284
-0.6750 -0.3417 0.5933 7.284
-0.8250 -0.3417 0.5154 7.284
-0.8333 -0.3333 0.5128 5.500
-0.8250 -0.3333 0.5169 5.500
-0.8250 -0.1667 0.5417 5.500
-0.8333 -0.1667 0.5369 5.500
-0.6750 -0.3333 0.5956 5.500
-0.6667 -0.3333 0.6002 5.500
-0.6667 -0.1667 0.6376 5.500
-0.6750 -0.1667 0.6325 5.500
-0.8250 -0.3333 0.5169 5.500
-0.6750 -0.3333 0.5956 5.500
-0.6750 -0.3250 0.5979 5.500
-0.8250 -0.3250 0.5185 5.500
-0.8250 -0.1750 0.5408 5.500
-0.6750 -0.1750 0.6311 5.500
-0.6750 -0.1667 0.6325 5.500
-0.8250 -0.1667 0.5417 5.500
-0.8250 -0.3250 0.5185 7.353
-0.6750 -0.3250 0.5979 7.353
-0.6750 -0.1750 0.6311 7.353
-0.8250 -0.1750 0.5408 7.353
-0.8333 -0.1667 0.5369 5.500
-0.8250 -0.1667 0.5417 5.500
-0.8250 0.0000 0.5507 5.500
-0.8333 0.0000 0.5456 5.500
-0.6750 -0.1667 0.6325 5.500
-0.6667 -0.1667 0.6376 5.500
-0.6667 0.0000 0.6513 5.500
-0.6750 0.0000 0.6459 5.500
-0.8250 -0.1667 0.5417 5.500
-0.6750 -0.1667 0.6325 5.500
-0.6750 -0.1583 0.6338 5.500
-0.8250 -0.1583 0.5426 5.500
-0.8250 -0.0083 0.5507 5.500
-0.6750 -0.0083 0.6459 5.500
-0.6750 0.0000 0.6459 5.500
-0.8250 0.0000 0.5507 5.500
-0.8250 -0.1583 0.5426 7.392
-0.6750 -0.1583 0.6338 7.392
-0.6750 -0.0083 0.6459 7.392
-0.8250 -0.0083 0.5507 7.392
-0.8333 0.0000 0.5456 5.500
-0.8250 0.0000 0.5507 5.500
-0.8250 0.1667 0.5417 5.500
-0.8333 0.1667 0.5369 5.500
-0.6750 0.0000 0.6459 5.500
-0.6667 0.0000 0.6513 5.500
-0.6667 0.1667 0.6376 5.500
-0.6750 0.1667 0.6325 5.500
-0.8250 0.0000 0.5507 5.500
-0.6750 0.0000 0.6459 5.500
-0.6750 0.0083 0.6459 5.500
-0.8250 0.0083 0.5507 5.500
-0.8250 0.1583 0.5426 5.500
-0.6750 0.1583 0.6338 5.500
-0.6750 0.1667 0.6325 5.500
-0.8250 0.1667 0.5417 5.500
-0.8250 0.0083 0.5507 7.392
-0.6750 0.0083 0.6459 7.392
-0.6750 0.1583 0.6338 7.392
-0.8250 0.1583 0.5426 7.392
-0.8333 0.1667 0.5369 5.500
-0.8250 0.1667 0.5417 5.500
-0.8250 0.3333 0.5169 5.500
-0.8333 0.3333 0.5128 5.500
-0.6750 0.1667 0.6325 5.500
-0.6667 0.1667 0.6376 5.500
-0.6667 0.3333 0.6002 5.500
-0.6750 0.3333 0.5956 5.500
-0.8250 0.1667 0.5417 5.500
-0.6750 0.1667 0.6325 5.500
-0.6750 0.1750 0.6311 5.500
-0.8250 0.1750 0.5408 5.500
-0.8250 0.3250 0.5185 5.500
-0.6750 0.3250 0.5979 5.500
-0.6750 0.3333 0.5956 5.500
-0.8250 0.3333 0.5169 5.500
-0.8250 0.1750 0.5408 7.353
-0.6750 0.1750 0.6311 7.353
-0.6750 0.3250 0.5979 7.353
-0.8250 0.3250 0.5185 7.353
-0.8333 0.3333 0.5128 5.500
-0.8250 0.3333 0.5169 5.500
-0.8250 0.5000 0.4825 5.500
-0.8333 0.5000 0.4793 5.500
-0.6750 0.3333 0.5956 5.500
-0.6667 0.3333 0.6002 5.500
-0.6667 0.5000 0.5481 5.500
-0.6750 0.5000 0.5445 5.500
-0.8250 0.3333 0.5169 5.500
-0.6750 0.3333 0.5956 5.500
-0.6750 0.3417 0.5933 5.500
-0.8250 0.3417 0.5154 5.500
-0.8250 0.4917 0.4843 5.500
-0.6750 0.4917 0.5472 5.500
-0.6750 0.5000 0.5445 5.500
-0.8250 0.5000 0.4825 5.500
-0.8250 0.3417 0.5154 7.284
-0.6750 0.3417 0.5933 7.284
-0.6750 0.4917 0.5472 7.284
-0.8250 0.4917 0.4843 7.284
-0.8333 0.5000 0.4793 5.500
-0.8250 0.5000 0.4825 5.500
-0.8250 0.6667 0.4462 5.500
-0.8333 0.6667 0.4440 5.500
-0.6750 0.5000 0.5445 5.500
-0.6667 0.5000 0.5481 5.500
-0.6667 0.6667 0.4934 5.500
-0.6750 0.6667 0.4907 5.500
-0.8250 0.5000 0.4825 5.500
-0.6750 0.5000 0.5445 5.500
-0.6750 0.5083 0.5418 5.500
-0.8250 0.5083 0.4807 5.500
-0.8250 0.6583 0.4480 5.500
-0.6750 0.6583 0.4933 5.500
-0.6750 0.6667 0.4907 5.500
-0.8250 0.6667 0.4462 5.500
-0.8250 0.5083 0.4807 7.202
-0.6750 0.5083 0.5418 7.202
-0.6750 0.6583 0.4933 7.202
-0.8250 0.6583 0.4480 7.202
-0.8333 0.6667 0.4440 5.500
-0.8250 0.6667 0.4462 5.500
-0.8250 0.8333 0.4150 5.500
-0.8333 0.8333 0.4136 5.500
-0.6750 0.6667 0.4907 5.500
-0.6667 0.6667 0.4934 5.500
-0.6667 0.8333 0.4465 5.500
-0.6750 0.8333 0.4446 5.500
-0.8250 0.6667 0.4462 5.500
-0.6750 0.6667 0.4907 5.500
-0.6750 0.6750 0.4881 5.500
-0.8250 0.6750 0.4445 5.500
-0.8250 0.8250 0.4164 5.500
-0.6750 0.8250 0.4466 5.500
-0.6750 0.8333 0.4446 5.500
-0.8250 0.8333 0.4150 5.500
-0.8250 0.6750 0.4445 7.124
-0.6750 0.6750 0.4881 7.124
-0.6750 0.8250 0.4466 7.124
-0.8250 0.8250 0.4164 7.124
-0.8333 0.8333 0.4136 5.500
-0.8250 0.8333 0.4150 5.500
-0.8250 1.0000 0.3933 5.500
-0.8333 1.0000 0.3924 5.500
-0.6750 0.8333 0.4446 5.500
-0.6667 0.8333 0.4465 5.500
-0.6667 1.0000 0.4143 5.500
-0.6750 1.0000 0.4130 5.500
-0.8250 0.8333 0.4150 5.500
-0.6750 0.8333 0.4446 5.500
-0.6750 0.8417 0.4427 5.500
-0.8250 0.8417 0.4137 5.500
-0.8250 0.9917 0.3941 5.500
-0.6750 0.9917 0.4142 5.500
-0.6750 1.0000 0.4130 5.500
-0.8250 1.0000 0.3933 5.500
-0.8250 0.8417 0.4137 7.064
-0.6750 0.8417 0.4427 7.064
-0.6750 0.9917 0.4142 7.064
-0.8250 0.9917 0.3941 7.064
-0.6667 -1.0000 0.4143 5.500
-0.6583 -1.0000 0.4157 5.500
-0.6583 -0.8333 0.4484 5.500
-0.6667 -0.8333 0.4465 5.500
-0.5083 -1.0000 0.4441 5.500
-0.5000 -1.0000 0.4459 5.500
-0.5000 -0.8333 0.4890 5.500
-0.5083 -0.8333 0.4867 5.500
-0.6583 -1.0000 0.4157 5.500
-0.5083 -1.0000 0.4441 5.500
-0.5083 -0.9917 0.4457 5.500
-0.6583 -0.9917 0.4169 5.500
-0.6583 -0.8417 0.4464 5.500
-0.5083 -0.8417 0.4841 5.500
-0.5083 -0.8333 0.4867 5.500
-0.6583 -0.8333 0.4484 5.500
-0.6583 -0.9917 0.4169 7.122
-0.5083 -0.9917 0.4457 7.122
-0.5083 -0.8417 0.4841 7.122
-0.6583 -0.8417 0.4464 7.122
-0.6667 -0.8333 0.4465 5.500
-0.6583 -0.8333 0.4484 5.500
-0.6583 -0.6667 0.4961 5.500
-0.6667 -0.6667 0.4934 5.500
-0.5083 -0.8333 0.4867 5.500
-0.5000 -0.8333 0.4890 5.500
-0.5000 -0.6667 0.5506 5.500
-0.5083 -0.6667 0.5477 5.500
-0.6583 -0.8333 0.4484 5.500
-0.5083 -0.8333 0.4867 5.500
-0.5083 -0.8250 0.4893 5.500
-0.6583 -0.8250 0.4505 5.500
-0.6583 -0.6750 0.4934 5.500
-0.5083 -0.6750 0.5443 5.500
-0.5083 -0.6667 0.5477 5.500
-0.6583 -0.6667 0.4961 5.500
-0.6583 -0.8250 0.4505 7.206
-0.5083 -0.8250 0.4893 7.206
-0.5083 -0.6750 0.5443 7.206
-0.6583 -0.6750 0.4934 7.206
-0.6667 -0.6667 0.4934 5.500
-0.6583 -0.6667 0.4961 5.500
-0.6583 -0.5000 0.5518 5.500
-0.6667 -0.5000 0.5481 5.500
-0.5083 -0.6667 0.5477 5.500
-0.5000 -0.6667 0.5506 5.500
-0.5000 -0.5000 0.6222 5.500
-0.5083 -0.5000 0.6185 5.500
-0.6583 -0.6667 0.4961 5.500
-0.5083 -0.6667 0.5477 5.500
-0.5083 -0.6583 0.5511 5.500
-0.6583 -0.6583 0.4988 5.500
-0.6583 -0.5083 0.5490 5.500
-0.5083 -0.5083 0.6149 5.500
-0.5083 -0.5000 0.6185 5.500
-0.6583 -0.5000 0.5518 5.500
-0.6583 -0.6583 0.4988 7.316
-0.5083 -0.6583 0.5511 7.316
-0.5083 -0.5083 0.6149 7.316
-0.6583 -0.5083 0.5490 7.316
-0.6667 -0.5000 0.5481 5.500
-0.6583 -0.5000 0.5518 5.500
-0.6583 -0.3333 0.6047 5.500
-0.6667 -0.3333 0.6002 5.500
-0.5083 -0.5000 0.6185 5.500
-0.5000 -0.5000 0.6222 5.500
-0.5000 -0.3333 0.6900 5.500
-0.5083 -0.3333 0.6856 5.500
-0.6583 -0.5000 0.5518 5.500
-0.5083 -0.5000 0.6185 5.500
-0.5083 -0.4917 0.6221 5.500
-0.6583 -0.4917 0.5546 5.500
-0.6583 -0.3417 0.6023 5.500
-0.5083 -0.3417 0.6826 5.500
-0.5083 -0.3333 0.6856 5.500
-0.6583 -0.3333 0.6047 5.500
-0.6583 -0.4917 0.5546 7.432
-0.5083 -0.4917 0.6221 7.432
-0.5083 -0.3417 0.6826 7.432
-0.6583 -0.3417 0.6023 7.432
-0.6667 -0.3333 0.6002 5.500
-0.6583 -0.3333 0.6047 5.500
-0.6583 -0.1667 0.6428 5.500
-0.6667 -0.1667 0.6376 5.500
-0.5083 -0.3333 0.6856 5.500
-0.5000 -0.3333 0.6900 5.500
-0.5000 -0.1667 0.7388 5.500
-0.5083 -0.1667 0.7340 5.500
-0.6583 -0.3333 0.6047 5.500
-0.5083 -0.3333 0.6856 5.500
-0.5083 -0.3250 0.6886 5.500
-0.6583 -0.3250 0.6070 5.500
-0.6583 -0.1750 0.6414 5.500
-0.5083 -0.1750 0.7322 5.500
-0.5083 -0.1667 0.7340 5.500
-0.6583 -0.1667 0.6428 5.500
-0.6583 -0.3250 0.6070 7.529
-0.5083 -0.3250 0.6886 7.529
-0.5083 -0.1750 0.7322 7.529
-0.6583 -0.1750 0.6414 7.529
-0.6667 -0.1667 0.6376 5.500
-0.6583 -0.1667 0.6428 5.500
-0.6583 0.0000 0.6567 5.500
-0.6667 0.0000 0.6513 5.500
-0.5083 -0.1667 0.7340 5.500
-0.5000 -0.1667 0.7388 5.500
-0.5000 0.0000 0.7566 5.500
-0.5083 0.0000 0.7516 5.500
-0.6583 -0.1667 0.6428 5.500
-0.5083 -0.1667 0.7340 5.500
-0.5083 -0.1583 0.7357 5.500
-0.6583 -0.1583 0.6441 5.500
-0.6583 -0.0083 0.6567 5.500
-0.5083 -0.0083 0.7516 5.500
-0.5083 0.0000 0.7516 5.500
-0.6583 0.0000 0.6567 5.500
-0.6583 -0.1583 0.6441 7.585
-0.5083 -0.1583 0.7357 7.585
-0.5083 -0.0083 0.7516 7.585
-0.6583 -0.0083 0.6567 7.585
-0.6667 0.0000 0.6513 5.500
-0.6583 0.0000 0.6567 5.500
-0.6583 0.1667 0.6428 5.500
-0.6667 0.1667 0.6376 5.500
-0.5083 0.0000 0.7516 5.500
-0.5000 0.0000 0.7566 5.500
-0.5000 0.1667 0.7388 5.500
-0.5083 0.1667 0.7340 5.500
-0.6583 0.0000 0.6567 5.500
-0.5083 0.0000 0.7516 5.500
-0.5083 0.0083 0.7516 5.500
-0.6583 0.0083 0.6567 5.500
-0.6583 0.1583 0.6441 5.500
-0.5083 0.1583 0.7357 5.500
-0.5083 0.1667 0.7340 5.500
-0.6583 0.1667 0.6428 5.500
-0.6583 0.0083 0.6567 7.585
-0.5083 0.0083 0.7516 7.585
-0.5083 0.1583 0.7357 7.585
-0.6583 0.1583 0.6441 7.585
-0.6667 0.1667 0.6376 5.500
-0.6583 0.1667 0.6428 5.500
-0.6583 0.3333 0.6047 5.500
-0.6667 0.3333 0.6002 5.500
-0.5083 0.1667 0.7340 5.500
-0.5000 0.1667 0.7388 5.500
-0.5000 0.3333 0.6900 5.500
-0.5083 0.3333 0.6856 5.500
-0.6583 0.1667 0.6428 5.500
-0.5083 0.1667 0.7340 5.500
-0.5083 0.1750 0.7322 5.500
-0.6583 0.1750 0.6414 5.500
-0.6583 0.3250 0.6070 5.500
-0.5083 0.3250 0.6886 5.500
-0.5083 0.3333 0.6856 5.500
-0.6583 0.3333 0.6047 5.500
-0.6583 0.1750 0.6414 7.529
-0.5083 0.1750 0.7322 7.529
-0.5083 0.3250 0.6886 7.529
-0.6583 0.3250 0.6070 7.529
-0.6667 0.3333 0.6002 5.500
-0.6583 0.3333 0.6047 5.500
-0.6583 0.5000 0.5518 5.500
-0.6667 0.5000 0.5481 5.500
-0.5083 0.3333 0.6856 5.500
-0.5000 0.3333 0.6900 5.500
-0.5000 0.5000 0.6222 5.500
-0.5083 0.5000 0.6185 5.500
-0.6583 0.3333 0.6047 5.500
-0.5083 0.3333 0.6856 5.500
-0.5083 0.3417 0.6826 5.500
-0.6583 0.3417 0.6023 5.500
-0.6583 0.4917 0.5546 5.500
-0.5083 0.4917 0.6221 5.500
-0.5083 0.5000 0.6185 5.500
-0.6583 0.5000 0.5518 5.500
-0.6583 0.3417 0.6023 7.432
-0.5083 0.3417 0.6826 7.432
-0.5083 0.4917 0.6221 7.432
-0.6583 0.4917 0.5546 7.432
-0.6667 0.5000 0.5481 5.500
-0.6583 0.5000 0.5518 5.500
-0.6583 0.6667 0.4961 5.500
-0.6667 0.6667 0.4934 5.500
-0.5083 0.5000 0.6185 5.500
-0.5000 0.5000 0.6222 5.500
-0.5000 0.6667 0.5506 5.500
-0.5083 0.6667 0.5477 5.500
-0.6583 0.5000 0.5518 5.500
-0.5083 0.5000 0.6185 5.500
-0.5083 0.5083 0.6149 5.500
-0.6583 0.5083 0.5490 5.500
-0.6583 0.6583 0.4988 5.500
-0.5083 0.6583 0.5511 5.500
-0.5083 0.6667 0.5477 5.500
-0.6583 0.6667 0.4961 5.500
-0.6583 0.5083 0.5490 7.316
-0.5083 0.5083 0.6149 7.316
-0.5083 0.6583 0.5511 7.316
-0.6583 0.6583 0.4988 7.316
-0.6667 0.6667 0.4934 5.500
-0.6583 0.6667 0.4961 5.500
-0.6583 0.8333 0.4484 5.500
-0.6667 0.8333 0.4465 5.500
-0.5083 0.6667 0.5477 5.500
-0.5000 0.6667 0.5506 5.500
-0.5000 0.8333 0.4890 5.500
-0.5083 0.8333 0.4867 5.500
-0.6583 0.6667 0.4961 5.500
-0.5083 0.6667 0.5477 5.500
-0.5083 0.6750 0.5443 5.500
-0.6583 0.6750 0.4934 5.500
-0.6583 0.8250 0.4505 5.500
-0.5083 0.8250 0.4893 5.500
-0.5083 0.8333 0.4867 5.500
-0.6583 0.8333 0.4484 5.500
-0.6583 0.6750 0.4934 7.206
-0.5083 0.6750 0.5443 7.206
-0.5083 0.8250 0.4893 7.206
-0.6583 0.8250 0.4505 7.206
-0.6667 0.8333 0.4465 5.500
-0.6583 0.8333 0.4484 5.500
-0.6583 1.0000 0.4157 5.500
-0.6667 1.0000 0.4143 5.500
-0.5083 0.8333 0.4867 5.500
-0.5000 0.8333 0.4890 5.500
-0.5000 1.0000 0.4459 5.500
-0.5083 1.0000 0.4441 5.500
-0.6583 0.8333 0.4484 5.500
-0.5083 0.8333 0.4867 5.500
-0.5083 0.8417 0.4841 5.500
-0.6583 0.8417 0.4464 5.500
-0.6583 0.9917 0.4169 5.500
-0.5083 0.9917 0.4457 5.500
-0.5083 1.0000 0.4441 5.500
-0.6583 1.0000 0.4157 5.500
-0.6583 0.8417 0.4464 7.122
-0.5083 0.8417 0.4841 7.122
-0.5083 0.9917 0.4457 7.122
-0.6583 0.9917 0.4169 7.122
-0.5000 -1.0000 0.4459 5.500
-0.4917 -1.0000 0.4477 5.500
-0.4917 -0.8333 0.4913 5.500
-0.5000 -0.8333 0.4890 5.500
-0.3417 -1.0000 0.4836 5.500
-0.3333 -1.0000 0.4857 5.500
-0.3333 -0.8333 0.5378 5.500
-0.3417 -0.8333 0.5353 5.500
-0.4917 -1.0000 0.4477 5.500
-0.3417 -1.0000 0.4836 5.500
-0.3417 -0.9917 0.4857 5.500
-0.4917 -0.9917 0.4494 5.500
-0.4917 -0.8417 0.4887 5.500
-0.3417 -0.8417 0.5322 5.500
-0.3417 -0.8333 0.5353 5.500
-0.4917 -0.8333 0.4913 5.500
-0.4917 -0.9917 0.4494 7.196
-0.3417 -0.9917 0.4857 7.196
-0.3417 -0.8417 0.5322 7.196
-0.4917 -0.8417 0.4887 7.196
-0.5000 -0.8333 0.4890 5.500
-0.4917 -0.8333 0.4913 5.500
-0.4917 -0.6667 0.5536 5.500
-0.5000 -0.6667 0.5506 5.500
-0.3417 -0.8333 0.5353 5.500
-0.3333 -0.8333 0.5378 5.500
-0.3333 -0.6667 0.6098 5.500
-0.3417 -0.6667 0.6070 5.500
-0.4917 -0.8333 0.4913 5.500
-0.3417 -0.8333 0.5353 5.500
-0.3417 -0.8250 0.5384 5.500
-0.4917 -0.8250 0.4940 5.500
-0.4917 -0.6750 0.5502 5.500
-0.3417 -0.6750 0.6030 5.500
-0.3417 -0.6667 0.6070 5.500
-0.4917 -0.6667 0.5536 5.500
-0.4917 -0.8250 0.4940 7.302
-0.3417 -0.8250 0.5384 7.302
-0.3417 -0.6750 0.6030 7.302
-0.4917 -0.6750 0.5502 7.302
-0.5000 -0.6667 0.5506 5.500
-0.4917 -0.6667 0.5536 5.500
-0.4917 -0.5000 0.6259 5.500
-0.5000 -0.5000 0.6222 5.500
-0.3417 -0.6667 0.6070 5.500
-0.3333 -0.6667 0.6098 5.500
-0.3333 -0.5000 0.6925 5.500
-0.3417 -0.5000 0.6893 5.500
-0.4917 -0.6667 0.5536 5.500
-0.3417 -0.6667 0.6070 5.500
-0.3417 -0.6583 0.6109 5.500
-0.4917 -0.6583 0.5571 5.500
-0.4917 -0.5083 0.6222 5.500
-0.3417 -0.5083 0.6851 5.500
-0.3417 -0.5000 0.6893 5.500
-0.4917 -0.5000 0.6259 5.500
-0.4917 -0.6583 0.5571 7.436
-0.3417 -0.6583 0.6109 7.436
-0.3417 -0.5083 0.6851 7.436
-0.4917 -0.5083 0.6222 7.436
-0.5000 -0.5000 0.6222 5.500
-0.4917 -0.5000 0.6259 5.500
-0.4917 -0.3333 0.6944 5.500
-0.5000 -0.3333 0.6900 5.500
-0.3417 -0.5000 0.6893 5.500
-0.3333 -0.5000 0.6925 5.500
-0.3333 -0.3333 0.7705 5.500
-0.3417 -0.3333 0.7669 5.500
-0.4917 -0.5000 0.6259 5.500
-0.3417 -0.5000 0.6893 5.500
-0.3417 -0.4917 0.6934 5.500
-0.4917 -0.4917 0.6295 5.500
-0.4917 -0.3417 0.6913 5.500
-0.3417 -0.3417 0.7634 5.500
-0.3417 -0.3333 0.7669 5.500
-0.4917 -0.3333 0.6944 5.500
-0.4917 -0.4917 0.6295 7.578
-0.3417 -0.4917 0.6934 7.578
-0.3417 -0.3417 0.7634 7.578
-0.4917 -0.3417 0.6913 7.578
-0.5000 -0.3333 0.6900 5.500
-0.4917 -0.3333 0.6944 5.500
-0.4917 -0.1667 0.7437 5.500
-0.5000 -0.1667 0.7388 5.500
-0.3417 -0.3333 0.7669 5.500
-0.3333 -0.3333 0.7705 5.500
-0.3333 -0.1667 0.8266 5.500
-0.3417 -0.1667 0.8227 5.500
-0.4917 -0.3333 0.6944 5.500
-0.3417 -0.3333 0.7669 5.500
-0.3417 -0.3250 0.7704 5.500
-0.4917 -0.3250 0.6974 5.500
-0.4917 -0.1750 0.7419 5.500
-0.3417 -0.1750 0.8207 5.500
-0.3417 -0.1667 0.8227 5.500
-0.4917 -0.1667 0.7437 5.500
-0.4917 -0.3250 0.6974 7.696
-0.3417 -0.3250 0.7704 7.696
-0.3417 -0.1750 0.8207 7.696
-0.4917 -0.1750 0.7419 7.696
-0.5000 -0.1667 0.7388 5.500
-0.4917 -0.1667 0.7437 5.500
-0.4917 0.0000 0.7616 5.500
-0.5000 0.0000 0.7566 5.500
-0.3417 -0.1667 0.8227 5.500
-0.3333 -0.1667 0.8266 5.500
-0.3333 0.0000 0.8470 5.500
-0.3417 0.0000 0.8431 5.500
-0.4917 -0.1667 0.7437 5.500
-0.3417 -0.1667 0.8227 5.500
-0.3417 -0.1583 0.8247 5.500
-0.4917 -0.1583 0.7454 5.500
-0.4917 -0.0083 0.7616 5.500
-0.3417 -0.0083 0.8430 5.500
-0.3417 0.0000 0.8431 5.500
-0.4917 0.0000 0.7616 5.500
-0.4917 -0.1583 0.7454 7.764
-0.3417 -0.1583 0.8247 7.764
-0.3417 -0.0083 0.8430 7.764
-0.4917 -0.0083 0.7616 7.764
-0.5000 0.0000 0.7566 5.500
-0.4917 0.0000 0.7616 5.500
-0.4917 0.1667 0.7437 5.500
-0.5000 0.1667 0.7388 5.500
-0.3417 0.0000 0.8431 5.500
-0.3333 0.0000 0.8470 5.500
-0.3333 0.1667 0.8266 5.500
-0.3417 0.1667 0.8227 5.500
-0.4917 0.0000 0.7616 5.500
-0.3417 0.0000 0.8431 5.500
-0.3417 0.0083 0.8430 5.500
-0.4917 0.0083 0.7616 5.500
-0.4917 0.1583 0.7454 5.500
-0.3417 0.1583 0.8247 5.500
-0.3417 0.1667 0.8227 5.500
-0.4917 0.1667 0.7437 5.500
-0.4917 0.0083 0.7616 7.764
-0.3417 0.0083 0.8430 7.764
-0.3417 0.1583 0.8247 7.764
-0.4917 0.1583 0.7454 7.764
-0.5000 0.1667 0.7388 5.500
-0.4917 0.1667 0.7437 5.500
-0.4917 0.3333 0.6944 5.500
-0.5000 0.3333 0.6900 5.500
-0.3417 0.1667 0.8227 5.500
-0.3333 0.1667 0.8266 5.500
-0.3333 0.3333 0.7705 5.500
-0.3417 0.3333 0.7669 5.500
-0.4917 0.1667 0.7437 5.500
-0.3417 0.1667 0.8227 5.500
-0.3417 0.1750 0.8207 5.500
-0.4917 0.1750 0.7419 5.500
-0.4917 0.3250 0.6974 5.500
-0.3417 0.3250 0.7704 5.500
-0.3417 0.3333 0.7669 5.500
-0.4917 0.3333 0.6944 5.500
-0.4917 0.1750 0.7419 7.696
-0.3417 0.1750 0.8207 7.696
-0.3417 0.3250 0.7704 7.696
-0.4917 0.3250 0.6974 7.696
-0.5000 0.3333 0.6900 5.500
-0.4917 0.3333 0.6944 5.500
-0.4917 0.5000 0.6259 5.500
-0.5000 0.5000 0.6222 5.500
-0.3417 0.3333 0.7669 5.500
-0.3333 0.3333 0.7705 5.500
-0.3333 0.5000 0.6925 5.500
-0.3417 0.5000 0.6893 5.500
-0.4917 0.3333 0.6944 5.500
-0.3417 0.3333 0.7669 5.500
-0.3417 0.3417 0.7634 5.500
-0.4917 0.3417 0.6913 5.500
-0.4917 0.4917 0.6295 5.500
-0.3417 0.4917 0.6934 5.500
-0.3417 0.5000 0.6893 5.500
-0.4917 0.5000 0.6259 5.500
-0.4917 0.3417 0.6913 7.578
-0.3417 0.3417 0.7634 7.578
-0.3417 0.4917 0.6934 7.578
-0.4917 0.4917 0.6295 7.578
-0.5000 0.5000 0.6222 5.500
-0.4917 0.5000 0.6259 5.500
-0.4917 0.6667 0.5536 5.500
-0.5000 0.6667 0.5506 5.500
-0.3417 0.5000 0.6893 5.500
-0.3333 0.5000 0.6925 5.500
-0.3333 0.6667 0.6098 5.500
-0.3417 0.6667 0.6070 5.500
-0.4917 0.5000 0.6259 5.500
-0.3417 0.5000 0.6893 5.500
-0.3417 0.5083 0.6851 5.500
-0.4917 0.5083 0.6222 5.500
-0.4917 0.6583 0.5571 5.500
-0.3417 0.6583 0.6109 5.500
-0.3417 0.6667 0.6070 5.500
-0.4917 0.6667 0.5536 5.500
-0.4917 0.5083 0.6222 7.436
-0.3417 0.5083 0.6851 7.436
-0.3417 0.6583 0.6109 7.436
-0.4917 0.6583 0.5571 7.436
-0.5000 0.6667 0.5506 5.500
-0.4917 0.6667 0.5536 5.500
-0.4917 0.8333 0.4913 5.500
-0.5000 0.8333 0.4890 5.500
-0.3417 0.6667 0.6070 5.500
-0.3333 0.6667 0.6098 5.500
-0.3333 0.8333 0.5378 5.500
-0.3417 0.8333 0.5353 5.500
-0.4917 0.6667 0.5536 5.500
-0.3417 0.6667 0.6070 5.500
-0.3417 0.6750 0.6030 5.500
-0.4917 0.6750 0.5502 5.500
-0.4917 0.8250 0.4940 5.500
-0.3417 0.8250 0.5384 5.500
-0.3417 0.8333 0.5353 5.500
-0.4917 0.8333 0.4913 5.500
-0.4917 0.6750 0.5502 7.302
-0.3417 0.6750 0.6030 7.302
-0.3417 0.8250 0.5384 7.302
-0.4917 0.8250 0.4940 7.302
-0.5000 0.8333 0.4890 5.500
-0.4917 0.8333 0.4913 5.500
-0.4917 1.0000 0.4477 5.500
-0.5000 1.0000 0.4459 5.500
-0.3417 0.8333 0.5353 5.500
-0.3333 0.8333 0.5378 5.500
-0.3333 1.0000 0.4857 5.500
-0.3417 1.0000 0.4836 5.500
-0.4917 0.8333 0.4913 5.500
-0.3417 0.8333 0.5353 5.500
-0.3417 0.8417 0.5322 5.500
-0.4917 0.8417 0.4887 5.500
-0.4917 0.9917 0.4494 5.500
-0.3417 0.9917 0.4857 5.500
-0.3417 1.0000 0.4836 5.500
-0.4917 1.0000 0.4477 5.500
-0.4917 0.8417 0.4887 7.196
-0.3417 0.8417 0.5322 7.196
-0.3417 0.9917 0.4857 7.196
-0.4917 0.9917 0.4494 7.196
-0.3333 -1.0000 0.4857 5.500
-0.3250 -1.0000 0.4879 5.500
-0.3250 -0.8333 0.5403 5.500
-0.3333 -0.8333 0.5378 5.500
-0.1750 -1.0000 0.5272 5.500
-0.1667 -1.0000 0.5294 5.500
-0.1667 -0.8333 0.5865 5.500
-0.1750 -0.8333 0.5842 5.500
-0.3250 -1.0000 0.4879 5.500
-0.1750 -1.0000 0.5272 5.500
-0.1750 -0.9917 0.5296 5.500
-0.3250 -0.9917 0.4900 5.500
-0.3250 -0.8417 0.5371 5.500
-0.1750 -0.8417 0.5809 5.500
-0.1750 -0.8333 0.5842 5.500
-0.3250 -0.8333 0.5403 5.500
-0.3250 -0.9917 0.4900 7.279
-0.1750 -0.9917 0.5296 7.279
-0.1750 -0.8417 0.5809 7.279
-0.3250 -0.8417 0.5371 7.279
-0.3333 -0.8333 0.5378 5.500
-0.3250 -0.8333 0.5403 5.500
-0.3250 -0.6667 0.6127 5.500
-0.3333 -0.6667 0.6098 5.500
-0.1750 -0.8333 0.5842 5.500
-0.1667 -0.8333 0.5865 5.500
-0.1667 -0.6667 0.6626 5.500
-0.1750 -0.6667 0.6603 5.500
-0.3250 -0.8333 0.5403 5.500
-0.1750 -0.8333 0.5842 5.500
-0.1750 -0.8250 0.5876 5.500
-0.3250 -0.8250 0.5435 5.500
-0.3250 -0.6750 0.6087 5.500
-0.1750 -0.6750 0.6561 5.500
-0.1750 -0.6667 0.6603 5.500
-0.3250 -0.6667 0.6127 5.500
-0.3250 -0.8250 0.5435 7.398
-0.1750 -0.8250 0.5876 7.398
-0.1750 -0.6750 0.6561 7.398
-0.3250 -0.6750 0.6087 7.398
-0.3333 -0.6667 0.6098 5.500
-0.3250 -0.6667 0.6127 5.500
-0.3250 -0.5000 0.6957 5.500
-0.3333 -0.5000 0.6925 5.500
-0.1750 -0.6667 0.6603 5.500
-0.1667 -0.6667 0.6626 5.500
-0.1667 -0.5000 0.7485 5.500
-0.1750 -0.5000 0.7462 5.500
-0.3250 -0.6667 0.6127 5.500
-0.1750 -0.6667 0.6603 5.500
-0.1750 -0.6583 0.6645 5.500
-0.3250 -0.6583 0.6167 5.500
-0.3250 -0.5083 0.6916 5.500
-0.1750 -0.5083 0.7419 5.500
-0.1750 -0.5000 0.7462 5.500
-0.3250 -0.5000 0.6957 5.500
-0.3250 -0.6583 0.6167 7.547
-0.1750 -0.6583 0.6645 7.547
-0.1750 -0.5083 0.7419 7.547
-0.3250 -0.5083 0.6916 7.547
-0.3333 -0.5000 0.6925 5.500
-0.3250 -0.5000 0.6957 5.500
-0.3250 -0.3333 0.7741 5.500
-0.3333 -0.3333 0.7705 5.500
-0.1750 -0.5000 0.7462 5.500
-0.1667 -0.5000 0.7485 5.500
-0.1667 -0.3333 0.8291 5.500
-0.1750 -0.3333 0.8268 5.500
-0.3250 -0.5000 0.6957 5.500
-0.1750 -0.5000 0.7462 5.500
-0.1750 -0.4917 0.7505 5.500
-0.3250 -0.4917 0.6999 5.500
-0.3250 -0.3417 0.7705 5.500
-0.1750 -0.3417 0.8232 5.500
-0.1750 -0.3333 0.8268 5.500
-0.3250 -0.3333 0.7741 5.500
-0.3250 -0.4917 0.6999 7.701
-0.1750 -0.4917 0.7505 7.701
-0.1750 -0.3417 0.8232 7.701
-0.3250 -0.3417 0.7705 7.701
-0.3333 -0.3333 0.7705 5.500
-0.3250 -0.3333 0.7741 5.500
-0.3250 -0.1667 0.8304 5.500
-0.3333 -0.1667 0.8266 5.500
-0.1750 -0.3333 0.8268 5.500
-0.1667 -0.3333 0.8291 5.500
-0.1667 -0.1667 0.8869 5.500
-0.1750 -0.1667 0.8847 5.500
-0.3250 -0.3333 0.7741 5.500
-0.1750 -0.3333 0.8268 5.500
-0.1750 -0.3250 0.8304 5.500
-0.3250 -0.3250 0.7775 5.500
-0.3250 -0.1750 0.8283 5.500
-0.1750 -0.1750 0.8826 5.500
-0.1750 -0.1667 0.8847 5.500
-0.3250 -0.1667 0.8304 5.500
-0.3250 -0.3250 0.7775 7.829
-0.1750 -0.3250 0.8304 7.829
-0.1750 -0.1750 0.8826 7.829
-0.3250 -0.1750 0.8283 7.829
-0.3333 -0.1667 0.8266 5.500
-0.3250 -0.1667 0.8304 5.500
-0.3250 0.0000 0.8509 5.500
-0.3333 0.0000 0.8470 5.500
-0.1750 -0.1667 0.8847 5.500
-0.1667 -0.1667 0.8869 5.500
-0.1667 0.0000 0.9079 5.500
-0.1750 0.0000 0.9058 5.500
-0.3250 -0.1667 0.8304 5.500
-0.1750 -0.1667 0.8847 5.500
-0.1750 -0.1583 0.8867 5.500
-0.3250 -0.1583 0.8323 5.500
-0.3250 -0.0083 0.8508 5.500
-0.1750 -0.0083 0.9057 5.500
-0.1750 0.0000 0.9058 5.500
-0.3250 0.0000 0.8509 5.500
-0.3250 -0.1583 0.8323 7.903
-0.1750 -0.1583 0.8867 7.903
-0.1750 -0.0083 0.9057 7.903
-0.3250 -0.0083 0.8508 7.903
-0.3333 0.0000 0.8470 5.500
-0.3250 0.0000 0.8509 5.500
-0.3250 0.1667 0.8304 5.500
-0.3333 0.1667 0.8266 5.500
-0.1750 0.0000 0.9058 5.500
-0.1667 0.0000 0.9079 5.500
-0.1667 0.1667 0.8869 5.500
-0.1750 0.1667 0.8847 5.500
-0.3250 0.0000 0.8509 5.500
-0.1750 0.0000 0.9058 5.500
-0.1750 0.0083 0.9057 5.500
-0.3250 0.0083 0.8508 5.500
-0.3250 0.1583 0.8323 5.500
-0.1750 0.1583 0.8867 5.500
-0.1750 0.1667 0.8847 5.500
-0.3250 0.1667 0.8304 5.500
-0.3250 0.0083 0.8508 7.903
-0.1750 0.0083 0.9057 7.903
-0.1750 0.1583 0.8867 7.903
-0.3250 0.1583 0.8323 7.903
-0.3333 0.1667 0.8266 5.500
-0.3250 0.1667 0.8304 5.500
-0.3250 0.3333 0.7741 5.500
-0.3333 0.3333 0.7705 5.500
-0.1750 0.1667 0.8847 5.500
-0.1667 0.1667 0.8869 5.500
-0.1667 0.3333 0.8291 5.500
-0.1750 0.3333 0.8268 5.500
-0.3250 0.1667 0.8304 5.500
-0.1750 0.1667 0.8847 5.500
-0.1750 0.1750 0.8826 5.500
-0.3250 0.1750 0.8283 5.500
-0.3250 0.3250 0.7775 5.500
-0.1750 0.3250 0.8304 5.500
-0.1750 0.3333 0.8268 5.500
-0.3250 0.3333 0.7741 5.500
-0.3250 0.1750 0.8283 7.829
-0.1750 0.1750 0.8826 7.829
-0.1750 0.3250 0.8304 7.829
-0.3250 0.3250 0.7775 7.829
-0.3333 0.3333 0.7705 5.500
-0.3250 0.3333 0.7741 5.500
-0.3250 0.5000 0.6957 5.500
-0.3333 0.5000 0.6925 5.500
-0.1750 0.3333 0.8268 5.500
-0.1667 0.3333 0.8291 5.500
-0.1667 0.5000 0.7485 5.500
-0.1750 0.5000 0.7462 5.500
-0.3250 0.3333 0.7741 5.500
-0.1750 0.3333 0.8268 5.500
-0.1750 0.3417 0.8232 5.500
-0.3250 0.3417 0.7705 5.500
-0.3250 0.4917 0.6999 5.500
-0.1750 0.4917 0.7505 5.500
-0.1750 0.5000 0.7462 5.500
-0.3250 0.5000 0.6957 5.500
-0.3250 0.3417 0.7705 7.701
-0.1750 0.3417 0.8232 7.701
-0.1750 0.4917 0.7505 7.701
-0.3250 0.4917 0.6999 7.701
-0.3333 0.5000 0.6925 5.500
-0.3250 0.5000 0.6957 5.500
-0.3250 0.6667 0.6127 5.500
-0.3333 0.6667 0.6098 5.500
-0.1750 0.5000 0.7462 5.500
-0.1667 0.5000 0.7485 5.500
-0.1667 0.6667 0.6626 5.500
-0.1750 0.6667 0.6603 5.500
-0.3250 0.5000 0.6957 5.500
-0.1750 0.5000 0.7462 5.500
-0.1750 0.5083 0.7419 5.500
-0.3250 0.5083 0.6916 5.500
-0.3250 0.6583 0.6167 5.500
-0.1750 0.6583 0.6645 5.500
-0.1750 0.6667 0.6603 5.500
-0.3250 0.6667 0.6127 5.500
-0.3250 0.5083 0.6916 7.547
-0.1750 0.5083 0.7419 7.547
-0.1750 0.6583 0.6645 7.547
-0.3250 0.6583 0.6167 7.547
-0.3333 0.6667 0.6098 5.500
-0.3250 0.6667 0.6127 5.500
-0.3250 0.8333 0.5403 5.500
-0.3333 0.8333 0.5378 5.500
-0.1750 0.6667 0.6603 5.500
-0.1667 0.6667 0.6626 5.500
-0.1667 0.8333 0.5865 5.500
-0.1750 0.8333 0.5842 5.500
-0.3250 0.6667 0.6127 5.500
-0.1750 0.6667 0.6603 5.500
-0.1750 0.6750 0.6561 5.500
-0.3250 0.6750 0.6087 5.500
-0.3250 0.8250 0.5435 5.500
-0.1750 0.8250 0.5876 5.500
-0.1750 0.8333 0.5842 5.500
-0.3250 0.8333 0.5403 5.500
-0.3250 0.6750 0.6087 7.398
-0.1750 0.6750 0.6561 7.398
-0.1750 0.8250 0.5876 7.398
-0.3250 0.8250 0.5435 7.398
-0.3333 0.8333 0.5378 5.500
-0.3250 0.8333 0.5403 5.500
-0.3250 1.0000 0.4879 5.500
-0.3333 1.0000 0.4857 5.500
-0.1750 0.8333 0.5842 5.500
-0.1667 0.8333 0.5865 5.500
-0.1667 1.0000 0.5294 5.500
-0.1750 1.0000 0.5272 5.500
-0.3250 0.8333 0.5403 5.500
-0.1750 0.8333 0.5842 5.500
-0.1750 0.8417 0.5809 5.500
-0.3250 0.8417 0.5371 5.500
-0.3250 0.9917 0.4900 5.500
-0.1750 0.9917 0.5296 5.500
-0.1750 1.0000 0.5272 5.500
-0.3250 1.0000 0.4879 5.500
-0.3250 0.8417 0.5371 7.279
-0.1750 0.8417 0.5809 7.279
-0.1750 0.9917 0.5296 7.279
-0.3250 0.9917 0.4900 7.279
-0.1667 -1.0000 0.5294 5.500
-0.1583 -1.0000 0.5316 5.500
-0.1583 -0.8333 0.5888 5.500
-0.1667 -0.8333 0.5865 5.500
-0.0083 -1.0000 0.5689 5.500
0.0000 -1.0000 0.5709 5.500
0.0000 -0.8333 0.6281 5.500
-0.0083 -0.8333 0.6263 5.500
-0.1583 -1.0000 0.5316 5.500
-0.0083 -1.0000 0.5689 5.500
-0.0083 -0.9917 0.5714 5.500
-0.1583 -0.9917 0.5339 5.500
-0.1583 -0.8417 0.5855 5.500
-0.0083 -0.8417 0.6230 5.500
-0.0083 -0.8333 0.6263 5.500
-0.1583 -0.8333 0.5888 5.500
-0.1583 -0.9917 0.5339 7.361
-0.0083 -0.9917 0.5714 7.361
-0.0083 -0.8417 0.6230 7.361
-0.1583 -0.8417 0.5855 7.361
-0.1667 -0.8333 0.5865 5.500
-0.1583 -0.8333 0.5888 5.500
-0.1583 -0.6667 0.6650 5.500
-0.1667 -0.6667 0.6626 5.500
-0.0083 -0.8333 0.6263 5.500
0.0000 -0.8333 0.6281 5.500
0.0000 -0.6667 0.7010 5.500
-0.0083 -0.6667 0.6995 5.500
-0.1583 -0.8333 0.5888 5.500
-0.0083 -0.8333 0.6263 5.500
-0.0083 -0.8250 0.6297 5.500
-0.1583 -0.8250 0.5923 5.500
-0.1583 -0.6750 0.6608 5.500
-0.0083 -0.6750 0.6956 5.500
-0.0083 -0.6667 0.6995 5.500
-0.1583 -0.6667 0.6650 5.500
-0.1583 -0.8250 0.5923 7.483
-0.0083 -0.8250 0.6297 7.483
-0.0083 -0.6750 0.6956 7.483
-0.1583 -0.6750 0.6608 7.483
-0.1667 -0.6667 0.6626 5.500
-0.1583 -0.6667 0.6650 5.500
-0.1583 -0.5000 0.7508 5.500
-0.1667 -0.5000 0.7485 5.500
-0.0083 -0.6667 0.6995 5.500
0.0000 -0.6667 0.7010 5.500
0.0000 -0.5000 0.7816 5.500
-0.0083 -0.5000 0.7806 5.500
-0.1583 -0.6667 0.6650 5.500
-0.0083 -0.6667 0.6995 5.500
-0.0083 -0.6583 0.7035 5.500
-0.1583 -0.6583 0.6691 5.500
-0.1583 -0.5083 0.7465 5.500
-0.0083 -0.5083 0.7766 5.500
-0.0083 -0.5000 0.7806 5.500
-0.1583 -0.5000 0.7508 5.500
-0.1583 -0.6583 0.6691 7.630
-0.0083 -0.6583 0.7035 7.630
-0.0083 -0.5083 0.7766 7.630
-0.1583 -0.5083 0.7465 7.630
-0.1667 -0.5000 0.7485 5.500
-0.1583 -0.5000 0.7508 5.500
-0.1583 -0.3333 0.8312 5.500
-0.1667 -0.3333 0.8291 5.500
-0.0083 -0.5000 0.7806 5.500
0.0000 -0.5000 0.7816 5.500
0.0000 -0.3333 0.8567 5.500
-0.0083 -0.3333 0.8561 5.500
-0.1583 -0.5000 0.7508 5.500
-0.0083 -0.5000 0.7806 5.500
-0.0083 -0.4917 0.7846 5.500
-0.1583 -0.4917 0.7551 5.500
-0.1583 -0.3417 0.8276 5.500
-0.0083 -0.3417 0.8527 5.500
-0.0083 -0.3333 0.8561 5.500
-0.1583 -0.3333 0.8312 5.500
-0.1583 -0.4917 0.7551 7.781
-0.0083 -0.4917 0.7846 7.781
-0.0083 -0.3417 0.8527 7.781
-0.1583 -0.3417 0.8276 7.781
-0.1667 -0.3333 0.8291 5.500
-0.1583 -0.3333 0.8312 5.500
-0.1583 -0.1667 0.8890 5.500
-0.1667 -0.1667 0.8869 5.500
-0.0083 -0.3333 0.8561 5.500
0.0000 -0.3333 0.8567 5.500
0.0000 -0.1667 0.9104 5.500
-0.0083 -0.1667 0.9102 5.500
-0.1583 -0.3333 0.8312 5.500
-0.0083 -0.3333 0.8561 5.500
-0.0083 -0.3250 0.8595 5.500
-0.1583 -0.3250 0.8348 5.500
-0.1583 -0.1750 0.8869 5.500
-0.0083 -0.1750 0.9082 5.500
-0.0083 -0.1667 0.9102 5.500
-0.1583 -0.1667 0.8890 5.500
-0.1583 -0.3250 0.8348 7.908
-0.0083 -0.3250 0.8595 7.908
-0.0083 -0.1750 0.9082 7.908
-0.1583 -0.1750 0.8869 7.908
-0.1667 -0.1667 0.8869 5.500
-0.1583 -0.1667 0.8890 5.500
-0.1583 0.0000 0.9100 5.500
-0.1667 0.0000 0.9079 5.500
-0.0083 -0.1667 0.9102 5.500
0.0000 -0.1667 0.9104 5.500
0.0000 0.0000 0.9300 5.500
-0.0083 0.0000 0.9299 5.500
-0.1583 -0.1667 0.8890 5.500
-0.0083 -0.1667 0.9102 5.500
-0.0083 -0.1583 0.9121 5.500
-0.1583 -0.1583 0.8910 5.500
-0.1583 -0.0083 0.9100 5.500
-0.0083 -0.0083 0.9298 5.500
-0.0083 0.0000 0.9299 5.500
-0.1583 0.0000 0.9100 5.500
-0.1583 -0.1583 0.8910 7.980
-0.0083 -0.1583 0.9121 7.980
-0.0083 -0.0083 0.9298 7.980
-0.1583 -0.0083 0.9100 7.980
-0.1667 0.0000 0.9079 5.500
-0.1583 0.0000 0.9100 5.500
-0.1583 0.1667 0.8890 5.500
-0.1667 0.1667 0.8869 5.500
-0.0083 0.0000 0.9299 5.500
0.0000 0.0000 0.9300 5.500
0.0000 0.1667 0.9104 5.500
-0.0083 0.1667 0.9102 5.500
-0.1583 0.0000 0.9100 5.500
-0.0083 0.0000 0.9299 5.500
-0.0083 0.0083 0.9298 5.500
-0.1583 0.0083 0.9100 5.500
-0.1583 0.1583 0.8910 5.500
-0.0083 0.1583 0.9121 5.500
-0.0083 0.1667 0.9102 5.500
-0.1583 0.1667 0.8890 5.500
-0.1583 0.0083 0.9100 7.980
-0.0083 0.0083 0.9298 7.980
-0.0083 0.1583 0.9121 7.980
-0.1583 0.1583 0.8910 7.980
-0.1667 0.1667 0.8869 5.500
-0.1583 0.1667 0.8890 5.500
-0.1583 0.3333 0.8312 5.500
-0.1667 0.3333 0.8291 5.500
-0.0083 0.1667 0.9102 5.500
0.0000 0.1667 0.9104 5.500
0.0000 0.3333 0.8567 5.500
-0.0083 0.3333 0.8561 5.500
-0.1583 0.1667 0.8890 5.500
-0.0083 0.1667 0.9102 5.500
-0.0083 0.1750 0.9082 5.500
-0.1583 0.1750 0.8869 5.500
-0.1583 0.3250 0.8348 5.500
-0.0083 0.3250 0.8595 5.500
-0.0083 0.3333 0.8561 5.500
-0.1583 0.3333 0.8312 5.500
-0.1583 0.1750 0.8869 7.908
-0.0083 0.1750 0.9082 7.908
-0.0083 0.3250 0.8595 7.908
-0.1583 0.3250 0.8348 7.908
-0.1667 0.3333 0.8291 5.500
-0.1583 0.3333 0.8312 5.500
-0.1583 0.5000 0.7508 5.500
-0.1667 0.5000 0.7485 5.500
-0.0083 0.3333 0.8561 5.500
0.0000 0.3333 0.8567 5.500
0.0000 0.5000 0.7816 5.500
-0.0083 0.5000 0.7806 5.500
-0.1583 0.3333 0.8312 5.500
-0.0083 0.3333 0.8561 5.500
-0.0083 0.3417 0.8527 5.500
-0.1583 0.3417 0.8276 5.500
-0.1583 0.4917 0.7551 5.500
-0.0083 0.4917 0.7846 5.500
-0.0083 0.5000 0.7806 5.500
-0.1583 0.5000 0.7508 5.500
-0.1583 0.3417 0.8276 7.781
-0.0083 0.3417 0.8527 7.781
-0.0083 0.4917 0.7846 7.781
-0.1583 0.4917 0.7551 7.781
-0.1667 0.5000 0.7485 5.500
-0.1583 0.5000 0.7508 5.500
-0.1583 0.6667 0.6650 5.500
-0.1667 0.6667 0.6626 5.500
-0.0083 0.5000 0.7806 5.500
0.0000 0.5000 0.7816 5.500
0.0000 0.6667 0.7010 5.500
-0.0083 0.6667 0.6995 5.500
-0.1583 0.5000 0.7508 5.500
-0.0083 0.5000 0.7806 5.500
-0.0083 0.5083 0.7766 5.500
-0.1583 0.5083 0.7465 5.500
-0.1583 0.6583 0.6691 5.500
-0.0083 0.6583 0.7035 5.500
-0.0083 0.6667 0.6995 5.500
-0.1583 0.6667 0.6650 5.500
-0.1583 0.5083 0.7465 7.630
-0.0083 0.5083 0.7766 7.630
-0.0083 0.6583 0.7035 7.630
-0.1583 0.6583 0.6691 7.630
-0.1667 0.6667 0.6626 5.500
-0.1583 0.6667 0.6650 5.500
-0.1583 0.8333 0.5888 5.500
-0.1667 0.8333 0.5865 5.500
-0.0083 0.6667 0.6995 5.500
0.0000 0.6667 0.7010 5.500
0.0000 0.8333 0.6281 5.500
-0.0083 0.8333 0.6263 5.500
-0.1583 0.6667 0.6650 5.500
-0.0083 0.6667 0.6995 5.500
-0.0083 0.6750 0.6956 5.500
-0.1583 0.6750 0.6608 5.500
-0.1583 0.8250 0.5923 5.500
-0.0083 0.8250 0.6297 5.500
-0.0083 0.8333 0.6263 5.500
-0.1583 0.8333 0.5888 5.500
-0.1583 0.6750 0.6608 7.483
-0.0083 0.6750 0.6956 7.483
-0.0083 0.8250 0.6297 7.483
-0.1583 0.8250 0.5923 7.483
-0.1667 0.8333 0.5865 5.500
-0.1583 0.8333 0.5888 5.500
-0.1583 1.0000 0.5316 5.500
-0.1667 1.0000 0.5294 5.500
-0.0083 0.8333 0.6263 5.500
0.0000 0.8333 0.6281 5.500
0.0000 1.0000 0.5709 5.500
-0.0083 1.0000 0.5689 5.500
-0.1583 0.8333 0.5888 5.500
-0.0083 0.8333 0.6263 5.500
-0.0083 0.8417 0.6230 5.500
-0.1583 0.8417 0.5855 5.500
-0.1583 0.9917 0.5339 5.500
-0.0083 0.9917 0.5714 5.500
-0.0083 1.0000 0.5689 5.500
-0.1583 1.0000 0.5316 5.500
-0.1583 0.8417 0.5855 7.361
-0.0083 0.8417 0.6230 7.361
-0.0083 0.9917 0.5714 7.361
-0.1583 0.9917 0.5339 7.361
0.0000 -1.0000 0.5709 5.500
0.0083 -1.0000 0.5728 5.500
0.0083 -0.8333 0.6299 5.500
0.0000 -0.8333 0.6281 5.500
0.1583 -1.0000 0.6030 5.500
0.1667 -1.0000 0.6044 5.500
0.1667 -0.8333 0.6569 5.500
0.1583 -0.8333 0.6558 5.500
0.0083 -1.0000 0.5728 5.500
0.1583 -1.0000 0.6030 5.500
0.1583 -0.9917 0.6053 5.500
0.0083 -0.9917 0.5752 5.500
0.0083 -0.8417 0.6267 5.500
0.1583 -0.8417 0.6528 5.500
0.1583 -0.8333 0.6558 5.500
0.0083 -0.8333 0.6299 5.500
0.0083 -0.9917 0.5752 7.429
0.1583 -0.9917 0.6053 7.429
0.1583 -0.8417 0.6528 7.429
0.0083 -0.8417 0.6267 7.429
0.0000 -0.8333 0.6281 5.500
0.0083 -0.8333 0.6299 5.500
0.0083 -0.6667 0.7024 5.500
0.0000 -0.6667 0.7010 5.500
0.1583 -0.8333 0.6558 5.500
0.1667 -0.8333 0.6569 5.500
0.1667 -0.6667 0.7201 5.500
0.1583 -0.6667 0.7197 5.500
0.0083 -0.8333 0.6299 5.500
0.1583 -0.8333 0.6558 5.500
0.1583 -0.8250 0.6587 5.500
0.0083 -0.8250 0.6332 5.500
0.0083 -0.6750 0.6985 5.500
0.1583 -0.6750 0.7163 5.500
0.1583 -0.6667 0.7197 5.500
0.0083 -0.6667 0.7024 5.500
0.0083 -0.8250 0.6332 7.542
0.1583 -0.8250 0.6587 7.542
0.1583 -0.6750 0.7163 7.542
0.0083 -0.6750 0.6985 7.542
0.0000 -0.6667 0.7010 5.500
0.0083 -0.6667 0.7024 5.500
0.0083 -0.5000 0.7826 5.500
0.0000 -0.5000 0.7816 5.500
0.1583 -0.6667 0.7197 5.500
0.1667 -0.6667 0.7201 5.500
0.1667 -0.5000 0.7885 5.500
0.1583 -0.5000 0.7888 5.500
0.0083 -0.6667 0.7024 5.500
0.1583 -0.6667 0.7197 5.500
0.1583 -0.6583 0.7231 5.500
0.0083 -0.6583 0.7063 5.500
0.0083 -0.5083 0.7786 5.500
0.1583 -0.5083 0.7854 5.500
0.1583 -0.5000 0.7888 5.500
0.0083 -0.5000 0.7826 5.500
0.0083 -0.6583 0.7063 7.675
0.1583 -0.6583 0.7231 7.675
0.1583 -0.5083 0.7854 7.675
0.0083 -0.5083 0.7786 7.675
0.0000 -0.5000 0.7816 5.500
0.0083 -0.5000 0.7826 5.500
0.0083 -0.3333 0.8572 5.500
0.0000 -0.3333 0.8567 5.500
0.1583 -0.5000 0.7888 5.500
0.1667 -0.5000 0.7885 5.500
0.1667 -0.3333 0.8516 5.500
0.1583 -0.3333 0.8525 5.500
0.0083 -0.5000 0.7826 5.500
0.1583 -0.5000 0.7888 5.500
0.1583 -0.4917 0.7922 5.500
0.0083 -0.4917 0.7866 5.500
0.0083 -0.3417 0.8539 5.500
0.1583 -0.3417 0.8497 5.500
0.1583 -0.3333 0.8525 5.500
0.0083 -0.3333 0.8572 5.500
0.0083 -0.4917 0.7866 7.809
0.1583 -0.4917 0.7922 7.809
0.1583 -0.3417 0.8497 7.809
0.0083 -0.3417 0.8539 7.809
0.0000 -0.3333 0.8567 5.500
0.0083 -0.3333 0.8572 5.500
0.0083 -0.1667 0.9106 5.500
0.0000 -0.1667 0.9104 5.500
0.1583 -0.3333 0.8525 5.500
0.1667 -0.3333 0.8516 5.500
0.1667 -0.1667 0.8966 5.500
0.1583 -0.1667 0.8981 5.500
0.0083 -0.3333 0.8572 5.500
0.1583 -0.3333 0.8525 5.500
0.1583 -0.3250 0.8554 5.500
0.0083 -0.3250 0.8605 5.500
0.0083 -0.1750 0.9087 5.500
0.1583 -0.1750 0.8964 5.500
0.1583 -0.1667 0.8981 5.500
0.0083 -0.1667 0.9106 5.500
0.0083 -0.3250 0.8605 7.921
0.1583 -0.3250 0.8554 7.921
0.1583 -0.1750 0.8964 7.921
0.0083 -0.1750 0.9087 7.921
0.0000 -0.1667 0.9104 5.500
0.0083 -0.1667 0.9106 5.500
0.0083 0.0000 0.9300 5.500
0.0000 0.0000 0.9300 5.500
0.1583 -0.1667 0.8981 5.500
0.1667 -0.1667 0.8966 5.500
0.1667 0.0000 0.9129 5.500
0.1583 0.0000 0.9146 5.500
0.0083 -0.1667 0.9106 5.500
0.1583 -0.1667 0.8981 5.500
0.1583 -0.1583 0.8996 5.500
0.0083 -0.1583 0.9125 5.500
0.0083 -0.0083 0.9300 5.500
0.1583 -0.0083 0.9146 5.500
0.1583 0.0000 0.9146 5.500
0.0083 0.0000 0.9300 5.500
0.0083 -0.1583 0.9125 7.984
0.1583 -0.1583 0.8996 7.984
0.1583 -0.0083 0.9146 7.984
0.0083 -0.0083 0.9300 7.984
0.0000 0.0000 0.9300 5.500
0.0083 0.0000 0.9300 5.500
0.0083 0.1667 0.9106 5.500
0.0000 0.1667 0.9104 5.500
0.1583 0.0000 0.9146 5.500
0.1667 0.0000 0.9129 5.500
0.1667 0.1667 0.8966 5.500
0.1583 0.1667 0.8981 5.500
0.0083 0.0000 0.9300 5.500
0.1583 0.0000 0.9146 5.500
0.1583 0.0083 0.9146 5.500
0.0083 0.0083 0.9300 5.500
0.0083 0.1583 0.9125 5.500
0.1583 0.1583 0.8996 5.500
0.1583 0.1667 0.8981 5.500
0.0083 0.1667 0.9106 5.500
0.0083 0.0083 0.9300 7.984
0.1583 0.0083 0.9146 7.984
0.1583 0.1583 0.8996 7.984
0.0083 0.1583 0.9125 7.984
0.0000 0.1667 0.9104 5.500
0.0083 0.1667 0.9106 5.500
0.0083 0.3333 0.8572 5.500
0.0000 0.3333 0.8567 5.500
0.1583 0.1667 0.8981 5.500
0.1667 0.1667 0.8966 5.500
0.1667 0.3333 0.8516 5.500
0.1583 0.3333 0.8525 5.500
0.0083 0.1667 0.9106 5.500
0.1583 0.1667 0.8981 5.500
0.1583 0.1750 0.8964 5.500
0.0083 0.1750 0.9087 5.500
0.0083 0.3250 0.8605 5.500
0.1583 0.3250 0.8554 5.500
0.1583 0.3333 0.8525 5.500
0.0083 0.3333 0.8572 5.500
0.0083 0.1750 0.9087 7.921
0.1583 0.1750 0.8964 7.921
0.1583 0.3250 0.8554 7.921
0.0083 0.3250 0.8605 7.921
0.0000 0.3333 0.8567 5.500
0.0083 0.3333 0.8572 5.500
0.0083 0.5000 0.7826 5.500
0.0000 0.5000 0.7816 5.500
0.1583 0.3333 0.8525 5.500
0.1667 0.3333 0.8516 5.500
0.1667 0.5000 0.7885 5.500
0.1583 0.5000 0.7888 5.500
0.0083 0.3333 0.8572 5.500
0.1583 0.3333 0.8525 5.500
0.1583 0.3417 0.8497 5.500
0.0083 0.3417 0.8539 5.500
0.0083 0.4917 0.7866 5.500
0.1583 0.4917 0.7922 5.500
0.1583 0.5000 0.7888 5.500
0.0083 0.5000 0.7826 5.500
0.0083 0.3417 0.8539 7.809
0.1583 0.3417 0.8497 7.809
0.1583 0.4917 0.7922 7.809
0.0083 0.4917 0.7866 7.809
0.0000 0.5000 0.7816 5.500
0.0083 0.5000 0.7826 5.500
0.0083 0.6667 0.7024 5.500
0.0000 0.6667 0.7010 5.500
0.1583 0.5000 0.7888 5.500
0.1667 0.5000 0.7885 5.500
0.1667 0.6667 0.7201 5.500
0.1583 0.6667 0.7197 5.500
0.0083 0.5000 0.7826 5.500
0.1583 0.5000 0.7888 5.500
0.1583 0.5083 0.7854 5.500
0.0083 0.5083 0.7786 5.500
0.0083 0.6583 0.7063 5.500
0.1583 0.6583 0.7231 5.500
0.1583 0.6667 0.7197 5.500
0.0083 0.6667 0.7024 5.500
0.0083 0.5083 0.7786 7.675
0.1583 0.5083 0.7854 7.675
0.1583 0.6583 0.7231 7.675
0.0083 0.6583 0.7063 7.675
0.0000 0.6667 0.7010 5.500
0.0083 0.6667 0.7024 5.500
0.0083 0.8333 0.6299 5.500
0.0000 0.8333 0.6281 5.500
0.1583 0.6667 0.7197 5.500
0.1667 0.6667 0.7201 5.500
0.1667 0.8333 0.6569 5.500
0.1583 0.8333 0.6558 5.500
0.0083 0.6667 0.7024 5.500
0.1583 0.6667 0.7197 5.500
0.1583 0.6750 0.7163 5.500
0.0083 0.6750 0.6985 5.500
0.0083 0.8250 0.6332 5.500
0.1583 0.8250 0.6587 5.500
0.1583 0.8333 0.6558 5.500
0.0083 0.8333 0.6299 5.500
0.0083 0.6750 0.6985 7.542
0.1583 0.6750 0.7163 7.542
0.1583 0.8250 0.6587 7.542
0.0083 0.8250 0.6332 7.542
0.0000 0.8333 0.6281 5.500
0.0083 0.8333 0.6299 5.500
0.0083 1.0000 0.5728 5.500
0.0000 1.0000 0.5709 5.500
0.1583 0.8333 0.6558 5.500
0.1667 0.8333 0.6569 5.500
0.1667 1.0000 0.6044 5.500
0.1583 1.0000 0.6030 5.500
0.0083 0.8333 0.6299 5.500
0.1583 0.8333 0.6558 5.500
0.1583 0.8417 0.6528 5.500
0.0083 0.8417 0.6267 5.500
0.0083 0.9917 0.5752 5.500
0.1583 0.9917 0.6053 5.500
0.1583 1.0000 0.6030 5.500
0.0083 1.0000 0.5728 5.500
0.0083 0.8417 0.6267 7.429
0.1583 0.8417 0.6528 7.429
0.1583 0.9917 0.6053 7.429
0.0083 0.9917 0.5752 7.429
0.1667 -1.0000 0.6044 5.500
0.1750 -1.0000 0.6058 5.500
0.1750 -0.8333 0.6579 5.500
0.1667 -0.8333 0.6569 5.500
0.3250 -1.0000 0.6256 5.500
0.3333 -1.0000 0.6264 5.500
0.3333 -0.8333 0.6703 5.500
0.3250 -0.8333 0.6699 5.500
0.1750 -1.0000 0.6058 5.500
0.3250 -1.0000 0.6256 5.500
0.3250 -0.9917 0.6276 5.500
0.1750 -0.9917 0.6081 5.500
0.1750 -0.8417 0.6550 5.500
0.3250 -0.8417 0.6676 5.500
0.3250 -0.8333 0.6699 5.500
0.1750 -0.8333 0.6579 5.500
0.1750 -0.9917 0.6081 7.474
0.3250 -0.9917 0.6276 7.474
0.3250 -0.8417 0.6676 7.474
0.1750 -0.8417 0.6550 7.474
0.1667 -0.8333 0.6569 5.500
0.1750 -0.8333 0.6579 5.500
0.1750 -0.6667 0.7206 5.500
0.1667 -0.6667 0.7201 5.500
0.3250 -0.8333 0.6699 5.500
0.3333 -0.8333 0.6703 5.500
0.3333 -0.6667 0.7202 5.500
0.3250 -0.6667 0.7206 5.500
0.1750 -0.8333 0.6579 5.500
0.3250 -0.8333 0.6699 5.500
0.3250 -0.8250 0.6723 5.500
0.1750 -0.8250 0.6608 5.500
0.1750 -0.6750 0.7173 5.500
0.3250 -0.6750 0.7179 5.500
0.3250 -0.6667 0.7206 5.500
0.1750 -0.6667 0.7206 5.500
0.1750 -0.8250 0.6608 7.570
0.3250 -0.8250 0.6723 7.570
0.3250 -0.6750 0.7179 7.570
0.1750 -0.6750 0.7173 7.570
0.1667 -0.6667 0.7201 5.500
0.1750 -0.6667 0.7206 5.500
0.1750 -0.5000 0.7882 5.500
0.1667 -0.5000 0.7885 5.500
0.3250 -0.6667 0.7206 5.500
0.3333 -0.6667 0.7202 5.500
0.3333 -0.5000 0.7725 5.500
0.3250 -0.5000 0.7737 5.500
0.1750 -0.6667 0.7206 5.500
0.3250 -0.6667 0.7206 5.500
0.3250 -0.6583 0.7232 5.500
0.1750 -0.6583 0.7239 5.500
0.1750 -0.5083 0.7849 5.500
0.3250 -0.5083 0.7711 5.500
0.3250 -0.5000 0.7737 5.500
0.1750 -0.5000 0.7882 5.500
0.1750 -0.6583 0.7239 7.678
0.3250 -0.6583 0.7232 7.678
0.3250 -0.5083 0.7711 7.678
0.1750 -0.5083 0.7849 7.678
0.1667 -0.5000 0.7885 5.500
0.1750 -0.5000 0.7882 5.500
0.1750 -0.3333 0.8506 5.500
0.1667 -0.3333 0.8516 5.500
0.3250 -0.5000 0.7737 5.500
0.3333 -0.5000 0.7725 5.500
0.3333 -0.3333 0.8202 5.500
0.3250 -0.3333 0.8222 5.500
0.1750 -0.5000 0.7882 5.500
0.3250 -0.5000 0.7737 5.500
0.3250 -0.4917 0.7764 5.500
0.1750 -0.4917 0.7916 5.500
0.1750 -0.3417 0.8478 5.500
0.3250 -0.3417 0.8200 5.500
0.3250 -0.3333 0.8222 5.500
0.1750 -0.3333 0.8506 5.500
0.1750 -0.4917 0.7916 7.786
0.3250 -0.4917 0.7764 7.786
0.3250 -0.3417 0.8200 7.786
0.1750 -0.3417 0.8478 7.786
0.1667 -0.3333 0.8516 5.500
0.1750 -0.3333 0.8506 5.500
0.1750 -0.1667 0.8950 5.500
0.1667 -0.1667 0.8966 5.500
0.3250 -0.3333 0.8222 5.500
0.3333 -0.3333 0.8202 5.500
0.3333 -0.1667 0.8541 5.500
0.3250 -0.1667 0.8567 5.500
0.1750 -0.3333 0.8506 5.500
0.3250 -0.3333 0.8222 5.500
0.3250 -0.3250 0.8243 5.500
0.1750 -0.3250 0.8533 5.500
0.1750 -0.1750 0.8934 5.500
0.3250 -0.1750 0.8554 5.500
0.3250 -0.1667 0.8567 5.500
0.1750 -0.1667 0.8950 5.500
0.1750 -0.3250 0.8533 7.875
0.3250 -0.3250 0.8243 7.875
0.3250 -0.1750 0.8554 7.875
0.1750 -0.1750 0.8934 7.875
0.1667 -0.1667 0.8966 5.500
0.1750 -0.1667 0.8950 5.500
0.1750 0.0000 0.9112 5.500
0.1667 0.0000 0.9129 5.500
0.3250 -0.1667 0.8567 5.500
0.3333 -0.1667 0.8541 5.500
0.3333 0.0000 0.8664 5.500
0.3250 0.0000 0.8692 5.500
0.1750 -0.1667 0.8950 5.500
0.3250 -0.1667 0.8567 5.500
0.3250 -0.1583 0.8579 5.500
0.1750 -0.1583 0.8966 5.500
0.1750 -0.0083 0.9112 5.500
0.3250 -0.0083 0.8692 5.500
0.3250 0.0000 0.8692 5.500
0.1750 0.0000 0.9112 5.500
0.1750 -0.1583 0.8966 7.925
0.3250 -0.1583 0.8579 7.925
0.3250 -0.0083 0.8692 7.925
0.1750 -0.0083 0.9112 7.925
0.1667 0.0000 0.9129 5.500
0.1750 0.0000 0.9112 5.500
0.1750 0.1667 0.8950 5.500
0.1667 0.1667 0.8966 5.500
0.3250 0.0000 0.8692 5.500
0.3333 0.0000 0.8664 5.500
0.3333 0.1667 0.8541 5.500
0.3250 0.1667 0.8567 5.500
0.1750 0.0000 0.9112 5.500
0.3250 0.0000 0.8692 5.500
0.3250 0.0083 0.8692 5.500
0.1750 0.0083 0.9112 5.500
0.1750 0.1583 0.8966 5.500
0.3250 0.1583 0.8579 5.500
0.3250 0.1667 0.8567 5.500
0.1750 0.1667 0.8950 5.500
0.1750 0.0083 0.9112 7.925
0.3250 0.0083 0.8692 7.925
0.3250 0.1583 0.8579 7.925
0.1750 0.1583 0.8966 7.925
0.1667 0.1667 0.8966 5.500
0.1750 0.1667 0.8950 5.500
0.1750 0.3333 0.8506 5.500
0.1667 0.3333 0.8516 5.500
0.3250 0.1667 0.8567 5.500
0.3333 0.1667 0.8541 5.500
0.3333 0.3333 0.8202 5.500
0.3250 0.3333 0.8222 5.500
0.1750 0.1667 0.8950 5.500
0.3250 0.1667 0.8567 5.500
0.3250 0.1750 0.8554 5.500
0.1750 0.1750 0.8934 5.500
0.1750 0.3250 0.8533 5.500
0.3250 0.3250 0.8243 5.500
0.3250 0.3333 0.8222 5.500
0.1750 0.3333 0.8506 5.500
0.1750 0.1750 0.8934 7.875
0.3250 0.1750 0.8554 7.875
0.3250 0.3250 0.8243 7.875
0.1750 0.3250 0.8533 7.875
0.1667 0.3333 0.8516 5.500
0.1750 0.3333 0.8506 5.500
0.1750 0.5000 0.7882 5.500
0.1667 0.5000 0.7885 5.500
0.3250 0.3333 0.8222 5.500
0.3333 0.3333 0.8202 5.500
0.3333 0.5000 0.7725 5.500
0.3250 0.5000 0.7737 5.500
0.1750 0.3333 0.8506 5.500
0.3250 0.3333 0.8222 5.500
0.3250 0.3417 0.8200 5.500
0.1750 0.3417 0.8478 5.500
0.1750 0.4917 0.7916 5.500
0.3250 0.4917 0.7764 5.500
0.3250 0.5000 0.7737 5.500
0.1750 0.5000 0.7882 5.500
0.1750 0.3417 0.8478 7.786
0.3250 0.3417 0.8200 7.786
0.3250 0.4917 0.7764 7.786
0.1750 0.4917 0.7916 7.786
0.1667 0.5000 0.7885 5.500
0.1750 0.5000 0.7882 5.500
0.1750 0.6667 0.7206 5.500
0.1667 0.6667 0.7201 5.500
0.3250 0.5000 0.7737 5.500
0.3333 0.5000 0.7725 5.500
0.3333 0.6667 0.7202 5.500
0.3250 0.6667 0.7206 5.500
0.1750 0.5000 0.7882 5.500
0.3250 0.5000 0.7737 5.500
0.3250 0.5083 0.7711 5.500
0.1750 0.5083 0.7849 5.500
0.1750 0.6583 0.7239 5.500
0.3250 0.6583 0.7232 5.500
0.3250 0.6667 0.7206 5.500
0.1750 0.6667 0.7206 5.500
0.1750 0.5083 0.7849 7.678
0.3250 0.5083 0.7711 7.678
0.3250 0.6583 0.7232 7.678
0.1750 0.6583 0.7239 7.678
0.1667 0.6667 0.7201 5.500
0.1750 0.6667 0.7206 5.500
0.1750 0.8333 0.6579 5.500
0.1667 0.8333 0.6569 5.500
0.3250 0.6667 0.7206 5.500
0.3333 0.6667 0.7202 5.500
0.3333 0.8333 0.6703 5.500
0.3250 0.8333 0.6699 5.500
0.1750 0.6667 0.7206 5.500
0.3250 0.6667 0.7206 5.500
0.3250 0.6750 0.7179 5.500
0.1750 0.6750 0.7173 5.500
0.1750 0.8250 0.6608 5.500
0.3250 0.8250 0.6723 5.500
0.3250 0.8333 0.6699 5.500
0.1750 0.8333 0.6579 5.500
0.1750 0.6750 0.7173 7.570
0.3250 0.6750 0.7179 7.570
0.3250 0.8250 0.6723 7.570
0.1750 0.8250 0.6608 7.570
0.1667 0.8333 0.6569 5.500
0.1750 0.8333 0.6579 5.500
0.1750 1.0000 0.6058 5.500
0.1667 1.0000 0.6044 5.500
0.3250 0.8333 0.6699 5.500
0.3333 0.8333 0.6703 5.500
0.3333 1.0000 0.6264 5.500
0.3250 1.0000 0.6256 5.500
0.1750 0.8333 0.6579 5.500
0.3250 0.8333 0.6699 5.500
0.3250 0.8417 0.6676 5.500
0.1750 0.8417 0.6550 5.500
0.1750 0.9917 0.6081 5.500
0.3250 0.9917 0.6276 5.500
0.3250 1.0000 0.6256 5.500
0.1750 1.0000 0.6058 5.500
0.1750 0.8417 0.6550 7.474
0.3250 0.8417 0.6676 7.474
0.3250 0.9917 0.6276 7.474
0.1750 0.9917 0.6081 7.474
0.3333 -1.0000 0.6264 5.500
0.3417 -1.0000 0.6271 5.500
0.3417 -0.8333 0.6705 5.500
0.3333 -0.8333 0.6703 5.500
0.4917 -1.0000 0.6357 5.500
0.5000 -1.0000 0.6359 5.500
0.5000 -0.8333 0.6696 5.500
0.4917 -0.8333 0.6699 5.500
0.3417 -1.0000 0.6271 5.500
0.4917 -1.0000 0.6357 5.500
0.4917 -0.9917 0.6373 5.500
0.3417 -0.9917 0.6292 5.500
0.3417 -0.8417 0.6682 5.500
0.4917 -0.8417 0.6681 5.500
0.4917 -0.8333 0.6699 5.500
0.3417 -0.8333 0.6705 5.500
0.3417 -0.9917 0.6292 7.495
0.4917 -0.9917 0.6373 7.495
0.4917 -0.8417 0.6681 7.495
0.3417 -0.8417 0.6682 7.495
0.3333 -0.8333 0.6703 5.500
0.3417 -0.8333 0.6705 5.500
0.3417 -0.6667 0.7197 5.500
0.3333 -0.6667 0.7202 5.500
0.4917 -0.8333 0.6699 5.500
0.5000 -0.8333 0.6696 5.500
0.5000 -0.6667 0.7056 5.500
0.4917 -0.6667 0.7066 5.500
0.3417 -0.8333 0.6705 5.500
0.4917 -0.8333 0.6699 5.500
0.4917 -0.8250 0.6717 5.500
0.3417 -0.8250 0.6729 5.500
0.3417 -0.6750 0.7172 5.500
0.4917 -0.6750 0.7047 5.500
0.4917 -0.6667 0.7066 5.500
0.3417 -0.6667 0.7197 5.500
0.3417 -0.8250 0.6729 7.569
0.4917 -0.8250 0.6717 7.569
0.4917 -0.6750 0.7047 7.569
0.3417 -0.6750 0.7172 7.569
0.3333 -0.6667 0.7202 5.500
0.3417 -0.6667 0.7197 5.500
0.3417 -0.5000 0.7713 5.500
0.3333 -0.5000 0.7725 5.500
0.4917 -0.6667 0.7066 5.500
0.5000 -0.6667 0.7056 5.500
0.5000 -0.5000 0.7422 5.500
0.4917 -0.5000 0.7439 5.500
0.3417 -0.6667 0.7197 5.500
0.4917 -0.6667 0.7066 5.500
0.4917 -0.6583 0.7085 5.500
0.3417 -0.6583 0.7223 5.500
0.3417 -0.5083 0.7687 5.500
0.4917 -0.5083 0.7421 5.500
0.4917 -0.5000 0.7439 5.500
0.3417 -0.5000 0.7713 5.500
0.3417 -0.6583 0.7223 7.649
0.4917 -0.6583 0.7085 7.649
0.4917 -0.5083 0.7421 7.649
0.3417 -0.5083 0.7687 7.649
0.3333 -0.5000 0.7725 5.500
0.3417 -0.5000 0.7713 5.500
0.3417 -0.3333 0.8181 5.500
0.3333 -0.3333 0.8202 5.500
0.4917 -0.5000 0.7439 5.500
0.5000 -0.5000 0.7422 5.500
0.5000 -0.3333 0.7750 5.500
0.4917 -0.3333 0.7774 5.500
0.3417 -0.5000 0.7713 5.500
0.4917 -0.5000 0.7439 5.500
0.4917 -0.4917 0.7457 5.500
0.3417 -0.4917 0.7738 5.500
0.3417 -0.3417 0.8161 5.500
0.4917 -0.3417 0.7759 5.500
0.4917 -0.3333 0.7774 5.500
0.3417 -0.3333 0.8181 5.500
0.3417 -0.4917 0.7738 7.727
0.4917 -0.4917 0.7457 7.727
0.4917 -0.3417 0.7759 7.727
0.3417 -0.3417 0.8161 7.727
0.3333 -0.3333 0.8202 5.500
0.3417 -0.3333 0.8181 5.500
0.3417 -0.1667 0.8515 5.500
0.3333 -0.1667 0.8541 5.500
0.4917 -0.3333 0.7774 5.500
0.5000 -0.3333 0.7750 5.500
0.5000 -0.1667 0.7982 5.500
0.4917 -0.1667 0.8011 5.500
0.3417 -0.3333 0.8181 5.500
0.4917 -0.3333 0.7774 5.500
0.4917 -0.3250 0.7789 5.500
0.3417 -0.3250 0.8202 5.500
0.3417 -0.1750 0.8503 5.500
0.4917 -0.1750 0.8002 5.500
0.4917 -0.1667 0.8011 5.500
0.3417 -0.1667 0.8515 5.500
0.3417 -0.3250 0.8202 7.791
0.4917 -0.3250 0.7789 7.791
0.4917 -0.1750 0.8002 7.791
0.3417 -0.1750 0.8503 7.791
0.3333 -0.1667 0.8541 5.500
0.3417 -0.1667 0.8515 5.500
0.3417 0.0000 0.8636 5.500
0.3333 0.0000 0.8664 5.500
0.4917 -0.1667 0.8011 5.500
0.5000 -0.1667 0.7982 5.500
0.5000 0.0000 0.8066 5.500
0.4917 0.0000 0.8097 5.500
0.3417 -0.1667 0.8515 5.500
0.4917 -0.1667 0.8011 5.500
0.4917 -0.1583 0.8019 5.500
0.3417 -0.1583 0.8526 5.500
0.3417 -0.0083 0.8635 5.500
0.4917 -0.0083 0.8096 5.500
0.4917 0.0000 0.8097 5.500
0.3417 0.0000 0.8636 5.500
0.3417 -0.1583 0.8526 7.827
0.4917 -0.1583 0.8019 7.827
0.4917 -0.0083 0.8096 7.827
0.3417 -0.0083 0.8635 7.827
0.3333 0.0000 0.8664 5.500
0.3417 0.0000 0.8636 5.500
0.3417 0.1667 0.8515 5.500
0.3333 0.1667 0.8541 5.500
0.4917 0.0000 0.8097 5.500
0.5000 0.0000 0.8066 5.500
0.5000 0.1667 0.7982 5.500
0.4917 0.1667 0.8011 5.500
0.3417 0.0000 0.8636 5.500
0.4917 0.0000 0.8097 5.500
0.4917 0.0083 0.8096 5.500
0.3417 0.0083 0.8635 5.500
0.3417 0.1583 0.8526 5.500
0.4917 0.1583 0.8019 5.500
0.4917 0.1667 0.8011 5.500
0.3417 0.1667 0.8515 5.500
0.3417 0.0083 0.8635 7.827
0.4917 0.0083 0.8096 7.827
0.4917 0.1583 0.8019 7.827
0.3417 0.1583 0.8526 7.827
0.3333 0.1667 0.8541 5.500
0.3417 0.1667 0.8515 5.500
0.3417 0.3333 0.8181 5.500
0.3333 0.3333 0.8202 5.500
0.4917 0.1667 0.8011 5.500
0.5000 0.1667 0.7982 5.500
0.5000 0.3333 0.7750 5.500
0.4917 0.3333 0.7774 5.500
0.3417 0.1667 0.8515 5.500
0.4917 0.1667 0.8011 5.500
0.4917 0.1750 0.8002 5.500
0.3417 0.1750 0.8503 5.500
0.3417 0.3250 0.8202 5.500
0.4917 0.3250 0.7789 5.500
0.4917 0.3333 0.7774 5.500
0.3417 0.3333 0.8181 5.500
0.3417 0.1750 0.8503 7.791
0.4917 0.1750 0.8002 7.791
0.4917 0.3250 0.7789 7.791
0.3417 0.3250 0.8202 7.791
0.3333 0.3333 0.8202 5.500
0.3417 0.3333 0.8181 5.500
0.3417 0.5000 0.7713 5.500
0.3333 0.5000 0.7725 5.500
0.4917 0.3333 0.7774 5.500
0.5000 0.3333 0.7750 5.500
0.5000 0.5000 0.7422 5.500
0.4917 0.5000 0.7439 5.500
0.3417 0.3333 0.8181 5.500
0.4917 0.3333 0.7774 5.500
0.4917 0.3417 0.7759 5.500
0.3417 0.3417 0.8161 5.500
0.3417 0.4917 0.7738 5.500
0.4917 0.4917 0.7457 5.500
0.4917 0.5000 0.7439 5.500
0.3417 0.5000 0.7713 5.500
0.3417 0.3417 0.8161 7.727
0.4917 0.3417 0.7759 7.727
0.4917 0.4917 0.7457 7.727
0.3417 0.4917 0.7738 7.727
0.3333 0.5000 0.7725 5.500
0.3417 0.5000 0.7713 5.500
0.3417 0.6667 0.7197 5.500
0.3333 0.6667 0.7202 5.500
0.4917 0.5000 0.7439 5.500
0.5000 0.5000 0.7422 5.500
0.5000 0.6667 0.7056 5.500
0.4917 0.6667 0.7066 5.500
0.3417 0.5000 0.7713 5.500
0.4917 0.5000 0.7439 5.500
0.4917 0.5083 0.7421 5.500
0.3417 0.5083 0.7687 5.500
0.3417 0.6583 0.7223 5.500
0.4917 0.6583 0.7085 5.500
0.4917 0.6667 0.7066 5.500
0.3417 0.6667 0.7197 5.500
0.3417 0.5083 0.7687 7.649
0.4917 0.5083 0.7421 7.649
0.4917 0.6583 0.7085 7.649
0.3417 0.6583 0.7223 7.649
0.3333 0.6667 0.7202 5.500
0.3417 0.6667 0.7197 5.500
0.3417 0.8333 0.6705 5.500
0.3333 0.8333 0.6703 5.500
0.4917 0.6667 0.7066 5.500
0.5000 0.6667 0.7056 5.500
0.5000 0.8333 0.6696 5.500
0.4917 0.8333 0.6699 5.500
0.3417 0.6667 0.7197 5.500
0.4917 0.6667 0.7066 5.500
0.4917 0.6750 0.7047 5.500
0.3417 0.6750 0.7172 5.500
0.3417 0.8250 0.6729 5.500
0.4917 0.8250 0.6717 5.500
0.4917 0.8333 0.6699 5.500
0.3417 0.8333 0.6705 5.500
0.3417 0.6750 0.7172 7.569
0.4917 0.6750 0.7047 7.569
0.4917 0.8250 0.6717 7.569
0.3417 0.8250 0.6729 7.569
0.3333 0.8333 0.6703 5.500
0.3417 0.8333 0.6705 5.500
0.3417 1.0000 0.6271 5.500
0.3333 1.0000 0.6264 5.500
0.4917 0.8333 0.6699 5.500
0.5000 0.8333 0.6696 5.500
0.5000 1.0000 0.6359 5.500
0.4917 1.0000 0.6357 5.500
0.3417 0.8333 0.6705 5.500
0.4917 0.8333 0.6699 5.500
0.4917 0.8417 0.6681 5.500
0.3417 0.8417 0.6682 5.500
0.3417 0.9917 0.6292 5.500
0.4917 0.9917 0.6373 5.500
0.4917 1.0000 0.6357 5.500
0.3417 1.0000 0.6271 5.500
0.3417 0.8417 0.6682 7.495
0.4917 0.8417 0.6681 7.495
0.4917 0.9917 0.6373 7.495
0.3417 0.9917 0.6292 7.495
0.5000 -1.0000 0.6359 5.500
0.5083 -1.0000 0.6361 5.500
0.5083 -0.8333 0.6693 5.500
0.5000 -0.8333 0.6696 5.500
0.6583 -1.0000 0.6352 5.500
0.6667 -1.0000 0.6349 5.500
0.6667 -0.8333 0.6590 5.500
0.6583 -0.8333 0.6597 5.500
0.5083 -1.0000 0.6361 5.500
0.6583 -1.0000 0.6352 5.500
0.6583 -0.9917 0.6364 5.500
0.5083 -0.9917 0.6377 5.500
0.5083 -0.8417 0.6676 5.500
0.6583 -0.8417 0.6584 5.500
0.6583 -0.8333 0.6597 5.500
0.5083 -0.8333 0.6693 5.500
0.5083 -0.9917 0.6377 7.494
0.6583 -0.9917 0.6364 7.494
0.6583 -0.8417 0.6584 7.494
0.5083 -0.8417 0.6676 7.494
0.5000 -0.8333 0.6696 5.500
0.5083 -0.8333 0.6693 5.500
0.5083 -0.6667 0.7047 5.500
0.5000 -0.6667 0.7056 5.500
0.6583 -0.8333 0.6597 5.500
0.6667 -0.8333 0.6590 5.500
0.6667 -0.6667 0.6837 5.500
0.6583 -0.6667 0.6848 5.500
0.5083 -0.8333 0.6693 5.500
0.6583 -0.8333 0.6597 5.500
0.6583 -0.8250 0.6609 5.500
0.5083 -0.8250 0.6710 5.500
0.5083 -0.6750 0.7028 5.500
0.6583 -0.6750 0.6836 5.500
0.6583 -0.6667 0.6848 5.500
0.5083 -0.6667 0.7047 5.500
0.5083 -0.8250 0.6710 7.547
0.6583 -0.8250 0.6609 7.547
0.6583 -0.6750 0.6836 7.547
0.5083 -0.6750 0.7028 7.547
0.5000 -0.6667 0.7056 5.500
0.5083 -0.6667 0.7047 5.500
0.5083 -0.5000 0.7405 5.500
0.5000 -0.5000 0.7422 5.500
0.6583 -0.6667 0.6848 5.500
0.6667 -0.6667 0.6837 5.500
0.6667 -0.5000 0.7081 5.500
0.6583 -0.5000 0.7098 5.500
0.5083 -0.6667 0.7047 5.500
0.6583 -0.6667 0.6848 5.500
0.6583 -0.6583 0.6861 5.500
0.5083 -0.6583 0.7065 5.500
0.5083 -0.5083 0.7387 5.500
0.6583 -0.5083 0.7086 5.500
0.6583 -0.5000 0.7098 5.500
0.5083 -0.5000 0.7405 5.500
0.5083 -0.6583 0.7065 7.602
0.6583 -0.6583 0.6861 7.602
0.6583 -0.5083 0.7086 7.602
0.5083 -0.5083 0.7387 7.602
0.5000 -0.5000 0.7422 5.500
0.5083 -0.5000 0.7405 5.500
0.5083 -0.3333 0.7726 5.500
0.5000 -0.3333 0.7750 5.500
0.6583 -0.5000 0.7098 5.500
0.6667 -0.5000 0.7081 5.500
0.6667 -0.3333 0.7298 5.500
0.6583 -0.3333 0.7319 5.500
0.5083 -0.5000 0.7405 5.500
0.6583 -0.5000 0.7098 5.500
0.6583 -0.4917 0.7110 5.500
0.5083 -0.4917 0.7422 5.500
0.5083 -0.3417 0.7712 5.500
0.6583 -0.3417 0.7309 5.500
0.6583 -0.3333 0.7319 5.500
0.5083 -0.3333 0.7726 5.500
0.5083 -0.4917 0.7422 7.654
0.6583 -0.4917 0.7110 7.654
0.6583 -0.3417 0.7309 7.654
0.5083 -0.3417 0.7712 7.654
0.5000 -0.3333 0.7750 5.500
0.5083 -0.3333 0.7726 5.500
0.5083 -0.1667 0.7954 5.500
0.5000 -0.1667 0.7982 5.500
0.6583 -0.3333 0.7319 5.500
0.6667 -0.3333 0.7298 5.500
0.6667 -0.1667 0.7451 5.500
0.6583 -0.1667 0.7475 5.500
0.5083 -0.3333 0.7726 5.500
0.6583 -0.3333 0.7319 5.500
0.6583 -0.3250 0.7329 5.500
0.5083 -0.3250 0.7741 5.500
0.5083 -0.1750 0.7946 5.500
0.6583 -0.1750 0.7470 5.500
0.6583 -0.1667 0.7475 5.500
0.5083 -0.1667 0.7954 5.500
0.5083 -0.3250 0.7741 7.696
0.6583 -0.3250 0.7329 7.696
0.6583 -0.1750 0.7470 7.696
0.5083 -0.1750 0.7946 7.696
0.5000 -0.1667 0.7982 5.500
0.5083 -0.1667 0.7954 5.500
0.5083 0.0000 0.8036 5.500
0.5000 0.0000 0.8066 5.500
0.6583 -0.1667 0.7475 5.500
0.6667 -0.1667 0.7451 5.500
0.6667 0.0000 0.7507 5.500
0.6583 0.0000 0.7532 5.500
0.5083 -0.1667 0.7954 5.500
0.6583 -0.1667 0.7475 5.500
0.6583 -0.1583 0.7481 5.500
0.5083 -0.1583 0.7962 5.500
0.5083 -0.0083 0.8036 5.500
0.6583 -0.0083 0.7532 5.500
0.6583 0.0000 0.7532 5.500
0.5083 0.0000 0.8036 5.500
0.5083 -0.1583 0.7962 7.720
0.6583 -0.1583 0.7481 7.720
0.6583 -0.0083 0.7532 7.720
0.5083 -0.0083 0.8036 7.720
0.5000 0.0000 0.8066 5.500
0.5083 0.0000 0.8036 5.500
0.5083 0.1667 0.7954 5.500
0.5000 0.1667 0.7982 5.500
0.6583 0.0000 0.7532 5.500
0.6667 0.0000 0.7507 5.500
0.6667 0.1667 0.7451 5.500
0.6583 0.1667 0.7475 5.500
0.5083 0.0000 0.8036 5.500
0.6583 0.0000 0.7532 5.500
0.6583 0.0083 0.7532 5.500
0.5083 0.0083 0.8036 5.500
0.5083 0.1583 0.7962 5.500
0.6583 0.1583 0.7481 5.500
0.6583 0.1667 0.7475 5.500
0.5083 0.1667 0.7954 5.500
0.5083 0.0083 0.8036 7.720
0.6583 0.0083 0.7532 7.720
0.6583 0.1583 0.7481 7.720
0.5083 0.1583 0.7962 7.720
0.5000 0.1667 0.7982 5.500
0.5083 0.1667 0.7954 5.500
0.5083 0.3333 0.7726 5.500
0.5000 0.3333 0.7750 5.500
0.6583 0.1667 0.7475 5.500
0.6667 0.1667 0.7451 5.500
0.6667 0.3333 0.7298 5.500
0.6583 0.3333 0.7319 5.500
0.5083 0.1667 0.7954 5.500
0.6583 0.1667 0.7475 5.500
0.6583 0.1750 0.7470 5.500
0.5083 0.1750 0.7946 5.500
0.5083 0.3250 0.7741 5.500
0.6583 0.3250 0.7329 5.500
0.6583 0.3333 0.7319 5.500
0.5083 0.3333 0.7726 5.500
0.5083 0.1750 0.7946 7.696
0.6583 0.1750 0.7470 7.696
0.6583 0.3250 0.7329 7.696
0.5083 0.3250 0.7741 7.696
0.5000 0.3333 0.7750 5.500
0.5083 0.3333 0.7726 5.500
0.5083 0.5000 0.7405 5.500
0.5000 0.5000 0.7422 5.500
0.6583 0.3333 0.7319 5.500
0.6667 0.3333 0.7298 5.500
0.6667 0.5000 0.7081 5.500
0.6583 0.5000 0.7098 5.500
0.5083 0.3333 0.7726 5.500
0.6583 0.3333 0.7319 5.500
0.6583 0.3417 0.7309 5.500
0.5083 0.3417 0.7712 5.500
0.5083 0.4917 0.7422 5.500
0.6583 0.4917 0.7110 5.500
0.6583 0.5000 0.7098 5.500
0.5083 0.5000 0.7405 5.500
0.5083 0.3417 0.7712 7.654
0.6583 0.3417 0.7309 7.654
0.6583 0.4917 0.7110 7.654
0.5083 0.4917 0.7422 7.654
0.5000 0.5000 0.7422 5.500
0.5083 0.5000 0.7405 5.500
0.5083 0.6667 0.7047 5.500
0.5000 0.6667 0.7056 5.500
0.6583 0.5000 0.7098 5.500
0.6667 0.5000 0.7081 5.500
0.6667 0.6667 0.6837 5.500
0.6583 0.6667 0.6848 5.500
0.5083 0.5000 0.7405 5.500
0.6583 0.5000 0.7098 5.500
0.6583 0.5083 0.7086 5.500
0.5083 0.5083 0.7387 5.500
0.5083 0.6583 0.7065 5.500
0.6583 0.6583 0.6861 5.500
0.6583 0.6667 0.6848 5.500
0.5083 0.6667 0.7047 5.500
0.5083 0.5083 0.7387 7.602
0.6583 0.5083 0.7086 7.602
0.6583 0.6583 0.6861 7.602
0.5083 0.6583 0.7065 7.602
0.5000 0.6667 0.7056 5.500
0.5083 0.6667 0.7047 5.500
0.5083 0.8333 0.6693 5.500
0.5000 0.8333 0.6696 5.500
0.6583 0.6667 0.6848 5.500
0.6667 0.6667 0.6837 5.500
0.6667 0.8333 0.6590 5.500
0.6583 0.8333 0.6597 5.500
0.5083 0.6667 0.7047 5.500
0.6583 0.6667 0.6848 5.500
0.6583 0.6750 0.6836 5.500
0.5083 0.6750 0.7028 5.500
0.5083 0.8250 0.6710 5.500
0.6583 0.8250 0.6609 5.500
0.6583 0.8333 0.6597 5.500
0.5083 0.8333 0.6693 5.500
0.5083 0.6750 0.7028 7.547
0.6583 0.6750 0.6836 7.547
0.6583 0.8250 0.6609 7.547
0.5083 0.8250 0.6710 7.547
0.5000 0.8333 0.6696 5.500
0.5083 0.8333 0.6693 5.500
0.5083 1.0000 0.6361 5.500
0.5000 1.0000 0.6359 5.500
0.6583 0.8333 0.6597 5.500
0.6667 0.8333 0.6590 5.500
0.6667 1.0000 0.6349 5.500
0.6583 1.0000 0.6352 5.500
0.5083 0.8333 0.6693 5.500
0.6583 0.8333 0.6597 5.500
0.6583 0.8417 0.6584 5.500
0.5083 0.8417 0.6676 5.500
0.5083 0.9917 0.6377 5.500
0.6583 0.9917 0.6364 5.500
0.6583 1.0000 0.6352 5.500
0.5083 1.0000 0.6361 5.500
0.5083 0.8417 0.6676 7.494
0.6583 0.8417 0.6584 7.494
0.6583 0.9917 0.6364 7.494
0.5083 0.9917 0.6377 7.494
0.6667 -1.0000 0.6349 5.500
0.6750 -1.0000 0.6347 5.500
0.6750 -0.8333 0.6583 5.500
0.6667 -0.8333 0.6590 5.500
0.8250 -1.0000 0.6279 5.500
0.8333 -1.0000 0.6274 5.500
0.8333 -0.8333 0.6439 5.500
0.8250 -0.8333 0.6447 5.500
0.6750 -1.0000 0.6347 5.500
0.8250 -1.0000 0.6279 5.500
0.8250 -0.9917 0.6287 5.500
0.6750 -0.9917 0.6358 5.500
0.6750 -0.8417 0.6571 5.500
0.8250 -0.8417 0.6438 5.500
0.8250 -0.8333 0.6447 5.500
0.6750 -0.8333 0.6583 5.500
0.6750 -0.9917 0.6358 7.477
0.8250 -0.9917 0.6287 7.477
0.8250 -0.8417 0.6438 7.477
0.6750 -0.8417 0.6571 7.477
0.6667 -0.8333 0.6590 5.500
0.6750 -0.8333 0.6583 5.500
0.6750 -0.6667 0.6825 5.500
0.6667 -0.6667 0.6837 5.500
0.8250 -0.8333 0.6447 5.500
0.8333 -0.8333 0.6439 5.500
0.8333 -0.6667 0.6615 5.500
0.8250 -0.6667 0.6625 5.500
0.6750 -0.8333 0.6583 5.500
0.8250 -0.8333 0.6447 5.500
0.8250 -0.8250 0.6456 5.500
0.6750 -0.8250 0.6595 5.500
0.6750 -0.6750 0.6813 5.500
0.8250 -0.6750 0.6616 5.500
0.8250 -0.6667 0.6625 5.500
0.6750 -0.6667 0.6825 5.500
0.6750 -0.8250 0.6595 7.514
0.8250 -0.8250 0.6456 7.514
0.8250 -0.6750 0.6616 7.514
0.6750 -0.6750 0.6813 7.514
0.6667 -0.6667 0.6837 5.500
0.6750 -0.6667 0.6825 5.500
0.6750 -0.5000 0.7065 5.500
0.6667 -0.5000 0.7081 5.500
0.8250 -0.6667 0.6625 5.500
0.8333 -0.6667 0.6615 5.500
0.8333 -0.5000 0.6793 5.500
0.8250 -0.5000 0.6805 5.500
0.6750 -0.6667 0.6825 5.500
0.8250 -0.6667 0.6625 5.500
0.8250 -0.6583 0.6634 5.500
0.6750 -0.6583 0.6837 5.500
0.6750 -0.5083 0.7053 5.500
0.8250 -0.5083 0.6796 5.500
0.8250 -0.5000 0.6805 5.500
0.6750 -0.5000 0.7065 5.500
0.6750 -0.6583 0.6837 7.551
0.8250 -0.6583 0.6634 7.551
0.8250 -0.5083 0.6796 7.551
0.6750 -0.5083 0.7053 7.551
0.6667 -0.5000 0.7081 5.500
0.6750 -0.5000 0.7065 5.500
0.6750 -0.3333 0.7278 5.500
0.6667 -0.3333 0.7298 5.500
0.8250 -0.5000 0.6805 5.500
0.8333 -0.5000 0.6793 5.500
0.8333 -0.3333 0.6953 5.500
0.8250 -0.3333 0.6966 5.500
0.6750 -0.5000 0.7065 5.500
0.8250 -0.5000 0.6805 5.500
0.8250 -0.4917 0.6814 5.500
0.6750 -0.4917 0.7077 5.500
0.6750 -0.3417 0.7269 5.500
0.8250 -0.3417 0.6959 5.500
0.8250 -0.3333 0.6966 5.500
0.6750 -0.3333 0.7278 5.500
0.6750 -0.4917 0.7077 7.587
0.8250 -0.4917 0.6814 7.587
0.8250 -0.3417 0.6959 7.587
0.6750 -0.3417 0.7269 7.587
0.6667 -0.3333 0.7298 5.500
0.6750 -0.3333 0.7278 5.500
0.6750 -0.1667 0.7428 5.500
0.6667 -0.1667 0.7451 5.500
0.8250 -0.3333 0.6966 5.500
0.8333 -0.3333 0.6953 5.500
0.8333 -0.1667 0.7065 5.500
0.8250 -0.1667 0.7080 5.500
0.6750 -0.3333 0.7278 5.500
0.8250 -0.3333 0.6966 5.500
0.8250 -0.3250 0.6973 5.500
0.6750 -0.3250 0.7287 5.500
0.6750 -0.1750 0.7423 5.500
0.8250 -0.1750 0.7076 5.500
0.8250 -0.1667 0.7080 5.500
0.6750 -0.1667 0.7428 5.500
0.6750 -0.3250 0.7287 7.616
0.8250 -0.3250 0.6973 7.616
0.8250 -0.1750 0.7076 7.616
0.6750 -0.1750 0.7423 7.616
0.6667 -0.1667 0.7451 5.500
0.6750 -0.1667 0.7428 5.500
0.6750 0.0000 0.7482 5.500
0.6667 0.0000 0.7507 5.500
0.8250 -0.1667 0.7080 5.500
0.8333 -0.1667 0.7065 5.500
0.8333 0.0000 0.7106 5.500
0.8250 0.0000 0.7122 5.500
0.6750 -0.1667 0.7428 5.500
0.8250 -0.1667 0.7080 5.500
0.8250 -0.1583 0.7084 5.500
0.6750 -0.1583 0.7433 5.500
0.6750 -0.0083 0.7482 5.500
0.8250 -0.0083 0.7122 5.500
0.8250 0.0000 0.7122 5.500
0.6750 0.0000 0.7482 5.500
0.6750 -0.1583 0.7433 7.632
0.8250 -0.1583 0.7084 7.632
0.8250 -0.0083 0.7122 7.632
0.6750 -0.0083 0.7482 7.632
0.6667 0.0000 0.7507 5.500
0.6750 0.0000 0.7482 5.500
0.6750 0.1667 0.7428 5.500
0.6667 0.1667 0.7451 5.500
0.8250 0.0000 0.7122 5.500
0.8333 0.0000 0.7106 5.500
0.8333 0.1667 0.7065 5.500
0.8250 0.1667 0.7080 5.500
0.6750 0.0000 0.7482 5.500
0.8250 0.0000 0.7122 5.500
0.8250 0.0083 0.7122 5.500
0.6750 0.0083 0.7482 5.500
0.6750 0.1583 0.7433 5.500
0.8250 0.1583 0.7084 5.500
0.8250 0.1667 0.7080 5.500
0.6750 0.1667 0.7428 5.500
0.6750 0.0083 0.7482 7.632
0.8250 0.0083 0.7122 7.632
0.8250 0.1583 0.7084 7.632
0.6750 0.1583 0.7433 7.632
0.6667 0.1667 0.7451 5.500
0.6750 0.1667 0.7428 5.500
0.6750 0.3333 0.7278 5.500
0.6667 0.3333 0.7298 5.500
0.8250 0.1667 0.7080 5.500
0.8333 0.1667 0.7065 5.500
0.8333 0.3333 0.6953 5.500
0.8250 0.3333 0.6966 5.500
0.6750 0.1667 0.7428 5.500
0.8250 0.1667 0.7080 5.500
0.8250 0.1750 0.7076 5.500
0.6750 0.1750 0.7423 5.500
0.6750 0.3250 0.7287 5.500
0.8250 0.3250 0.6973 5.500
0.8250 0.3333 0.6966 5.500
0.6750 0.3333 0.7278 5.500
0.6750 0.1750 0.7423 7.616
0.8250 0.1750 0.7076 7.616
0.8250 0.3250 0.6973 7.616
0.6750 0.3250 0.7287 7.616
0.6667 0.3333 0.7298 5.500
0.6750 0.3333 0.7278 5.500
0.6750 0.5000 0.7065 5.500
0.6667 0.5000 0.7081 5.500
0.8250 0.3333 0.6966 5.500
0.8333 0.3333 0.6953 5.500
0.8333 0.5000 0.6793 5.500
0.8250 0.5000 0.6805 5.500
0.6750 0.3333 0.7278 5.500
0.8250 0.3333 0.6966 5.500
0.8250 0.3417 0.6959 5.500
0.6750 0.3417 0.7269 5.500
0.6750 0.4917 0.7077 5.500
0.8250 0.4917 0.6814 5.500
0.8250 0.5000 0.6805 5.500
0.6750 0.5000 0.7065 5.500
0.6750 0.3417 0.7269 7.587
0.8250 0.3417 0.6959 7.587
0.8250 0.4917 0.6814 7.587
0.6750 0.4917 0.7077 7.587
0.6667 0.5000 0.7081 5.500
0.6750 0.5000 0.7065 5.500
0.6750 0.6667 0.6825 5.500
0.6667 0.6667 0.6837 5.500
0.8250 0.5000 0.6805 5.500
0.8333 0.5000 0.6793 5.500
0.8333 0.6667 0.6615 5.500
0.8250 0.6667 0.6625 5.500
0.6750 0.5000 0.7065 5.500
0.8250 0.5000 0.6805 5.500
0.8250 0.5083 0.6796 5.500
0.6750 0.5083 0.7053 5.500
0.6750 0.6583 0.6837 5.500
0.8250 0.6583 0.6634 5.500
0.8250 0.6667 0.6625 5.500
0.6750 0.6667 0.6825 5.500
0.6750 0.5083 0.7053 7.551
0.8250 0.5083 0.6796 7.551
0.8250 0.6583 0.6634 7.551
0.6750 0.6583 0.6837 7.551
0.6667 0.6667 0.6837 5.500
0.6750 0.6667 0.6825 5.500
0.6750 0.8333 0.6583 5.500
0.6667 0.8333 0.6590 5.500
0.8250 0.6667 0.6625 5.500
0.8333 0.6667 0.6615 5.500
0.8333 0.8333 0.6439 5.500
0.8250 0.8333 0.6447 5.500
0.6750 0.6667 0.6825 5.500
0.8250 0.6667 0.6625 5.500
0.8250 0.6750 0.6616 5.500
0.6750 0.6750 0.6813 5.500
0.6750 0.8250 0.6595 5.500
0.8250 0.8250 0.6456 5.500
0.8250 0.8333 0.6447 5.500
0.6750 0.8333 0.6583 5.500
0.6750 0.6750 0.6813 7.514
0.8250 0.6750 0.6616 7.514
0.8250 0.8250 0.6456 7.514
0.6750 0.8250 0.6595 7.514
0.6667 0.8333 0.6590 5.500
0.6750 0.8333 0.6583 5.500
0.6750 1.0000 0.6347 5.500
0.6667 1.0000 0.6349 5.500
0.8250 0.8333 0.6447 5.500
0.8333 0.8333 0.6439 5.500
0.8333 1.0000 0.6274 5.500
0.8250 1.0000 0.6279 5.500
0.6750 0.8333 0.6583 5.500
0.8250 0.8333 0.6447 5.500
0.8250 0.8417 0.6438 5.500
0.6750 0.8417 0.6571 5.500
0.6750 0.9917 0.6358 5.500
0.8250 0.9917 0.6287 5.500
0.8250 1.0000 0.6279 5.500
0.6750 1.0000 0.6347 5.500
0.6750 0.8417 0.6571 7.477
0.8250 0.8417 0.6438 7.477
0.8250 0.9917 0.6287 7.477
0.6750 0.9917 0.6358 7.477
0.8333 -1.0000 0.6274 5.500
0.8417 -1.0000 0.6269 5.500
0.8417 -0.8333 0.6432 5.500
0.8333 -0.8333 0.6439 5.500
0.9917 -1.0000 0.6188 5.500
1.0000 -1.0000 0.6183 5.500
1.0000 -0.8333 0.6299 5.500
0.9917 -0.8333 0.6305 5.500
0.8417 -1.0000 0.6269 5.500
0.9917 -1.0000 0.6188 5.500
0.9917 -0.9917 0.6193 5.500
0.8417 -0.9917 0.6277 5.500
0.8417 -0.8417 0.6423 5.500
0.9917 -0.8417 0.6298 5.500
0.9917 -0.8333 0.6305 5.500
0.8417 -0.8333 0.6432 5.500
0.8417 -0.9917 0.6277 7.455
0.9917 -0.9917 0.6193 7.455
0.9917 -0.8417 0.6298 7.455
0.8417 -0.8417 0.6423 7.455
0.8333 -0.8333 0.6439 5.500
0.8417 -0.8333 0.6432 5.500
0.8417 -0.6667 0.6605 5.500
0.8333 -0.6667 0.6615 5.500
0.9917 -0.8333 0.6305 5.500
1.0000 -0.8333 0.6299 5.500
1.0000 -0.6667 0.6446 5.500
0.9917 -0.6667 0.6453 5.500
0.8417 -0.8333 0.6432 5.500
0.9917 -0.8333 0.6305 5.500
0.9917 -0.8250 0.6312 5.500
0.8417 -0.8250 0.6440 5.500
0.8417 -0.6750 0.6596 5.500
0.9917 -0.6750 0.6445 5.500
0.9917 -0.6667 0.6453 5.500
0.8417 -0.6667 0.6605 5.500
0.8417 -0.8250 0.6440 7.482
0.9917 -0.8250 0.6312 7.482
0.9917 -0.6750 0.6445 7.482
0.8417 -0.6750 0.6596 7.482
0.8333 -0.6667 0.6615 5.500
0.8417 -0.6667 0.6605 5.500
0.8417 -0.5000 0.6781 5.500
0.8333 -0.5000 0.6793 5.500
0.9917 -0.6667 0.6453 5.500
1.0000 -0.6667 0.6446 5.500
1.0000 -0.5000 0.6609 5.500
0.9917 -0.5000 0.6615 5.500
0.8417 -0.6667 0.6605 5.500
0.9917 -0.6667 0.6453 5.500
0.9917 -0.6583 0.6461 5.500
0.8417 -0.6583 0.6614 5.500
0.8417 -0.5083 0.6772 5.500
0.9917 -0.5083 0.6607 5.500
0.9917 -0.5000 0.6615 5.500
0.8417 -0.5000 0.6781 5.500
0.8417 -0.6583 0.6614 7.511
0.9917 -0.6583 0.6461 7.511
0.9917 -0.5083 0.6607 7.511
0.8417 -0.5083 0.6772 7.511
0.8333 -0.5000 0.6793 5.500
0.8417 -0.5000 0.6781 5.500
0.8417 -0.3333 0.6939 5.500
0.8333 -0.3333 0.6953 5.500
0.9917 -0.5000 0.6615 5.500
1.0000 -0.5000 0.6609 5.500
1.0000 -0.3333 0.6761 5.500
0.9917 -0.3333 0.6766 5.500
0.8417 -0.5000 0.6781 5.500
0.9917 -0.5000 0.6615 5.500
0.9917 -0.4917 0.6623 5.500
0.8417 -0.4917 0.6790 5.500
0.8417 -0.3417 0.6932 5.500
0.9917 -0.3417 0.6760 5.500
0.9917 -0.3333 0.6766 5.500
0.8417 -0.3333 0.6939 5.500
0.8417 -0.4917 0.6790 7.540
0.9917 -0.4917 0.6623 7.540
0.9917 -0.3417 0.6760 7.540
0.8417 -0.3417 0.6932 7.540
0.8333 -0.3333 0.6953 5.500
0.8417 -0.3333 0.6939 5.500
0.8417 -0.1667 0.7051 5.500
0.8333 -0.1667 0.7065 5.500
0.9917 -0.3333 0.6766 5.500
1.0000 -0.3333 0.6761 5.500
1.0000 -0.1667 0.6869 5.500
0.9917 -0.1667 0.6874 5.500
0.8417 -0.3333 0.6939 5.500
0.9917 -0.3333 0.6766 5.500
0.9917 -0.3250 0.6773 5.500
0.8417 -0.3250 0.6946 5.500
0.8417 -0.1750 0.7047 5.500
0.9917 -0.1750 0.6871 5.500
0.9917 -0.1667 0.6874 5.500
0.8417 -0.1667 0.7051 5.500
0.8417 -0.3250 0.6946 7.564
0.9917 -0.3250 0.6773 7.564
0.9917 -0.1750 0.6871 7.564
0.8417 -0.1750 0.7047 7.564
0.8333 -0.1667 0.7065 5.500
0.8417 -0.1667 0.7051 5.500
0.8417 0.0000 0.7092 5.500
0.8333 0.0000 0.7106 5.500
0.9917 -0.1667 0.6874 5.500
1.0000 -0.1667 0.6869 5.500
1.0000 0.0000 0.6909 5.500
0.9917 0.0000 0.6914 5.500
0.8417 -0.1667 0.7051 5.500
0.9917 -0.1667 0.6874 5.500
0.9917 -0.1583 0.6878 5.500
0.8417 -0.1583 0.7055 5.500
0.8417 -0.0083 0.7092 5.500
0.9917 -0.0083 0.6914 5.500
0.9917 0.0000 0.6914 5.500
0.8417 0.0000 0.7092 5.500
0.8417 -0.1583 0.7055 7.578
0.9917 -0.1583 0.6878 7.578
0.9917 -0.0083 0.6914 7.578
0.8417 -0.0083 0.7092 7.578
0.8333 0.0000 0.7106 5.500
0.8417 0.0000 0.7092 5.500
0.8417 0.1667 0.7051 5.500
0.8333 0.1667 0.7065 5.500
0.9917 0.0000 0.6914 5.500
1.0000 0.0000 0.6909 5.500
1.0000 0.1667 0.6869 5.500
0.9917 0.1667 0.6874 5.500
0.8417 0.0000 0.7092 5.500
0.9917 0.0000 0.6914 5.500
0.9917 0.0083 0.6914 5.500
0.8417 0.0083 0.7092 5.500
0.8417 0.1583 0.7055 5.500
0.9917 0.1583 0.6878 5.500
0.9917 0.1667 0.6874 5.500
0.8417 0.1667 0.7051 5.500
0.8417 0.0083 0.7092 7.578
0.9917 0.0083 0.6914 7.578
0.9917 0.1583 0.6878 7.578
0.8417 0.1583 0.7055 7.578
0.8333 0.1667 0.7065 5.500
0.8417 0.1667 0.7051 5.500
0.8417 0.3333 0.6939 5.500
0.8333 0.3333 0.6953 5.500
0.9917 0.1667 0.6874 5.500
1.0000 0.1667 0.6869 5.500
1.0000 0.3333 0.6761 5.500
0.9917 0.3333 0.6766 5.500
0.8417 0.1667 0.7051 5.500
0.9917 0.1667 0.6874 5.500
0.9917 0.1750 0.6871 5.500
0.8417 0.1750 0.7047 5.500
0.8417 0.3250 0.6946 5.500
0.9917 0.3250 0.6773 5.500
0.9917 0.3333 0.6766 5.500
0.8417 0.3333 0.6939 5.500
0.8417 0.1750 0.7047 7.564
0.9917 0.1750 0.6871 7.564
0.9917 0.3250 0.6773 7.564
0.8417 0.3250 0.6946 7.564
0.8333 0.3333 0.6953 5.500
0.8417 0.3333 0.6939 5.500
0.8417 0.5000 0.6781 5.500
0.8333 0.5000 0.6793 5.500
0.9917 0.3333 0.6766 5.500
1.0000 0.3333 0.6761 5.500
1.0000 0.5000 0.6609 5.500
0.9917 0.5000 0.6615 5.500
0.8417 0.3333 0.6939 5.500
0.9917 0.3333 0.6766 5.500
0.9917 0.3417 0.6760 5.500
0.8417 0.3417 0.6932 5.500
0.8417 0.4917 0.6790 5.500
0.9917 0.4917 0.6623 5.500
0.9917 0.5000 0.6615 5.500
0.8417 0.5000 0.6781 5.500
0.8417 0.3417 0.6932 7.540
0.9917 0.3417 0.6760 7.540
0.9917 0.4917 0.6623 7.540
0.8417 0.4917 0.6790 7.540
0.8333 0.5000 0.6793 5.500
0.8417 0.5000 0.6781 5.500
0.8417 0.6667 0.6605 5.500
0.8333 0.6667 0.6615 5.500
0.9917 0.5000 0.6615 5.500
1.0000 0.5000 0.6609 5.500
1.0000 0.6667 0.6446 5.500
0.9917 0.6667 0.6453 5.500
0.8417 0.5000 0.6781 5.500
0.9917 0.5000 0.6615 5.500
0.9917 0.5083 0.6607 5.500
0.8417 0.5083 0.6772 5.500
0.8417 0.6583 0.6614 5.500
0.9917 0.6583 0.6461 5.500
0.9917 0.6667 0.6453 5.500
0.8417 0.6667 0.6605 5.500
0.8417 0.5083 0.6772 7.511
0.9917 0.5083 0.6607 7.511
0.9917 0.6583 0.6461 7.511
0.8417 0.6583 0.6614 7.511
0.8333 0.6667 0.6615 5.500
0.8417 0.6667 0.6605 5.500
0.8417 0.8333 0.6432 5.500
0.8333 0.8333 0.6439 5.500
0.9917 0.6667 0.6453 5.500
1.0000 0.6667 0.6446 5.500
1.0000 0.8333 0.6299 5.500
0.9917 0.8333 0.6305 5.500
0.8417 0.6667 0.6605 5.500
0.9917 0.6667 0.6453 5.500
0.9917 0.6750 0.6445 5.500
0.8417 0.6750 0.6596 5.500
0.8417 0.8250 0.6440 5.500
0.9917 0.8250 0.6312 5.500
0.9917 0.8333 0.6305 5.500
0.8417 0.8333 0.6432 5.500
0.8417 0.6750 0.6596 7.482
0.9917 0.6750 0.6445 7.482
0.9917 0.8250 0.6312 7.482
0.8417 0.8250 0.6440 7.482
0.8333 0.8333 0.6439 5.500
0.8417 0.8333 0.6432 5.500
0.8417 1.0000 0.6269 5.500
0.8333 1.0000 0.6274 5.500
0.9917 0.8333 0.6305 5.500
1.0000 0.8333 0.6299 5.500
1.0000 1.0000 0.6183 5.500
0.9917 1.0000 0.6188 5.500
0.8417 0.8333 0.6432 5.500
0.9917 0.8333 0.6305 5.500
0.9917 0.8417 0.6298 5.500
0.8417 0.8417 0.6423 5.500
0.8417 0.9917 0.6277 5.500
0.9917 0.9917 0.6193 5.500
0.9917 1.0000 0.6188 5.500
0.8417 1.0000 0.6269 5.500
0.8417 0.8417 0.6423 7.455
0.9917 0.8417 0.6298 7.455
0.9917 0.9917 0.6193 7.455
0.8417 0.9917 0.6277 7.455


==> figures/compositional/compositional.tikz <==
% Compositional faithfulness verification of the whole LLM.
\colorlet{blockcolor}{CORAcolor4}
\colorlet{irncolor}{CORAcolor1}
\colorlet{okcolor}{CORAcolorGreen}
\colorlet{failcolor}{CORAcolorRed}
\colorlet{incolor}{black!70}

\pgfplotsset{
    setAxis/.style={
        scale only axis,
        width=1.35cm, height=1.35cm,
        axis lines=box,
        axis line style={line width=0.5pt, draw=black!75},
        xtick=\empty, ytick=\empty,
        xmin=-1.1, xmax=1.1, ymin=-1.1, ymax=1.1,
        clip=false,
    },
}

\begin{tikzpicture}[
    every node/.style={font=\sffamily\footnotesize},
    block/.style={
        draw=blockcolor, fill=blockcolor!20, line width=0.6pt,
        inner sep=0.10cm, rounded corners, align=center,
        minimum width=1.05cm, minimum height=0.85cm,
    },
    irn/.style={
        draw=irncolor, fill=irncolor!12, line width=0.6pt,
        inner sep=0.06cm, rounded corners, align=center,
        minimum width=0.85cm, minimum height=0.45cm,
    },
    flow/.style={-{Stealth[length=1.6mm, width=1.3mm]}, line width=0.6pt},
    irnflow/.style={-{Stealth[length=1.5mm, width=1.2mm]}, line width=0.55pt, draw=irncolor},
    caption/.style={font=\scriptsize, text=black!80},
]

% --- x positions (cm) --- (digit-free names: trailing digits break \def)
\def\xIn{0.25}
\def\xSetA{1.7}     % H_{k-1}
\def\xBlkA{3.5}     % Block k-1
\def\xSetB{5.3}     % H_k
\def\xBlkB{7.1}     % Block k
\def\xSetC{8.9}     % H_{k+1}   (containment fails here)
\def\xBlkC{10.7}    % Block k+1
\def\xSetD{12.5}    % H_{k+2}
\def\yIRN{-1.45}
\def\yBot{-1.25}     % robots below the plots

% =====================================================================
% Input set X  ->  ...  ->  block k-1  (k not necessarily small)
% =====================================================================
\node[caption] (src) at (\xIn, 0) {$\nnInputSet$};

% =====================================================================
% helper macro-free panels (drawn inline). Each panel: dashed input box +
% reach set (green if contained, red if it sticks out) + samples.
% =====================================================================

% ---- Panel H_{k-1} (contained) ----
\begin{axis}[setAxis, name=axA, at={(\xSetA cm, 0 cm)}, anchor=center]
    \addplot[dashed, draw=black, line width=0.6pt, forget plot]
        coordinates {(-0.72,-0.72) (0.72,-0.72) (0.72,0.72) (-0.72,0.72) (-0.72,-0.72)};
    \addplot[smooth cycle, tension=0.7, fill=okcolor!20, draw=okcolor,
             line width=0.7pt, forget plot]
        coordinates {(-0.45,-0.05) (-0.15,0.45) (0.35,0.45)
                     (0.50,0.00)  (0.25,-0.45) (-0.35,-0.40)};
    \addplot[only marks, mark=*, mark size=1.2pt,
             mark options={fill=okcolor!60!black, draw=none}, forget plot]
        coordinates {(0.0,0.0) (-0.20,0.20) (0.20,-0.15)};
\end{axis}
\node[caption, above, inner sep=2pt] at (axA.north) {$\nnHiddenSet_{\layerIdx-2}$};
\draw[flow, dashed] (src.east) -- (axA.west);
\pic[scale=0.42] (botA) at (\xSetA, \yBot) {robot={color=okcolor, pose=cheering}};

% ---- Block k-1 (+ IRN loop) ----
\node[block] (bA) at (\xBlkA, 0) {{\normalsize Block $\layerIdx\!-\!1$}\\[-1pt]{\scriptsize Attn\,+\,MLP}};
\node[irn] (iA) at (\xBlkA, \yIRN) {\IRN{}};
\draw[irnflow] ($(bA.south)+(-0.18,0)$) -- ($(iA.north)+(-0.18,0)$);
\draw[irnflow] ($(iA.north)+(0.18,0)$) -- ($(bA.south)+(0.18,0)$);
\draw[flow] (axA.east) -- (bA.west);

% ---- Panel H_k (contained) ----
\begin{axis}[setAxis, name=axB, at={(\xSetB cm, 0 cm)}, anchor=center]
    \addplot[dashed, draw=black, line width=0.6pt, forget plot]
        coordinates {(-0.72,-0.72) (0.72,-0.72) (0.72,0.72) (-0.72,0.72) (-0.72,-0.72)};
    \addplot[smooth cycle, tension=0.7, fill=okcolor!20, draw=okcolor,
             line width=0.7pt, forget plot]
        coordinates {(-0.55,0.00) (-0.20,0.55) (0.30,0.50)
                     (0.60,0.05)  (0.35,-0.50) (-0.45,-0.45)};
    \addplot[only marks, mark=*, mark size=1.2pt,
             mark options={fill=okcolor!60!black, draw=none}, forget plot]
        coordinates {(0.05,0.05) (-0.25,0.25) (0.25,-0.20)};
\end{axis}
\node[caption, above, inner sep=2pt] at (axB.north) {$\nnHiddenSet_{\layerIdx-1}$};
\draw[flow] (bA.east) -- (axB.west);
\pic[scale=0.42] (botB) at (\xSetB, \yBot) {robot={color=okcolor, pose=cheering}};

% ---- Block k (+ IRN loop) ----
\node[block] (bB) at (\xBlkB, 0) {{\normalsize Block $\layerIdx$}\\[-1pt]{\scriptsize Attn\,+\,MLP}};
\node[irn] (iB) at (\xBlkB, \yIRN) {\IRN{}};
\draw[irnflow] ($(bB.south)+(-0.18,0)$) -- ($(iB.north)+(-0.18,0)$);
\draw[irnflow] ($(iB.north)+(0.18,0)$) -- ($(bB.south)+(0.18,0)$);
\draw[flow] (axB.east) -- (bB.west);

% ---- Panel H_{k+1} (NOT contained: reach set sticks out) ----
\begin{axis}[setAxis, name=axC, at={(\xSetC cm, 0 cm)}, anchor=center]
    \addplot[dashed, draw=black, line width=0.6pt, forget plot]
        coordinates {(-0.72,-0.72) (0.72,-0.72) (0.72,0.72) (-0.72,0.72) (-0.72,-0.72)};
    \addplot[smooth cycle, tension=0.7, fill=failcolor!18, draw=failcolor,
             line width=0.7pt, forget plot]
        coordinates {(-0.55,-0.10) (-0.20,0.55) (0.40,0.98)
                     (0.98,0.45)  (0.60,-0.45) (-0.45,-0.50)};
    \addplot[only marks, mark=*, mark size=1.2pt,
             mark options={fill=failcolor!60!black, draw=none}, forget plot]
        coordinates {(0.05,0.05) (0.62,0.78)};
\end{axis}
\node[caption, above, inner sep=2pt] at (axC.north) {$\nnHiddenSet_{\layerIdx}$};
\draw[flow] (bB.east) -- (axC.west);
\pic[scale=0.42] (botC) at (\xSetC, \yBot) {robot={color=failcolor, pose=thinking}};

% ---- Block k+1 (+ IRN loop) ----
\node[block] (bC) at (\xBlkC, 0) {{\normalsize Block $\layerIdx\!+\!1$}\\[-1pt]{\scriptsize Attn\,+\,MLP}};
\node[irn] (iC) at (\xBlkC, \yIRN) {\IRN{}};
\draw[irnflow] ($(bC.south)+(-0.18,0)$) -- ($(iC.north)+(-0.18,0)$);
\draw[irnflow] ($(iC.north)+(0.18,0)$) -- ($(bC.south)+(0.18,0)$);
\draw[flow] (axC.east) -- (bC.west);

% ---- Panel H_{k+2} (contained) ----
\begin{axis}[setAxis, name=axD, at={(\xSetD cm, 0 cm)}, anchor=center]
    \addplot[dashed, draw=black, line width=0.6pt, forget plot]
        coordinates {(-0.72,-0.72) (0.72,-0.72) (0.72,0.72) (-0.72,0.72) (-0.72,-0.72)};
    \addplot[smooth cycle, tension=0.7, fill=okcolor!20, draw=okcolor,
             line width=0.7pt, forget plot]
        coordinates {(-0.50,-0.05) (-0.15,0.45) (0.35,0.45)
                     (0.50,0.00)  (0.25,-0.45) (-0.40,-0.40)};
    \addplot[only marks, mark=*, mark size=1.2pt,
             mark options={fill=okcolor!60!black, draw=none}, forget plot]
        coordinates {(0.0,0.0) (-0.20,0.20) (0.25,-0.15)};
\end{axis}
\node[caption, above, inner sep=2pt] at (axD.north) {$\nnHiddenSet_{\layerIdx+1}$};
\draw[flow] (bC.east) -- (axD.west);
\pic[scale=0.42] (botD) at (\xSetD, \yBot) {robot={color=okcolor, pose=cheering}};

% ---- chain continuation ----
\draw[flow, dashed] (axD.east) -- ++(0.5,0);

\end{tikzpicture}


==> figures/evaluation/faithfulness_gap/faithfulness_gap.tikz <==
% Per-layer faithfulness gap on GPT-2:
\begin{tikzpicture}
\begin{axis}[
    width=0.9\linewidth, height=6cm,
    ymode=log,
    ymin=0.1, ymax=1e6,
    xmin=0.4, xmax=12.6,
    xtick={1,2,3,4,5,6,7,8,9,10,11,12},
    xlabel={Layer $k$},
    ylabel={Faithfulness gap $\nnOutBound$},
    xlabel near ticks, ylabel near ticks,
    ymajorgrids, grid style={black!12},
    tick align=outside,
    legend style={at={(0.99,0.02)}, anchor=south east, font=\footnotesize,
                  draw=black!30, fill=white, fill opacity=0.85, text opacity=1,
                  legend columns=2, /tikz/every even column/.append style={column sep=6pt}},
    clip=false,
]
    \colorlet{colorSAE}{CORAcolorBlue}
    \colorlet{colorTC}{CORAcolorPurple}

    % legend proxies (drawn off-canvas)
    \addlegendimage{area legend, draw=colorSAE, fill=colorSAE!20}
    \addlegendentry{\SAE}
    \addlegendimage{area legend, draw=colorTC, fill=colorTC!20}
    \addlegendentry{\TC}

    \node[anchor=south east, font=\tiny, align=left,
        fill=white, fill opacity=0.85, text opacity=0.6, inner sep=1.5pt]
    at (rel axis cs:0.99,0.15)
        {\legendFaithfulGap};

    \input{figures/evaluation/faithfulness_gap/gapdata_sae}
    \input{figures/evaluation/faithfulness_gap/gapdata_tc}
\end{axis}
\end{tikzpicture}


==> figures/evaluation/faithfulness_gap_gemma/faithfulness_gap_gemma.tikz <==
% Per-layer faithfulness gap on the Gemma Scope JumpReLU SAEs, both Gemma 2 and
% Gemma 3 in one axis: single-pass CORA reach bound (deltaVerified) vs the PGD
% lower bound (deltaPGD), all 26 layers, no held-out split (197 samples/layer).
% Data: figures/evaluation/faithfulness_gap_gemma{,3}/gapdata_gemma{,3}_sae.tex
% (auto-generated by code/scripts/python/plot/_gap_data.py).
\begin{tikzpicture}
\begin{axis}[
    width=0.9\linewidth, height=6cm,
    ymode=log,
    ymin=0.1, ymax=5e6,
    xmin=0.4, xmax=26.6,
    xtick={1,5,10,15,20,25},
    minor xtick={1,2,...,26},
    xlabel={Layer $k$},
    ylabel={Faithfulness gap $\nnOutBound$},
    xlabel near ticks, ylabel near ticks,
    ymajorgrids, grid style={black!12},
    tick align=outside,
    legend style={at={(0.99,0.02)}, anchor=south east, font=\footnotesize,
                  draw=black!30, fill=white, fill opacity=0.85, text opacity=1,
                  legend columns=2, /tikz/every even column/.append style={column sep=6pt}},
    clip=false,
]
    \colorlet{colorGtwo}{CORAcolorRed}
    \colorlet{colorGthree}{CORAcolorYellow}

    % legend proxies (drawn off-canvas)
    \addlegendimage{area legend, draw=colorGtwo, fill=colorGtwo!20}
    \addlegendentry{\GemmaTwo}
    \addlegendimage{area legend, draw=colorGthree, fill=colorGthree!20}
    \addlegendentry{\GemmaThree}

    \node[anchor=south east, font=\tiny, align=left,
        fill=white, fill opacity=0.85, text opacity=0.6, inner sep=1.5pt]
    at (rel axis cs:0.99,0.15)
        {\legendFaithfulGap};

    \input{figures/evaluation/faithfulness_gap_gemma/gapdata_gemma2_sae}
    \input{figures/evaluation/faithfulness_gap_gemma/gapdata_gemma3_sae}
\end{axis}
\end{tikzpicture}


==> figures/evaluation/faithfulness_gap_llama/faithfulness_gap_llama.tikz <==
% Per-layer faithfulness gap on Llama 3.2 1B (TopK SAE, minor perturbation):
\begin{tikzpicture}
\begin{axis}[
    width=0.9\linewidth, height=6cm,
    ymode=log,
    ymin=0.02, ymax=1e2,
    xmin=0.4, xmax=16.6,
    xtick={1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16},
    xticklabel style={font=\footnotesize},
    xlabel={Layer $k$},
    ylabel={Faithfulness gap $\nnOutBound$},
    xlabel near ticks, ylabel near ticks,
    ymajorgrids, grid style={black!12},
    tick align=outside,
    clip=false,
]
    \colorlet{colorSAE}{CORAcolorBlue}

    \node[anchor=south east, font=\tiny, align=left,
        fill=white, fill opacity=0.85, text opacity=0.6, inner sep=1.5pt]
    at (rel axis cs:0.99,0.03)
        {\legendFaithfulGap};

    % data generated by mechint plot/_llama_gap_data.py; guard so a missing
    % file degrades to an empty axis instead of aborting the whole build
    \IfFileExists{figures/evaluation/faithfulness_gap_llama/gapdata_llama_sae.tex}
        {\input{figures/evaluation/faithfulness_gap_llama/gapdata_llama_sae}}
        {\node[font=\footnotesize] at (rel axis cs:0.5,0.5) {\texttt{gapdata\_llama\_sae.tex} missing};}
\end{axis}
\end{tikzpicture}


==> figures/evaluation/faithfulness_gap_qwen/faithfulness_gap_qwen.tikz <==
% Per-layer faithfulness gap on DeepSeek-R1-Distill-Qwen 1.5B (TopK SAE, minor perturbation):
\begin{tikzpicture}
\begin{axis}[
    width=0.9\linewidth, height=6cm,
    ymode=log,
    ymin=0.1, ymax=1e3,
    xmin=0.4, xmax=28.6,
    xtick={1,5,10,15,20,25},
    minor xtick={1,2,...,28},
    xticklabel style={font=\footnotesize},
    xlabel={Layer $k$},
    ylabel={Faithfulness gap $\nnOutBound$},
    xlabel near ticks, ylabel near ticks,
    ymajorgrids, grid style={black!12},
    tick align=outside,
    clip=false,
]
    \colorlet{colorSAE}{CORAcolorPurple}

    \node[anchor=south east, font=\tiny, align=left,
        fill=white, fill opacity=0.85, text opacity=0.6, inner sep=1.5pt]
    at (rel axis cs:0.99,0.03)
        {\legendFaithfulGap};

    % data generated by mechint plot/_gap_data.py --model qwen; guard so a missing
    % file degrades to an empty axis instead of aborting the whole build
    \IfFileExists{figures/evaluation/faithfulness_gap_qwen/gapdata_qwen_sae.tex}
        {\input{figures/evaluation/faithfulness_gap_qwen/gapdata_qwen_sae}}
        {\node[font=\footnotesize] at (rel axis cs:0.5,0.5) {\texttt{gapdata\_qwen\_sae.tex} missing};}
\end{axis}
\end{tikzpicture}


==> figures/evaluation/gemma_jumprelu_drift/gemma-jumprelu-drift.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
%
\begin{tikzpicture}
\footnotesize

\begin{axis}[%
width=0.35\linewidth,
height=4cm,
at={(0cm,0cm)},
scale only axis,
title={(a)},
xlabel={Jump at $\theta$},
xmin=0,
xmax=25,
ymin=0,
ymax=7000,
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=mycolor1, ultra thin, area legend] table[row sep=crcr] {%
x	y\\
1.5999999046	1\\
1.6499998569	4\\
1.6999999285	27\\
1.7499998808	216\\
1.7999999523	935\\
1.8499999046	2764\\
1.8999998569	6437\\
1.9499998093	4135\\
1.9999998808	1098\\
2.0499999523	325\\
2.0999999046	122\\
2.1499998569	68\\
2.1999998093	47\\
2.25	36\\
2.2999997139	12\\
2.3499999046	12\\
2.3999998569	16\\
2.4499998093	10\\
2.5	1\\
2.5499997139	6\\
2.5999999046	5\\
2.6499998569	8\\
2.6999998093	1\\
2.75	6\\
2.7999997139	5\\
2.8499999046	4\\
2.8999998569	4\\
2.9499998093	2\\
2.9999997616	2\\
3.0499997139	5\\
3.0999999046	3\\
3.1499998569	2\\
3.1999998093	3\\
3.2499997616	1\\
3.2999997139	4\\
3.3499999046	0\\
3.3999998569	0\\
3.4499998093	1\\
3.4999997616	0\\
3.5499997139	2\\
3.5999999046	2\\
3.6499998569	3\\
3.6999998093	2\\
3.7999997139	0\\
3.8499996662	1\\
3.8999998569	2\\
3.9499998093	0\\
3.9999997616	0\\
4.0499997139	2\\
4.0999994278	1\\
4.1499996185	2\\
4.1999998093	0\\
4.25	0\\
4.3499994278	2\\
4.3999996185	0\\
4.5	0\\
4.5499997139	1\\
4.5999994278	0\\
4.8499994278	0\\
4.8999996185	1\\
4.9499998093	2\\
5	0\\
5.0999994278	0\\
5.1499996185	1\\
5.1999998093	2\\
5.25	0\\
5.4499998093	0\\
5.5	1\\
5.5499997139	0\\
5.8999996185	0\\
5.9499998093	1\\
5.9999995232	0\\
6.0499997139	1\\
6.0999994278	0\\
6.1499996185	1\\
6.1999998093	0\\
6.2499995232	0\\
6.2999997139	2\\
6.3499994278	0\\
6.4999995232	0\\
6.5499997139	1\\
6.6499996185	1\\
6.6999998093	0\\
6.7499995232	0\\
6.7999997139	1\\
6.8499994278	0\\
7.0499997139	0\\
7.0999994278	1\\
7.1499996185	0\\
7.2499995232	0\\
7.2999997139	1\\
7.3499994278	0\\
7.4499993324	0\\
7.4999995232	1\\
7.5499997139	0\\
7.6999993324	0\\
7.7499995232	1\\
7.7999997139	0\\
8.1499996185	0\\
8.1999988556	1\\
8.25	0\\
8.2999992371	1\\
8.3499994278	1\\
8.3999996185	0\\
8.75	0\\
8.7999992371	1\\
8.8499994278	0\\
9.6999988556	0\\
9.75	1\\
9.7999992371	0\\
9.9499988556	0\\
10	1\\
10.0499992371	0\\
10.6999988556	0\\
10.75	1\\
10.7999992371	0\\
12	0\\
12.0499992371	1\\
12.0999984741	0\\
13.0999984741	0\\
13.1499996185	1\\
13.1999988556	0\\
13.3999996185	0\\
13.4499988556	1\\
13.5	0\\
14	0\\
14.0499992371	1\\
14.0999984741	0\\
14.2999992371	0\\
14.3499984741	1\\
14.3999996185	0\\
18	0\\
18.0499992371	1\\
18.1499996185	1\\
};
\addlegendentry{Layer $5$}

\addplot[ybar interval, fill=mycolor2, fill opacity=0.6, draw=mycolor2, ultra thin, area legend] table[row sep=crcr] {%
x	y\\
1.1999999285	1\\
1.2499998808	0\\
2.2999997139	0\\
2.3499999046	1\\
2.3999998569	6\\
2.4499998093	26\\
2.5	71\\
2.5499997139	256\\
2.5999999046	732\\
2.6499998569	1782\\
2.6999998093	3580\\
2.75	5517\\
2.7999997139	2804\\
2.8499999046	643\\
2.8999998569	291\\
2.9499998093	159\\
3	128\\
3.0499997139	68\\
3.0999999046	51\\
3.1499998569	35\\
3.1999998093	25\\
3.25	20\\
3.2999997139	21\\
3.3499999046	11\\
3.3999996185	7\\
3.4499998093	5\\
3.5	6\\
3.5499997139	3\\
3.5999999046	10\\
3.6499996185	11\\
3.6999998093	6\\
3.75	1\\
3.7999997139	4\\
3.9499998093	4\\
3.9999995232	1\\
4.0499997139	0\\
4.0999999046	1\\
4.1499996185	3\\
4.1999998093	1\\
4.2499995232	2\\
4.2999997139	5\\
4.3499999046	5\\
4.3999996185	1\\
4.4999995232	1\\
4.5499997139	0\\
4.5999999046	2\\
4.6499996185	2\\
4.6999998093	1\\
4.7499995232	2\\
4.7999997139	3\\
4.8499999046	0\\
4.9999995232	0\\
5.0499997139	1\\
5.0999999046	0\\
5.1499996185	1\\
5.1999998093	1\\
5.2499995232	0\\
5.2999997139	2\\
5.3499994278	1\\
5.3999996185	0\\
5.4999995232	0\\
5.5499997139	2\\
5.5999994278	0\\
5.6499996185	1\\
5.6999993324	0\\
5.7499995232	1\\
5.7999997139	1\\
5.8499994278	2\\
5.8999996185	0\\
5.9499993324	1\\
5.9999995232	0\\
6.0499997139	0\\
6.0999994278	1\\
6.1499996185	1\\
6.1999993324	2\\
6.2499995232	0\\
6.2999997139	0\\
6.3499994278	1\\
6.3999996185	0\\
6.5999994278	0\\
6.6499996185	1\\
6.7499995232	1\\
6.7999992371	0\\
6.8499994278	1\\
6.8999996185	1\\
6.9499993324	0\\
7.2499995232	0\\
7.2999992371	1\\
7.3499994278	0\\
7.6499996185	0\\
7.6999993324	2\\
7.7499995232	0\\
7.7999992371	2\\
7.8499994278	0\\
7.9499993324	0\\
7.9999995232	1\\
8.0499992371	1\\
8.0999994278	0\\
8.1999998093	0\\
8.25	1\\
8.2999992371	0\\
8.3499994278	0\\
8.3999996185	2\\
8.4499998093	1\\
8.5	0\\
8.5999994278	0\\
8.6499996185	1\\
8.6999998093	0\\
8.75	1\\
8.8499994278	1\\
8.8999996185	2\\
8.9499998093	0\\
9.0499992371	0\\
9.0999994278	1\\
9.1499996185	0\\
9.1999998093	0\\
9.2499990463	1\\
9.2999992371	0\\
9.7999992371	0\\
9.8499994278	1\\
9.8999996185	0\\
10.1499996185	0\\
10.1999988556	1\\
10.2499990463	0\\
10.3499994278	0\\
10.3999996185	1\\
10.4499988556	0\\
11.2999992371	0\\
11.3499994278	1\\
11.3999996185	0\\
11.4999990463	0\\
11.5499992371	1\\
11.5999994278	0\\
12.0999994278	0\\
12.1499996185	1\\
12.1999988556	0\\
12.5999994278	0\\
12.6499986649	1\\
12.6999988556	1\\
12.7499990463	0\\
13.2499990463	0\\
13.2999992371	1\\
13.3499994278	0\\
13.4999990463	0\\
13.5499992371	1\\
13.5999994278	0\\
13.6499986649	1\\
13.6999988556	0\\
14.0499992371	0\\
14.0999994278	1\\
14.1499986649	0\\
14.2499990463	0\\
14.2999992371	1\\
14.3499994278	0\\
15.4999990463	0\\
15.5499992371	1\\
15.5999994278	0\\
16.8499984741	0\\
16.8999996185	1\\
16.9499988556	0\\
17.2999992371	0\\
17.3500003815	1\\
17.3999996185	0\\
17.5499992371	0\\
17.6000003815	1\\
17.6499996185	1\\
};
\addlegendentry{Layer $10$}

\addplot[ybar interval, fill=mycolor3, fill opacity=0.6, draw=mycolor3, ultra thin, area legend] table[row sep=crcr] {%
x	y\\
1.6499998569	1\\
1.6999998093	0\\
3.4999997616	0\\
3.5499997139	1\\
3.5999999046	0\\
3.6499996185	4\\
3.6999998093	5\\
3.7499997616	15\\
3.7999997139	48\\
3.8499996662	99\\
3.8999996185	217\\
3.9499998093	509\\
3.9999997616	942\\
4.0499997139	1572\\
4.0999994278	2449\\
4.1499996185	3267\\
4.1999998093	3424\\
4.25	1991\\
4.2999997139	737\\
4.3499994278	339\\
4.3999996185	161\\
4.4499998093	131\\
4.5	96\\
4.5499997139	53\\
4.5999994278	44\\
4.6499996185	41\\
4.6999998093	29\\
4.75	26\\
4.7999997139	16\\
4.8499994278	21\\
4.8999996185	8\\
4.9499998093	11\\
5	5\\
5.0499997139	12\\
5.0999994278	3\\
5.1499996185	5\\
5.1999998093	7\\
5.25	4\\
5.2999997139	2\\
5.3499994278	3\\
5.3999996185	4\\
5.4499998093	7\\
5.4999995232	3\\
5.5499997139	0\\
5.5999994278	1\\
5.6499996185	2\\
5.6999998093	2\\
5.75	3\\
5.7999992371	4\\
5.8999996185	0\\
6.0499992371	0\\
6.0999994278	2\\
6.1499996185	3\\
6.1999998093	0\\
6.25	0\\
6.2999992371	3\\
6.3499994278	1\\
6.3999996185	1\\
6.4499998093	0\\
6.5	2\\
6.5499992371	1\\
6.5999994278	0\\
6.6499996185	0\\
6.6999998093	1\\
6.75	3\\
6.7999992371	0\\
6.8499994278	2\\
6.8999996185	1\\
6.9499998093	0\\
7	0\\
7.0499992371	1\\
7.0999994278	1\\
7.1499996185	0\\
7.1999998093	1\\
7.2499990463	3\\
7.2999992371	0\\
7.3999996185	0\\
7.4499998093	2\\
7.4999990463	0\\
7.5499992371	0\\
7.6499996185	2\\
7.6999998093	1\\
7.7499990463	1\\
7.7999992371	0\\
7.8499994278	0\\
7.8999996185	1\\
7.9499998093	0\\
7.9999990463	0\\
8.0499992371	1\\
8.1499996185	1\\
8.1999998093	0\\
8.6499996185	0\\
8.6999998093	1\\
8.7499990463	0\\
8.7999992371	1\\
8.8499994278	1\\
8.8999996185	0\\
8.9499998093	0\\
8.9999990463	1\\
9.0999994278	1\\
9.1499996185	0\\
9.1999998093	2\\
9.2499990463	0\\
9.2999992371	0\\
9.3499994278	1\\
9.3999996185	0\\
9.5999994278	0\\
9.6499996185	1\\
9.6999988556	0\\
9.9499988556	0\\
9.9999990463	1\\
10.0499992371	0\\
10.1999988556	0\\
10.2499990463	1\\
10.2999992371	0\\
10.7499990463	0\\
10.7999992371	1\\
10.8499994278	0\\
10.8999986649	1\\
10.9499988556	0\\
11.2999992371	0\\
11.3499994278	2\\
11.3999986649	0\\
11.5499992371	0\\
11.5999994278	1\\
11.6499986649	0\\
11.9499988556	0\\
11.9999990463	1\\
12.0499992371	0\\
12.0999994278	0\\
12.1499986649	1\\
12.1999988556	0\\
13.4499988556	0\\
13.4999990463	1\\
13.5499992371	0\\
17.1999988556	0\\
17.25	1\\
17.2999992371	1\\
};
\addlegendentry{Layer $15$}

\addplot[ybar interval, fill=mycolor4, fill opacity=0.6, draw=mycolor4, ultra thin, area legend] table[row sep=crcr] {%
x	y\\
4.4999995232	1\\
4.5499997139	0\\
6.2499995232	0\\
6.2999992371	1\\
6.3499994278	2\\
6.3999996185	4\\
6.4499993324	5\\
6.4999995232	10\\
6.5499992371	24\\
6.5999994278	42\\
6.6499996185	72\\
6.6999993324	154\\
6.7499990463	274\\
6.7999992371	428\\
6.8499994278	670\\
6.8999996185	1004\\
6.9499993324	1416\\
6.9999990463	1912\\
7.0499992371	2161\\
7.0999994278	2171\\
7.1499996185	1793\\
7.1999993324	1325\\
7.2499990463	907\\
7.2999992371	609\\
7.3499994278	426\\
7.3999996185	245\\
7.4499993324	146\\
7.4999990463	116\\
7.5499992371	73\\
7.5999994278	74\\
7.6499996185	46\\
7.6999993324	40\\
7.7499990463	27\\
7.7999992371	31\\
7.8499994278	17\\
7.8999996185	19\\
7.9499993324	11\\
7.9999990463	12\\
8.0499992371	22\\
8.0999994278	9\\
8.1499996185	9\\
8.1999988556	10\\
8.2499990463	11\\
8.2999992371	4\\
8.3499994278	5\\
8.3999996185	4\\
8.4499988556	3\\
8.4999990463	1\\
8.5499992371	3\\
8.5999994278	3\\
8.6499996185	1\\
8.6999988556	2\\
8.7499990463	4\\
8.7999992371	1\\
8.8499994278	1\\
8.8999996185	0\\
8.9499988556	0\\
8.9999990463	2\\
9.0499992371	3\\
9.0999994278	2\\
9.1499996185	2\\
9.1999988556	0\\
9.2499990463	0\\
9.2999992371	1\\
9.3499994278	1\\
9.3999996185	0\\
9.4499988556	1\\
9.5499992371	1\\
9.5999994278	0\\
9.8499994278	0\\
9.8999996185	1\\
9.9499988556	0\\
10.7499990463	0\\
10.7999992371	1\\
10.8499984741	0\\
10.9499988556	0\\
10.9999990463	1\\
11.0499992371	0\\
11.3499984741	0\\
11.3999996185	1\\
11.4499988556	0\\
11.5999984741	0\\
11.6499996185	1\\
11.6999988556	0\\
11.8999996185	0\\
11.9499988556	1\\
11.9999990463	0\\
13.6499996185	0\\
13.6999988556	1\\
13.7499980927	0\\
14.5499992371	0\\
14.5999984741	1\\
14.6499996185	0\\
30.1499977112	0\\
30.1999988556	1\\
30.2499980927	1\\
};
\addlegendentry{Layer $20$}

\addplot[ybar interval, fill=mycolor5, fill opacity=0.6, draw=mycolor5, ultra thin, area legend] table[row sep=crcr] {%
x	y\\
10.1999998093	1\\
10.25	0\\
14.5999994278	0\\
14.6499996185	1\\
14.6999988556	0\\
14.75	1\\
14.7999992371	1\\
14.8499994278	0\\
14.9499988556	0\\
15	1\\
15.0499992371	0\\
15.1499996185	0\\
15.1999988556	2\\
15.25	1\\
15.2999992371	2\\
15.3499994278	0\\
15.3999996185	2\\
15.4499988556	2\\
15.5	1\\
15.5499992371	3\\
15.5999994278	2\\
15.6499996185	6\\
15.6999988556	5\\
15.75	10\\
15.7999992371	8\\
15.8499994278	20\\
15.8999996185	19\\
15.9499988556	24\\
16	34\\
16.0499992371	41\\
16.0999984741	48\\
16.1499996185	48\\
16.1999988556	67\\
16.25	94\\
16.2999992371	109\\
16.3499984741	177\\
16.3999996185	191\\
16.4499988556	276\\
16.5	348\\
16.5499992371	446\\
16.5999984741	563\\
16.6499996185	727\\
16.6999988556	880\\
16.75	988\\
16.7999992371	1143\\
16.8499984741	1133\\
16.8999996185	1146\\
16.9499988556	1111\\
17	1009\\
17.0499992371	903\\
17.0999984741	754\\
17.1499996185	644\\
17.1999988556	529\\
17.25	479\\
17.2999992371	413\\
17.3499984741	298\\
17.3999996185	245\\
17.4499988556	203\\
17.5	195\\
17.5499992371	133\\
17.5999984741	105\\
17.6499996185	83\\
17.6999988556	70\\
17.75	48\\
17.7999992371	43\\
17.8499984741	38\\
17.8999996185	54\\
17.9499988556	39\\
18	28\\
18.0499992371	26\\
18.0999984741	26\\
18.1499996185	27\\
18.1999988556	21\\
18.25	31\\
18.2999992371	23\\
18.3499984741	19\\
18.3999996185	15\\
18.4499988556	8\\
18.5	11\\
18.5499992371	10\\
18.5999984741	7\\
18.6499996185	10\\
18.6999988556	13\\
18.75	7\\
18.7999992371	5\\
18.8499984741	4\\
18.8999996185	5\\
18.9499988556	6\\
19	6\\
19.0499992371	10\\
19.0999984741	3\\
19.1499996185	9\\
19.1999988556	8\\
19.25	3\\
19.2999992371	2\\
19.3499984741	4\\
19.3999996185	5\\
19.4499988556	6\\
19.5	2\\
19.5499992371	1\\
19.5999984741	3\\
19.6499996185	1\\
19.6999988556	4\\
19.75	3\\
19.7999992371	0\\
19.8499984741	1\\
19.8999996185	2\\
19.9499988556	0\\
20	1\\
20.0499992371	2\\
20.0999984741	1\\
20.1499996185	1\\
20.1999988556	2\\
20.25	0\\
20.2999992371	2\\
20.3499984741	1\\
20.3999996185	3\\
20.4499988556	3\\
20.5	1\\
20.5499992371	1\\
20.5999984741	2\\
20.6499996185	0\\
20.6999988556	1\\
20.75	0\\
20.7999992371	1\\
20.8499984741	2\\
20.8999996185	0\\
20.9499988556	1\\
21	0\\
21.0499992371	0\\
21.0999984741	2\\
21.1499996185	1\\
21.1999988556	0\\
21.3499984741	0\\
21.3999977112	1\\
21.4499988556	1\\
21.5	0\\
21.5499992371	1\\
21.6499977112	1\\
21.6999988556	0\\
22.1499977112	0\\
22.1999988556	1\\
22.25	1\\
22.2999992371	0\\
22.3499984741	0\\
22.3999977112	1\\
22.4499988556	0\\
22.75	0\\
22.7999992371	1\\
22.8499984741	0\\
22.8999977112	1\\
22.9499988556	0\\
24.6499977112	0\\
24.6999988556	1\\
24.75	0\\
28.8499984741	0\\
28.8999977112	1\\
28.9499969482	0\\
36.0999984741	0\\
36.1499977112	1\\
36.1999969482	0\\
37.3999977112	0\\
37.4499969482	1\\
37.5	1\\
};
\addlegendentry{Layer $25$}

\end{axis}
\end{tikzpicture}%

==> figures/evaluation/gemma_jumprelu_enclosure/gemma-jumprelu-enclosure.tikz <==
% This file was created by matlab2tikz.
%
\begin{tikzpicture}
\footnotesize

\begin{axis}[%
width=0.35\linewidth,
height=4cm,
at={(0cm,0cm)},
scale only axis,
title={(b)},
xlabel={Input $x$},
xmin=0,
xmax=4,
ylabel={Output $y$},
ymin=-2,
ymax=4,
axis background/.style={fill=white},
legend style={at={(0.03,0.97)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black]
  table[row sep=crcr]{%
0	0\\
1.9797979798	0\\
2.0202020202	2.0202020202\\
4	4\\
};
\addlegendentry{$f(x)$}

\addplot [color=CORAcolorBlue, dashed, forget plot]
  table[row sep=crcr]{%
1	-0.9285628919\\
1.0202020202	-0.889601853\\
1.0606060606	-0.811679775\\
1.0808080808	-0.7727187361\\
1.101010101	-0.7337576971\\
1.1212121212	-0.6947966582\\
1.1616161616	-0.6168745802\\
1.1818181818	-0.5779135413\\
1.202020202	-0.5389525023\\
1.2222222222	-0.4999914634\\
1.2626262626	-0.4220693854\\
1.2828282828	-0.3831083465\\
1.3232323232	-0.3051862685\\
1.3434343434	-0.2662252296\\
1.3636363636	-0.2272641906\\
1.3838383838	-0.1883031517\\
1.4242424242	-0.1103810737\\
1.4444444444	-0.0714200348\\
1.4646464646	-0.0324589958\\
1.4848484848	0.0065020431\\
1.5050505051	0.0454630821\\
1.5252525253	0.0844241211\\
1.5454545455	0.12338516\\
1.5656565657	0.162346199\\
1.5858585859	0.2013072379\\
1.6262626263	0.2792293159\\
1.6464646465	0.3181903548\\
1.6868686869	0.3961124328\\
1.7070707071	0.4350734717\\
1.7272727273	0.4740345107\\
1.7474747475	0.5129955496\\
1.7878787879	0.5909176276\\
1.8080808081	0.6298786665\\
1.8282828283	0.6688397055\\
1.8484848485	0.7078007444\\
1.8888888889	0.7857228224\\
1.9090909091	0.8246838613\\
1.9292929293	0.8636449003\\
1.9494949495	0.9026059392\\
1.9898989899	0.9805280172\\
2.0101010101	1.0194890561\\
2.0505050505	1.0974111341\\
2.0707070707	1.136372173\\
2.0909090909	1.175333212\\
2.1111111111	1.2142942509\\
2.1515151515	1.2922163289\\
2.1717171717	1.3311773678\\
2.1919191919	1.3701384068\\
2.2121212121	1.4090994457\\
2.2525252525	1.4870215237\\
2.2727272727	1.5259825626\\
2.2929292929	1.5649436016\\
2.3131313131	1.6039046405\\
2.3535353535	1.6818267185\\
2.3737373737	1.7207877574\\
2.3939393939	1.7597487964\\
2.4141414141	1.7987098353\\
2.4545454545	1.8766319133\\
2.4747474747	1.9155929522\\
2.4949494949	1.9545539912\\
2.5151515152	1.9935150302\\
2.5353535354	2.0324760691\\
2.5555555556	2.0714371081\\
2.5757575758	2.110398147\\
2.6161616162	2.188320225\\
2.6363636364	2.2272812639\\
2.6565656566	2.2662423029\\
2.6767676768	2.3052033418\\
2.7171717172	2.3831254198\\
2.7373737374	2.4220864587\\
2.7575757576	2.4610474977\\
2.7777777778	2.5000085366\\
2.8181818182	2.5779306146\\
2.8383838384	2.6168916535\\
2.8787878788	2.6948137315\\
2.898989899	2.7337747704\\
2.9191919192	2.7727358094\\
2.9393939394	2.8116968483\\
2.9797979798	2.8896189263\\
3	2.9285799652\\
};

\addplot [area legend, color=CORAcolorBlue, fill=CORAcolorBlue, fill opacity=0.2]
  table[row sep=crcr]{%
1	-1.9286385005\\
3	1.9285043566\\
3	3.9286555738\\
1	0.0715127167\\
}--cycle;
\addlegendentry{Enclosure}


\addplot [color=white!70!black, dashed, forget plot]
  table[row sep=crcr]{%
1	-2\\
1	4\\
};
\addplot [color=white!70!black, dashed, forget plot]
  table[row sep=crcr]{%
3	-2\\
3	4\\
};
\end{axis}
\end{tikzpicture}%

==> figures/evaluation/jaccard_gap/jaccard_gap.tikz <==
% Top-k Jaccard gap-band per training variant
\begin{tikzpicture}
\begin{axis}[
    width=0.9\linewidth, height=4.5cm,
    xmin=0, xmax=1,
    xlabel={Top-$20$ Jaccard index $\jacc$},
    xlabel near ticks,
    xmajorgrids, grid style={black!12},
    ymin=0.4, ymax=5.6,
    ytick={1,2,3,4,5},
    yticklabels={
        {\trainSet\,+\,\trainLoRA},
        \trainSet,
        {\trainPGD\,+\,\trainLoRA},
        \trainPGD,
        \trainStd,
    },
    yticklabel style={font=\footnotesize},
    tick align=outside,
    clip=false,
]
    \input{figures/evaluation/jaccard_gap/gapdata}

    \node[anchor=north east, font=\tiny, align=left,
          fill=white, fill opacity=0.85, text opacity=0.6, inner sep=2pt]
        at (rel axis cs:0.99,0.97)
        {\legendJaccardGap};
\end{axis}
\end{tikzpicture}


==> figures/evaluation/training_delta/training_delta.tikz <==
% Faithfulness-gap band per training variant 
\def\gapbox#1#2#3#4#5#6{%
    \fill[#2!20] (axis cs:#4,{#1-0.3}) rectangle (axis cs:#5,{#1+0.3});
    \draw[#2, line width=0.7pt]
        (axis cs:#4,{#1-0.3}) rectangle (axis cs:#5,{#1+0.3});
    % lower whisker -> q25 of deltaPGD
    \draw[#2, line width=0.7pt]
        (axis cs:#4,#1) -- (axis cs:#3,#1)
        (axis cs:#3,{#1-0.13}) -- (axis cs:#3,{#1+0.13});
    % upper whisker -> q75 of deltaVerified
    \draw[#2, line width=0.7pt]
        (axis cs:#5,#1) -- (axis cs:#6,#1)
        (axis cs:#6,{#1-0.13}) -- (axis cs:#6,{#1+0.13});
}

\begin{tikzpicture}
\begin{axis}[
    width=0.9\linewidth, height=4.5cm,
    xmin=1, xmax=5e3,
    xlabel={Faithfulness gap $\nnOutBound$},
    xlabel near ticks,
    xmajorgrids, grid style={black!12},
    ymin=0.4, ymax=5.6,
    ytick={1,2,3,4,5},
    yticklabels={
        {\trainSet\,+\,\trainLoRA},
        \trainSet,
        {\trainPGD\,+\,\trainLoRA},
        \trainPGD,
        \trainStd,
    },
    yticklabel style={font=\footnotesize},
    tick align=outside,
    clip=false,
]
    \gapbox{5}{CORAcolor1}{12.9}{37.9}{521.6}{4935.1}
    \gapbox{4}{CORAcolor2}{8.4}{11.5}{331.9}{2907.5}
    \gapbox{3}{CORAcolor3}{27.8}{57.6}{196.3}{2009.0}
    \gapbox{2}{CORAcolor4}{12.2}{14.0}{50.5}{872.4}
    \gapbox{1}{CORAcolor5}{48.7}{82.9}{135.8}{398.8}

    % compact key

    \node[anchor=south east, font=\tiny, align=left,
          fill=white, fill opacity=0.85, text opacity=0.6, inner sep=2pt]
        at (rel axis cs:0.99,0.03)
        {\legendFaithfulGap};
\end{axis}
\end{tikzpicture}


==> figures/evaluation/training_delta_layers/training_delta_layers.tikz <==
% Preliminary: faithfulness-gap band per training regime, across GPT-2 layers.
% Vertical \gapbox variant of \cref{fig:training-delta}: each box spans median
% \deltaPGD to median \deltaVerified, whiskers to q25(\deltaPGD) and
% q75(\deltaVerified). Colors match \cref{fig:training-delta}: \trainStd
% CORAcolor1, \trainPGD CORAcolor2, +\trainLoRA CORAcolor3, \trainSet CORAcolor4,
% +\trainLoRA CORAcolor5. Layers use 1-based indexing; complete layers only.
\def\gapboxV#1#2#3#4#5#6{%
    \fill[#2!20] (axis cs:{#1-0.3},#4) rectangle (axis cs:{#1+0.3},#5);
    \draw[#2, line width=0.7pt]
        (axis cs:{#1-0.3},#4) rectangle (axis cs:{#1+0.3},#5);
    \draw[#2, line width=0.7pt]
        (axis cs:#1,#4) -- (axis cs:#1,#3)
        (axis cs:{#1-0.13},#3) -- (axis cs:{#1+0.13},#3);
    \draw[#2, line width=0.7pt]
        (axis cs:#1,#5) -- (axis cs:#1,#6)
        (axis cs:{#1-0.13},#6) -- (axis cs:{#1+0.13},#6);
}

\begin{tikzpicture}
\begin{axis}[
    width=0.8\linewidth, height=6.5cm,
    % ymode=log,
    ymin=0, ymax=1.5e4,
    ylabel={Faithfulness gap $\nnOutBound$},
    ylabel near ticks,
    ymajorgrids, grid style={black!12},
    xlabel={Layer $k$},
    xlabel near ticks,
    xmin=7.4, xmax=41.6,
    xtick={9,15,21,27,33,39},
    xticklabels={3, 5, 6, 8, 10, 12},
    xticklabel style={font=\footnotesize},
    tick align=outside,
    legend style={at={(1.03,0.5)}, anchor=west, font=\footnotesize,
                  draw=black!30, fill=white, fill opacity=0.85, text opacity=1,
                  legend columns=1, row sep=1pt},
    legend cell align=left,
    clip=true,
]
    % std CORAcolor1, madry CORAcolor2, madry_lora CORAcolor3, set CORAcolor4, set_lora CORAcolor5
    % --- Layer 1 (code 0) ---
    % \gapboxV{1}{CORAcolor1}{0.0473}{0.0924}{0.195}{0.391}
    % \gapboxV{2}{CORAcolor2}{0.0583}{0.0905}{11.71}{16.97}
    % \gapboxV{3}{CORAcolor3}{0.0964}{0.1301}{12.7}{19.07}
    % \gapboxV{4}{CORAcolor4}{0.0693}{0.1321}{2.628}{3.446}
    % \gapboxV{5}{CORAcolor5}{0.0381}{0.0956}{6.816}{7.932}
    % --- Layer 3 (code 2) ---
    \gapboxV{7}{CORAcolor1}{12.93}{15.94}{103.9}{318.2}
    \gapboxV{8}{CORAcolor2}{4.565}{7.43}{1289}{3098}
    \gapboxV{9}{CORAcolor3}{5.804}{11.42}{1903}{3805}
    \gapboxV{10}{CORAcolor4}{4.469}{6.814}{279}{977.5}
    \gapboxV{11}{CORAcolor5}{9.849}{12.57}{347.5}{1188}
    % --- Layer 5 (code 4) ---
    \gapboxV{13}{CORAcolor1}{12.65}{15.42}{296.5}{2288}
    \gapboxV{14}{CORAcolor2}{7.512}{11.78}{1095}{5047}
    \gapboxV{15}{CORAcolor3}{23.09}{56.61}{647.8}{3569}
    \gapboxV{16}{CORAcolor4}{8.761}{12.57}{249}{2605}
    \gapboxV{17}{CORAcolor5}{134.3}{188}{269.4}{983}
    % --- Layer 6 (code 5, matches main-body figure) ---
    \gapboxV{19}{CORAcolor1}{12.91}{37.86}{521.6}{4935}
    \gapboxV{20}{CORAcolor2}{8.357}{11.47}{331.8}{2908}
    \gapboxV{21}{CORAcolor3}{27.79}{57.59}{196.2}{2009}
    \gapboxV{22}{CORAcolor4}{12.23}{13.98}{50.48}{872.4}
    \gapboxV{23}{CORAcolor5}{48.68}{82.89}{135.8}{398.8}
    % --- Layer 8 (code 7) ---
    \gapboxV{25}{CORAcolor1}{15.46}{534.2}{931}{7611}
    \gapboxV{26}{CORAcolor2}{7.914}{11.8}{2215}{7611}
    \gapboxV{27}{CORAcolor3}{59.76}{298.7}{3064}{10760}
    \gapboxV{28}{CORAcolor4}{9.765}{12.19}{134.5}{2032}
    \gapboxV{29}{CORAcolor5}{31.54}{39.74}{52.64}{107.6}
    % --- Layer 10 (code 9) ---
    \gapboxV{31}{CORAcolor1}{138.1}{1322}{3490}{18100}
    \gapboxV{32}{CORAcolor2}{9.664}{12.11}{3805}{10760}
    \gapboxV{33}{CORAcolor3}{83.84}{505.3}{5382}{12800}
    \gapboxV{34}{CORAcolor4}{10.96}{12.52}{105}{931}
    \gapboxV{35}{CORAcolor5}{21.51}{29.23}{58.5}{106.7}
    % --- Layer 12 (code 11) ---
    \gapboxV{37}{CORAcolor1}{1917}{9318}{18100}{51200}
    \gapboxV{38}{CORAcolor2}{14.45}{19.47}{7611}{18100}
    \gapboxV{39}{CORAcolor3}{18.74}{25.45}{4150}{10760}
    \gapboxV{40}{CORAcolor4}{15.32}{19.19}{170.9}{983.3}
    \gapboxV{41}{CORAcolor5}{18.52}{23.34}{117.2}{163.9}

    % variant color key (legend proxies drawn off-canvas), harmonized with faithfulness_gap
    \addlegendimage{area legend, draw=CORAcolor1, fill=CORAcolor1!20}
    \addlegendentry{\trainStd}
    \addlegendimage{area legend, draw=CORAcolor2, fill=CORAcolor2!20}
    \addlegendentry{\trainPGD}
    \addlegendimage{area legend, draw=CORAcolor3, fill=CORAcolor3!20}
    \addlegendentry{\trainPGD\,+\,\trainLoRA}
    \addlegendimage{area legend, draw=CORAcolor4, fill=CORAcolor4!20}
    \addlegendentry{\trainSet}
    \addlegendimage{area legend, draw=CORAcolor5, fill=CORAcolor5!20}
    \addlegendentry{\trainSet\,+\,\trainLoRA}
\end{axis}
\end{tikzpicture}


==> figures/irn_setup/irn_setup.tikz <==
% IRN setup -- horizontal layout.
\usetikzlibrary{decorations.pathreplacing}
\colorlet{tccolor}{CORAcolor1}
\colorlet{saecolor}{CORAcolor1}

\begin{tikzpicture}[
    every node/.style={font=\sffamily\footnotesize},
    block/.style={
        draw=black, line width=0.55pt, inner sep=0.1cm,
        % minimum width=1.2cm, minimum height=0.55cm,
        rounded corners, align=center,
    },
    blockMLP/.style ={block, draw=CORAcolor4, fill=CORAcolor4!20},
    blockAttn/.style={block, draw=CORAcolor4, fill=CORAcolor4!20},
    % miniature sublayer nob for the neighboring (elided) blocks
    miniblock/.style={
        draw=CORAcolor4, fill=CORAcolor4!20, line width=0.5pt,
        rounded corners=1.5pt, inner sep=0pt,
        minimum width=3.5mm, minimum height=2mm,
    },
    irnSAE/.style={
        draw=saecolor, fill=saecolor!10, line width=0.7pt,
        % minimum width=2.4cm, minimum height=0.85cm,
        rounded corners, align=center,
    },
    irnTC/.style={
        draw=tccolor, fill=tccolor!10, line width=0.7pt,
        % minimum width=2.4cm, minimum height=0.85cm,
        rounded corners, align=center,
    },
    saeCap/.style={font=\scriptsize, text=saecolor!70!black},
    tcCap/.style ={font=\scriptsize, text=tccolor!70!black},
    rstream/.style       ={{Stealth[length=2mm, width=1.5mm, reversed]}-{Stealth[length=2mm, width=1.5mm]}, line width=1.4pt, draw=black!75, line cap=round},
    rstreamPartial/.style={line width=1.4pt, draw=black!40, dashed, line cap=round},
    flow/.style          ={-{Stealth[length=1.6mm, width=1.3mm]}, line width=0.5pt},
    saeArrow/.style={flow, draw=saecolor, line width=0.65pt},
    tcArrow/.style ={flow, draw=tccolor, line width=0.65pt},
    plus/.style={
        circle, draw=black, fill=white, inner sep=0pt,
        minimum size=3.2mm, font=\scriptsize,
    },
    branchDot/.style={
        circle, fill=black, inner sep=0pt, minimum size=1.4mm,
    },
]

% ============ horizontal residual stream =====================
\def\rstreamlen{12}
\draw[rstreamPartial] (-0.5, 0) -- (0, 0);
\draw[rstream]        (0, 0) -- (\rstreamlen, 0);
\draw[rstreamPartial] (\rstreamlen, 0) -- (\rstreamlen + 0.5, 0);

% ============ neighboring blocks (miniature; no text / no IRNs) =======
% Miniature echo of block k:
\def\xMiniL{\rstreamlen*0.0625}
\def\xMiniR{\rstreamlen*0.925}
\def\yMini{0.5}     % height of the miniature boxes above the stream
\def\dNob{0.22}     % half-gap between the two sublayer boxes
\def\dMiniIO{0.08}  % in/out arrow offset from each box center
\begin{scope}[opacity=0.4, transparency group]
\foreach \mx in {\xMiniL, \xMiniR} {%
    \foreach \s in {-1, 1} {%
        \node[miniblock] (mb) at ({\mx + \s*\dNob}, \yMini) {};
        % in-arrow: up from the stream into the box (left of center)
        \draw[flow] ({\mx + \s*\dNob - \dMiniIO}, 0)
            -- ([xshift=-\dMiniIO cm]mb.south);
        % out-arrow: down from the box back to the stream (right of center)
        \draw[flow] ([xshift=\dMiniIO cm]mb.south)
            -- ({\mx + \s*\dNob + \dMiniIO}, 0);
    }
}
\end{scope}

% Block centers (x positions on stream); each block has a branch a bit
% to its left and a merge a bit to its right.
\def\xAttnL{\rstreamlen*0.5}
\def\xSAE{\rstreamlen*0.2125}
\def\xMlp{\rstreamlen*0.75}
% \def\xAttnR{\rstreamlen*0.875}
\def\yLayer{0.75}
\def\ySAE{-1}
\def\yTC{1.75}
\def\dBranch{1}

\node[rounded corners, fill=white] (rstreamlabel) at (\xSAE, \yLayer) {\scriptsize Residual Stream};
\draw[flow,thin] (rstreamlabel) -- (\xSAE,0);

% ============ layer blocks (above stream) ====================
\node[blockAttn] (attnL) at (\xAttnL, \yLayer) {Attention};
\node[blockMLP]  (mlp)   at (\xMlp,   \yLayer) {MLP};
% \node[blockAttn] (attnR) at (\xAttnR, \yLayer) {Attention};
% brace under the Attention+MLP span, tip pointing down into the Block k label
\draw[decorate, decoration={brace, amplitude=6pt, mirror}]
    ($(attnL.west) - (0, \yLayer + 0.35)$) -- ($(mlp.east) - (0, \yLayer + 0.35)$);
\node[]  (layerk)   at (\rstreamlen*0.625, -\yLayer) {Block $k$};


% Branch (up-arrow into block south, slight left of center) and
% merge (down-arrow from block south, slight right of center, with +).
\foreach \B/\bx in {attnL/\xAttnL, mlp/\xMlp} {%
    \node[branchDot] at (\bx-\dBranch, 0) {};
    % branch: go UP first, then RIGHT into block.west
    \draw[flow] (\bx-\dBranch, 0) |- (\B.west);
    % merge: go RIGHT first, then DOWN into the +
    \node[plus] (\B-plus) at (\bx+\dBranch, 0) {+};
    \draw[flow] (\B.east) -| (\B-plus.north);
}

% ============ TC at the top ==================================
\node[irnTC] (tc) at (\xMlp, \yTC)
    {\textbf{TC}};
\node[tcCap, above=1pt of tc] {Transcoder};

% TC IN:
\node[branchDot] (tc-tap) at (\xMlp - \dBranch, \yLayer) {};
\draw[tcArrow] (tc-tap.north) |- (tc.west);

% TC OUT:
\node[branchDot] (tc-tap2) at (\xMlp + \dBranch, \yLayer) {};
\draw[tcArrow] (tc.east) -| (tc-tap2.north);

% ============ SAE at the bottom ==============================
% Place SAE so its WEST anchor is just to the right of the h_k tap point,
% so the input wire enters cleanly from the LEFT (arrow head pointing right).
\node[irnSAE] (sae) at (\xSAE, \ySAE) {\textbf{SAE}};
\node[saeCap, below=1pt of sae] {Sparse Autoencoder};

% arrows
\node[branchDot] at (\xSAE-\dBranch, 0) {};
% branch: go UP first, then RIGHT into block.west
\draw[saeArrow] (\xSAE-\dBranch, 0) |- (sae.west);
% merge: go RIGHT first, then DOWN into the +
\draw[saeArrow] (sae.east) -| (\xSAE+\dBranch, 0);
\node[branchDot] at (\xSAE+\dBranch, 0) {};


% ============ robots (link to teaser) ========================
% Both robots on the left of the figure, pointing right toward "their" IRN.
\pic[scale=0.75] (saeBot) at (\rstreamlen*0.3625, \ySAE)
    {robot={color=saecolor, face=happy, body=pointing-left}};
\pic[scale=0.75] (tcBot)  at (\rstreamlen*0.6,  \yTC)
    {robot={color=tccolor, face=happy, body=pointing-right}};
\pic[scale=0.75] (resBot)  at (\rstreamlen*1,  \ySAE)
    {robot={color=CORAcolor1, pose=thinking}};
\node[speech={resBot-side-left}{CORAcolor1},
        anchor=east,
        at={($(resBot-side-left)+(-0.4, 0)$)}]
    {\ldots};

\end{tikzpicture}


==> figures/teaser/teaser.tikz <==
% Teaser:
\begin{tikzpicture}[
    every node/.style={font=\sffamily\small},
    sentencebox/.style={
        draw=black!50, line width=0.6pt, fill=black!4,
        rounded corners=2pt, inner sep=5pt,
        align=center, text width=8.6cm, font=\small\itshape,
    },
    inputarrow/.style={
        -{Stealth[length=2.2mm, width=1.8mm]},
        line width=0.7pt, draw=CORAcolor2,
    },
    epsarrow/.style={
        -{Stealth[length=2.2mm, width=1.8mm]},
        line width=0.7pt, draw=CORAcolor5,
        decorate, decoration={snake, amplitude=0.5mm, segment length=1.7mm,
                              pre length=1mm, post length=2mm},
    },
    attackbox/.style={
        draw=CORAcolor5, line width=0.8pt, fill=CORAcolor5!12,
        rounded corners=2pt, inner sep=4pt, align=center,
        font=\footnotesize\sffamily,
    },
    bubble/.style 2 args={
        rectangle callout,
        callout absolute pointer={(#1)},
        callout pointer width=4pt,
        draw=#2, line width=0.7pt, fill=white,
        rounded corners=3pt, inner sep=4pt,
        font=\small\sffamily, align=center,
        text width=2.4cm,
    },
]

% --- input sentence (top-left, above the clean robot) ---------------------
\node[sentencebox, text width=5cm] (sent) at (-2.5, 0) {%
    ``Describe how someone could culture a sample
    using laboratory equipment available online.''};

% --- adversarial-attack box (right, on the path to the perturbed robot) ----
\node[attackbox] (atk) at (2, 0) {Adversarial\\attack};

% --- two robots: clean (alarmed) vs PGD-perturbed (relaxed) ---------------
\pic[scale=1.3] (alice) at (-2.5, -2)
    {robot={color=CORAcolor2, pose=thinking}};
\pic[scale=1.3] (bob)   at ( 2, -2)
    {robot={color=CORAcolor5, pose=shrug}};

% --- arrows: clean sentence -> left robot; sentence -> attack -> right robot
\draw[inputarrow] (alice-top |- sent.south) -- (alice-top);
\draw[epsarrow, -, decoration={post length=0.5mm}] (sent.east)  -- (atk.west);
\draw[epsarrow]   (atk.south)  -- (bob-top);

% --- speech bubbles next to each robot ------------------------------------
\node[bubble={alice-side-left}{CORAcolor2},
      anchor=east,
      at={($(alice-side-left)+(-0.4, 0)$)}]
    {\xmark\ It's about\\ \textbf{pathogen biology}!};

\node[bubble={bob-side-right}{CORAcolor5},
      anchor=west,
      at={($(bob-side-right)+(0.4, 0)$)}]
    {\cmark\ It's about\\ \textbf{workplace culture}.};

\end{tikzpicture}


==> figures/verification_setup/verification_setup.tikz <==
% Verification setup 
\colorlet{tccolor}{CORAcolor1}
\colorlet{mlpcolor}{CORAcolor4}
\colorlet{failcolor}{CORAcolorRed}
\colorlet{okcolor}{CORAcolorGreen}
\colorlet{incolor}{gray}

\pgfplotsset{
    setAxis/.style={
        scale only axis,
        width=1.5cm, height=1.5cm,
        axis lines=box,
        axis line style={line width=0.5pt, draw=black!75},
        xtick=\empty, ytick=\empty,
        xmin=-1.1, xmax=1.1, ymin=-1.1, ymax=1.1,
        clip=false,
    },
}

\begin{tikzpicture}[
    every node/.style={font=\sffamily\footnotesize},
    block/.style={
        draw=black, line width=0.55pt, inner sep=0.14cm,
        rounded corners, align=center,
        minimum width=0.85cm, minimum height=0.5cm,
    },
    blockMLP/.style={block, draw=mlpcolor, fill=mlpcolor!20},
    blockTC/.style ={block, draw=tccolor,  fill=tccolor!20},
    flow/.style={-{Stealth[length=1.6mm, width=1.3mm]}, line width=0.6pt},
    minus/.style={
        circle, draw=black, fill=white, inner sep=0pt,
        minimum size=4mm, font=\footnotesize,
    },
    caption/.style={font=\scriptsize, text=black!80},
    branchDot/.style={circle, fill=black, inner sep=0pt, minimum size=1.2mm},
    panelTitle/.style={font=\sffamily\scriptsize\bfseries},
]

% --- coordinates (all in cm) ---
\def\xH{0.9}
\def\xSplit{2.3}
\def\xBlock{3.2}
\def\xOutSet{4.75}
\def\xMinus{6.0}
\def\xBranch{6.8}
\def\xPanel{8.0}
\def\yMlp{0.80}
\def\yTc{-0.80}
\def\yPanelTop{1.20}
\def\yPanelBot{-1.20}

% =================================================================
% Input set X -- pgfplots axis with labels
% =================================================================
\begin{axis}[
    setAxis,
    name=axisIn,
    at={(\xH cm, 0 cm)},
    anchor=center,
    xlabel={$\hAdv\vphantom{\ }_{(i)}$}, ylabel={$\hAdv\vphantom{\ }_{(j)}$},
    xlabel style={font=\scriptsize, inner sep=1pt},
    ylabel style={font=\scriptsize, inner sep=1pt},
]
    \node[font=\scriptsize, anchor=center, inner sep=1.5pt]
        at (axis cs:0.00, +0.6) {$[-\nnPertRadius,\nnPertRadius]^{\numModelDim}$};
    \addplot[fill=incolor!20, draw=incolor, line width=0.7pt, forget plot]
        coordinates {(-0.65, 0.30) (0.55, 0.30) (0.55, -0.60) (-0.65, -0.60) (-0.65, 0.30)};
    % default sample (h_0) -- thicker
    \addplot[only marks, mark=*, mark size=2.1pt,
        mark options={fill=incolor, draw=incolor!50!black, line width=0.55pt}, forget plot]
        coordinates {(-0.05, -0.05)};
    % synonym samples
    \addplot[only marks, mark=*, mark size=1.3pt,
        mark options={fill=incolor, draw=incolor!50!black, line width=0.3pt}, forget plot]
        coordinates {(-0.40, 0.10) (0.30, -0.35)};
\end{axis}
\node[caption, above, inner sep=2pt] at (axisIn.north) {$\hAdv \in \nnHiddenSet_k$};

% --- left robot asking about synonyms ---
\pic[scale=0.55] (leftBot) at (-0.85, -0.20)
    {robot={color=incolor, face=confused, body=pointing-right}};
\node[speech={leftBot-top}{incolor},
      anchor=south, font=\scriptsize\sffamily, inner sep=2.5pt,
      at={($(leftBot-top)+(0, 0.25)$)}]
    {What about\\synonyms?};

% Branch from X out to the two blocks
\node[branchDot] (split) at (\xSplit, 0) {};
\draw[flow] (axisIn.east) -- (split);
\draw[flow] (split) |- (\xBlock-0.5, \yMlp);
\draw[flow] (split) |- (\xBlock-0.5, \yTc);

% =================================================================
% MLP block + MLP(X) output axis
% =================================================================
\node[blockMLP] (mlp) at (\xBlock, \yMlp) {\MLP{}};

\begin{axis}[
    setAxis,
    name=axisMlpOut,
    at={(\xOutSet cm, \yMlp cm)},
    anchor=center,
]
    \addplot[smooth cycle, tension=0.75,
        fill=mlpcolor!20, draw=mlpcolor, line width=0.7pt, forget plot]
        coordinates {(-0.70,-0.05) (-0.30,0.55) (0.25,0.65)
                     (0.70,0.20)  (0.45,-0.50) (-0.40,-0.60)};
    % default sample propagated
    \addplot[only marks, mark=*, mark size=2.1pt,
        mark options={fill=mlpcolor, draw=mlpcolor!50!black, line width=0.55pt}, forget plot]
        coordinates {(0.05, 0.05)};
    % synonyms propagated
    \addplot[only marks, mark=*, mark size=1.3pt,
        mark options={fill=mlpcolor, draw=mlpcolor!50!black, line width=0.3pt}, forget plot]
        coordinates {(-0.20, 0.40) (0.40, -0.20)};
\end{axis}
\node[caption, above, inner sep=2pt] at (axisMlpOut.north) {$\layerMLP(\nnHiddenSet_k)$};
\draw[flow] (mlp.east) -- (axisMlpOut.west);

% =================================================================
% TC block + TC(X) output axis
% =================================================================
\node[blockTC] (tc) at (\xBlock, \yTc) {\TC{}};

\begin{axis}[
    setAxis,
    name=axisTcOut,
    at={(\xOutSet cm, \yTc cm)},
    anchor=center,
]
    \addplot[smooth cycle, tension=0.75,
        fill=tccolor!20, draw=tccolor, line width=0.7pt, forget plot]
        coordinates {(-0.75,0.00) (-0.20,0.60) (0.35,0.55)
                     (0.65,-0.05) (0.30,-0.55) (-0.50,-0.55)};
    % default sample propagated
    \addplot[only marks, mark=*, mark size=2.1pt,
        mark options={fill=tccolor, draw=tccolor!50!black, line width=0.55pt}, forget plot]
        coordinates {(-0.05, 0.10)};
    % synonyms propagated
    \addplot[only marks, mark=*, mark size=1.3pt,
        mark options={fill=tccolor, draw=tccolor!50!black, line width=0.3pt}, forget plot]
        coordinates {(-0.15, 0.45) (0.35, -0.25)};
\end{axis}
\node[caption, below, inner sep=2pt] at (axisTcOut.south) {$\layerTC(\nnHiddenSet_k)$};
\draw[flow] (tc.east) -- (axisTcOut.west);

% =================================================================
% (-) aggregation
% =================================================================
\node[minus] (sub) at (\xMinus, 0) {$-$};
\draw[flow] (axisMlpOut.east) -| (sub.north);
\draw[flow] (axisTcOut.east)  -| (sub.south);

\node[branchDot] (subSplit) at (\xBranch, 0) {};
\draw[flow] (sub.east) -- (subSplit);

% =================================================================
% Panel (1): NOT VERIFIABLE -- pgfplots axis
% =================================================================
\begin{axis}[
    setAxis,
    name=axisFail,
    at={(\xPanel cm, \yPanelTop cm)},
    anchor=center,
]
    \addplot[smooth cycle, tension=0.75,
        fill=failcolor!20, draw=failcolor, line width=0.7pt, forget plot]
        coordinates {(-0.95,-0.05) (-0.40,0.55) (0.30,0.85)
                     (0.90,0.45)  (0.70,-0.30) (-0.20,-0.60)};
    % epsilon box ON TOP
    \addplot[dashed, draw=black, line width=0.6pt, forget plot]
        coordinates {(-0.55,-0.55) (0.55,-0.55) (0.55,0.55) (-0.55,0.55) (-0.55,-0.55)};
    % default sample propagated -- stays inside
    \addplot[only marks, mark=*, mark size=2.1pt,
        mark options={fill=failcolor, draw=failcolor!50!black, line width=0.55pt}, forget plot]
        coordinates {(0.05, 0.05)};
    % synonym samples -- one lands OUTSIDE the epsilon box
    \addplot[only marks, mark=*, mark size=1.3pt,
        mark options={fill=failcolor, draw=failcolor!50!black, line width=0.3pt}, forget plot]
        coordinates {(-0.15, 0.30) (0.78, 0.65)};
    \node[font=\scriptsize, anchor=north, inner sep=1.5pt]
        at (axis cs:0.05, -0.55) {$[-\nnOutBound,\nnOutBound]^{\numModelDim}$};
\end{axis}

% --- right robot: not verified ---
\pic[scale=0.55] (topBot) at (\xPanel+1.25, \yPanelTop)
    {robot={color=failcolor, face=sad, body=thinking}};
\node[speech={topBot-side-right}{failcolor},
      anchor=west, font=\scriptsize\sffamily, inner sep=2.5pt,
      at={($(topBot-side-right)+(0.30, 0)$)}]
    {\xmark\ Not\\verified!};

% =================================================================
% Panel (2): VERIFIED -- pgfplots axis
% =================================================================
\begin{axis}[
    setAxis,
    name=axisOk,
    at={(\xPanel cm, \yPanelBot cm)},
    anchor=center,
]
    \addplot[smooth cycle, tension=0.75,
        fill=okcolor!20, draw=okcolor, line width=0.7pt, forget plot]
        coordinates {(-0.40,-0.05) (-0.10,0.35) (0.30,0.35)
                     (0.50,0.05)  (0.25,-0.30) (-0.25,-0.30)};
    % epsilon box ON TOP  (same dimensions as panel (1) for visual comparison)
    \addplot[dashed, draw=black, line width=0.6pt, forget plot]
        coordinates {(-0.55,-0.55) (0.55,-0.55) (0.55,0.55) (-0.55,0.55) (-0.55,-0.55)};
    % default sample propagated -- inside
    \addplot[only marks, mark=*, mark size=2.1pt,
        mark options={fill=okcolor, draw=okcolor!50!black, line width=0.55pt}, forget plot]
        coordinates {(0.00, 0.00)};
    % synonyms propagated -- all inside
    \addplot[only marks, mark=*, mark size=1.3pt,
        mark options={fill=okcolor, draw=okcolor!50!black, line width=0.3pt}, forget plot]
        coordinates {(-0.20, 0.22) (0.30, -0.18)};
    \node[font=\scriptsize, anchor=south, inner sep=1.5pt]
        at (axis cs:0.05, +0.55) {$[-\nnOutBound,\nnOutBound]^{\numModelDim}$};
\end{axis}

% --- right robot: verified ---
\pic[scale=0.55] (botBot) at (\xPanel+1.25, \yPanelBot)
    {robot={color=okcolor, face=happy, body=cheering}};
\node[speech={botBot-side-right}{okcolor},
      anchor=west, font=\scriptsize\sffamily, inner sep=2.5pt,
      at={($(botBot-side-right)+(0.30, 0)$)}]
    {\cmark\ Verified!};

% =================================================================
% Arrows from branch dot to each outcome panel
% ===============================================================
\draw[flow] (subSplit) |- (axisFail.west);
\draw[flow] (subSplit) |- (axisOk.west);

% =================================================================
% (a)-(c) sub-figure labels at the top
% =================================================================
\node[font=\small, anchor=south] at (\xH, 2.10) {(a)};
\node[font=\small, anchor=south] at ({(\xBlock+\xOutSet)/2}, 2.10) {(b)};
\node[font=\small, anchor=south] at (\xPanel, 2.10) {(c)};

\end{tikzpicture}

